Privacy-Preserving Synthetic Smart Meters Data

Power consumption data is very useful as it allows to optimize power grids, detect anomalies and prevent failures, on top of being useful for diverse research purposes. However, the use of power consumption data raises significant privacy concerns, as this data usually belongs to clients of a power company. As a solution, we propose a method to generate synthetic power consumption samples that faithfully imitate the originals, but are detached from the clients and their identities. Our method is based on Generative Adversarial Networks (GANs). Our contribution is twofold. First, we focus on the quality of the generated data, which is not a trivial task as no standard evaluation methods are available. Then, we study the privacy guarantees provided to members of the training set of our neural network. As a minimum requirement for privacy, we demand our neural network to be robust to membership inference attacks, as these provide a gateway for further attacks in addition to presenting a privacy threat on their own. We find that there is a compromise to be made between the privacy and the performance provided by the algorithm.

==> Privacy For Smart Meters/plots/Example0.csv <==
a,b
0.235,1.0
0.058,2.0
0.083,3.0
0.13,4.0
0.117,5.0
0.13,6.0
0.129,7.0
0.108,8.0
0.128,9.0
0.08,10.0
0.046,11.0
0.063,12.0
0.054,13.0
0.051,14.0
0.063,15.0
0.046,16.0
0.041,17.0
0.049,18.0
0.03,19.0
0.04,20.0
0.043,21.0
0.024,22.0
0.044,23.0
0.042,24.0
0.024,25.0
0.06,26.0
0.105,27.0
0.206,28.0
0.309,29.0
0.037,30.0
0.03,31.0
0.045,32.0
0.033,33.0
0.047,34.0
0.063,35.0
0.075,36.0
0.14,37.0
0.096,38.0
0.061,39.0
0.173,40.0
0.077,41.0
0.057,42.0
0.149,43.0
0.066,44.0
0.069,45.0
0.163,46.0
0.053,47.0
0.074,48.0
0.074,49.0
0.054,50.0
0.078,51.0
0.07,52.0
0.069,53.0
0.104,54.0
0.096,55.0
0.096,56.0
0.089,57.0
0.072,58.0
0.064,59.0
0.062,60.0
0.043,61.0
0.061,62.0
0.062,63.0
0.038,64.0
0.056,65.0
0.053,66.0
0.039,67.0
0.054,68.0
0.034,69.0
0.029,70.0
0.042,71.0
0.031,72.0
0.032,73.0
0.041,74.0
0.109,75.0
0.048,76.0
0.055,77.0
0.059,78.0
0.052,79.0
0.044,80.0
0.022,81.0
0.043,82.0
0.041,83.0
0.074,84.0
0.088,85.0
0.083,86.0
0.117,87.0
0.056,88.0
0.066,89.0
0.118,90.0
0.088,91.0
0.063,92.0
0.064,93.0
0.063,94.0
0.044,95.0
0.062,96.0
0.072,97.0
0.079,98.0
0.104,99.0
0.176,100.0
0.081,101.0
0.101,102.0
0.053,103.0
0.06,104.0
0.065,105.0
0.04,106.0
0.062,107.0
0.056,108.0
0.045,109.0
0.062,110.0
0.05,111.0
0.048,112.0
0.047,113.0
0.029,114.0
0.043,115.0
0.047,116.0
0.026,117.0
0.043,118.0
0.036,119.0
0.025,120.0
0.041,121.0
0.031,122.0
0.03,123.0
0.041,124.0
0.107,125.0
0.036,126.0
0.041,127.0
0.031,128.0
0.171,129.0
0.057,130.0
0.037,131.0
0.049,132.0
0.052,133.0
0.075,134.0
0.051,135.0
0.055,136.0
0.037,137.0
0.051,138.0
0.119,139.0
0.349,140.0
0.053,141.0
0.056,142.0
0.033,143.0
0.055,144.0
0.055,145.0
0.034,146.0
0.055,147.0
0.058,148.0
0.036,149.0
0.06,150.0
0.06,151.0
0.041,152.0
0.06,153.0
0.064,154.0
0.04,155.0
0.06,156.0
0.059,157.0
0.039,158.0
0.054,159.0
0.053,160.0
0.025,161.0
0.039,162.0
0.039,163.0
0.019,164.0
0.039,165.0
0.039,166.0
0.02,167.0
0.04,168.0
0.038,169.0
0.02,170.0
0.038,171.0
0.094,172.0
0.034,173.0
0.053,174.0
0.054,175.0
0.059,176.0
0.054,177.0
0.053,178.0
0.034,179.0
0.056,180.0
0.057,181.0
0.036,182.0
0.057,183.0
0.099,184.0
0.038,185.0
0.057,186.0
0.085,187.0
0.091,188.0
0.101,189.0
0.073,190.0
0.042,191.0
0.147,192.0
0.047,193.0
0.045,194.0
0.057,195.0
0.044,196.0
0.048,197.0
0.161,198.0
0.132,199.0
0.083,200.0
0.384,201.0
0.037,202.0
0.048,203.0
0.05,204.0
0.034,205.0
0.057,206.0
0.056,207.0
0.036,208.0
0.057,209.0
0.04,210.0
0.026,211.0
0.043,212.0
0.036,213.0
0.03,214.0
0.044,215.0
0.033,216.0
0.035,217.0
0.137,218.0
0.205,219.0
0.069,220.0
0.055,221.0
0.028,222.0
0.041,223.0
0.044,224.0
0.023,225.0
0.042,226.0
0.04,227.0
0.023,228.0
0.043,229.0
0.035,230.0
0.027,231.0
0.042,232.0
0.031,233.0
0.031,234.0
0.041,235.0
0.026,236.0
0.036,237.0
0.07,238.0
0.247,239.0
0.111,240.0
0.07,241.0
0.062,242.0
0.082,243.0
0.081,244.0
0.125,245.0
0.12,246.0
0.103,247.0
0.082,248.0
0.119,249.0
0.073,250.0
0.035,251.0
0.05,252.0
0.04,253.0
0.033,254.0
0.044,255.0
0.029,256.0
0.036,257.0
0.043,258.0
0.026,259.0
0.038,260.0
0.042,261.0
0.024,262.0
0.041,263.0
0.042,264.0
0.085,265.0
0.1,266.0
0.089,267.0
0.032,268.0
0.046,269.0
0.041,270.0
0.026,271.0
0.044,272.0
0.037,273.0
0.026,274.0
0.042,275.0
0.032,276.0
0.027,277.0
0.041,278.0
0.031,279.0
0.03,280.0
0.041,281.0
0.028,282.0
0.032,283.0
0.046,284.0
0.119,285.0
0.064,286.0
0.071,287.0
0.057,288.0
0.068,289.0
0.075,290.0
0.053,291.0
0.066,292.0
0.068,293.0
0.049,294.0
0.087,295.0
0.087,296.0
0.12,297.0
0.113,298.0
0.091,299.0
0.028,300.0
0.049,301.0
0.045,302.0
0.03,303.0
0.048,304.0
0.042,305.0
0.033,306.0
0.048,307.0
0.036,308.0
0.031,309.0
0.045,310.0
0.034,311.0
0.033,312.0
0.044,313.0
0.031,314.0
0.057,315.0
0.055,316.0
0.04,317.0
0.291,318.0
0.065,319.0
0.035,320.0
0.036,321.0
0.332,322.0
0.028,323.0
0.038,324.0
0.043,325.0
0.025,326.0
0.04,327.0
0.042,328.0
0.02,329.0
0.039,330.0
0.04,331.0
0.019,332.0
0.041,333.0
0.039,334.0
0.02,335.0
0.04,336.0
0.037,337.0
0.023,338.0
0.04,339.0
0.036,340.0
0.069,341.0
0.071,342.0
0.064,343.0
0.053,344.0
0.066,345.0
0.189,346.0
0.096,347.0
0.104,348.0
0.089,349.0
0.103,350.0
0.079,351.0
0.037,352.0
0.06,353.0
0.056,354.0
0.036,355.0
0.041,356.0
0.034,357.0
0.027,358.0
0.042,359.0
0.032,360.0
0.032,361.0
0.041,362.0
0.026,363.0
0.034,364.0
0.041,365.0
0.046,366.0
0.122,367.0
0.055,368.0
0.033,369.0
0.144,370.0
0.096,371.0
0.029,372.0
0.067,373.0
0.059,374.0
0.108,375.0
0.081,376.0
0.053,377.0
0.05,378.0
0.061,379.0
0.071,380.0
0.387,381.0
0.054,382.0
0.057,383.0
0.111,384.0
0.072,385.0
0.037,386.0
0.053,387.0
0.075,388.0
0.052,389.0
0.092,390.0
0.131,391.0
0.129,392.0
0.229,393.0
0.098,394.0
0.063,395.0
0.078,396.0
0.067,397.0
0.073,398.0
0.056,399.0
0.035,400.0
0.05,401.0
0.04,402.0
0.021,403.0
0.041,404.0
0.035,405.0
0.027,406.0
0.041,407.0
0.029,408.0
0.031,409.0
0.041,410.0
0.023,411.0
0.058,412.0
0.041,413.0
0.02,414.0
0.042,415.0
0.047,416.0
0.18,417.0
0.076,418.0
0.072,419.0
0.059,420.0
0.081,421.0
0.154,422.0
0.063,423.0
0.076,424.0
0.059,425.0
0.07,426.0
0.075,427.0
0.055,428.0
0.075,429.0
0.172,430.0
0.051,431.0
0.078,432.0
0.066,433.0
0.066,434.0
0.076,435.0
0.064,436.0
0.12,437.0
0.109,438.0
0.12,439.0
0.157,440.0
0.187,441.0
0.181,442.0
0.112,443.0
0.045,444.0
0.04,445.0
0.04,446.0
0.045,447.0
0.023,448.0
0.046,449.0
0.038,450.0
0.029,451.0
0.044,452.0
0.027,453.0
0.032,454.0
0.042,455.0
0.021,456.0
0.04,457.0
0.039,458.0
0.02,459.0
0.039,460.0
0.108,461.0
0.027,462.0
0.109,463.0
0.041,464.0
0.415,465.0
0.055,466.0
0.034,467.0
0.054,468.0
0.052,469.0
0.121,470.0
0.057,471.0
0.048,472.0
0.321,473.0
0.259,474.0
0.068,475.0
0.075,476.0
0.081,477.0
0.058,478.0
0.096,479.0
0.062,480.0
0.043,481.0
0.063,482.0
0.056,483.0
0.047,484.0
0.062,485.0
0.05,486.0
0.053,487.0
0.059,488.0
0.038,489.0
0.055,490.0
0.302,491.0
0.038,492.0
0.063,493.0
0.06,494.0
0.048,495.0
0.063,496.0
0.051,497.0
0.032,498.0
0.039,499.0
0.023,500.0
0.033,501.0
0.038,502.0
0.019,503.0
0.04,504.0
0.039,505.0
0.021,506.0
0.04,507.0
0.033,508.0
0.026,509.0
0.038,510.0
0.024,511.0
0.028,512.0
0.132,513.0
0.081,514.0
0.096,515.0
0.088,516.0
0.108,517.0
0.057,518.0
0.054,519.0
0.036,520.0
0.175,521.0
0.111,522.0
0.037,523.0
0.055,524.0
0.045,525.0
0.043,526.0
0.057,527.0
0.049,528.0
0.053,529.0
0.226,530.0
0.038,531.0
0.052,532.0
0.047,533.0
0.095,534.0
0.12,535.0
0.06,536.0
0.057,537.0
0.07,538.0
0.055,539.0
0.061,540.0
0.065,541.0
0.025,542.0
0.043,543.0
0.038,544.0
0.026,545.0
0.041,546.0
0.025,547.0
0.029,548.0
0.038,549.0
0.017,550.0
0.038,551.0
0.036,552.0
0.02,553.0
0.04,554.0
0.03,555.0
0.027,556.0
0.039,557.0
0.02,558.0
0.134,559.0
0.053,560.0
0.094,561.0
0.056,562.0
0.076,563.0
0.058,564.0
0.147,565.0
0.089,566.0
0.088,567.0
0.072,568.0
0.118,569.0
0.32,570.0
0.043,571.0
0.032,572.0
0.047,573.0
0.029,574.0
0.491,575.0
0.445,576.0
0.036,577.0
0.06,578.0
0.054,579.0
0.042,580.0
0.061,581.0
0.053,582.0
0.122,583.0
0.113,584.0
0.089,585.0
0.109,586.0
0.096,587.0
0.093,588.0
0.12,589.0
0.097,590.0
0.104,591.0
0.047,592.0
0.03,593.0
0.047,594.0
0.029,595.0
0.04,596.0
0.044,597.0
0.021,598.0
0.045,599.0
0.032,600.0
0.033,601.0
0.043,602.0
0.064,603.0
0.097,604.0
0.041,605.0
0.023,606.0
0.039,607.0
0.02,608.0
0.035,609.0
0.036,610.0
0.017,611.0
0.039,612.0
0.027,613.0
0.027,614.0
0.038,615.0
0.016,616.0
0.038,617.0
0.034,618.0
0.021,619.0
0.038,620.0
0.022,621.0
0.032,622.0
0.158,623.0
0.034,624.0
0.058,625.0
0.036,626.0
0.035,627.0
0.046,628.0
0.024,629.0
0.046,630.0
0.162,631.0
0.072,632.0
0.124,633.0
0.113,634.0
0.047,635.0
0.051,636.0
0.029,637.0
0.051,638.0
0.037,639.0
0.036,640.0
0.048,641.0
0.025,642.0
0.046,643.0
0.041,644.0
0.028,645.0
0.045,646.0
0.03,647.0
0.04,648.0
0.045,649.0
0.024,650.0
0.152,651.0
0.141,652.0
0.079,653.0
0.305,654.0
0.02,655.0
0.04,656.0
0.036,657.0
0.023,658.0
0.04,659.0
0.025,660.0
0.032,661.0
0.037,662.0
0.016,663.0
0.038,664.0
0.027,665.0
0.028,666.0
0.037,667.0
0.017,668.0
0.039,669.0
0.072,670.0
0.056,671.0
0.072,672.0


==> Privacy For Smart Meters/plots/Example1.csv <==
a,b
0.056,1.0
0.059,2.0
0.029,3.0
0.012,4.0
0.008,5.0
0.008,6.0
0.008,7.0
0.008,8.0
0.008,9.0
0.008,10.0
0.008,11.0
0.014,12.0
0.013,13.0
0.015,14.0
0.024,15.0
0.155,16.0
0.049,17.0
0.008,18.0
0.008,19.0
0.047,20.0
0.204,21.0
0.044,22.0
0.008,23.0
0.008,24.0
0.008,25.0
0.008,26.0
0.008,27.0
0.008,28.0
0.008,29.0
0.008,30.0
0.05,31.0
0.051,32.0
0.05,33.0
0.037,34.0
0.007,35.0
0.008,36.0
0.049,37.0
0.049,38.0
0.02,39.0
0.007,40.0
0.008,41.0
0.008,42.0
0.049,43.0
0.04,44.0
0.008,45.0
0.008,46.0
0.008,47.0
0.049,48.0
0.053,49.0
0.057,50.0
0.057,51.0
0.075,52.0
0.069,53.0
0.026,54.0
0.01,55.0
0.008,56.0
0.008,57.0
0.008,58.0
0.008,59.0
0.014,60.0
0.013,61.0
0.01,62.0
0.024,63.0
0.052,64.0
0.045,65.0
0.008,66.0
0.008,67.0
0.17,68.0
0.068,69.0
0.062,70.0
0.033,71.0
0.174,72.0
0.211,73.0
0.072,74.0
0.193,75.0
0.318,76.0
0.159,77.0
0.057,78.0
0.008,79.0
0.008,80.0
0.008,81.0
0.027,82.0
0.05,83.0
0.019,84.0
0.008,85.0
0.008,86.0
0.008,87.0
0.008,88.0
0.008,89.0
0.008,90.0
0.049,91.0
0.044,92.0
0.008,93.0
0.008,94.0
0.008,95.0
0.008,96.0
0.01,97.0
0.01,98.0
0.008,99.0
0.008,100.0
0.012,101.0
0.01,102.0
0.009,103.0
0.008,104.0
0.008,105.0
0.008,106.0
0.009,107.0
0.013,108.0
0.014,109.0
0.01,110.0
0.024,111.0
0.053,112.0
0.045,113.0
0.008,114.0
0.008,115.0
0.008,116.0
0.008,117.0
0.01,118.0
0.01,119.0
0.01,120.0
0.008,121.0
0.01,122.0
0.01,123.0
0.009,124.0
0.008,125.0
0.01,126.0
0.01,127.0
0.01,128.0
0.008,129.0
0.028,130.0
0.051,131.0
0.019,132.0
0.008,133.0
0.008,134.0
0.008,135.0
0.008,136.0
0.008,137.0
0.007,138.0
0.05,139.0
0.043,140.0
0.008,141.0
0.008,142.0
0.008,143.0
0.007,144.0
0.008,145.0
0.008,146.0
0.008,147.0
0.008,148.0
0.008,149.0
0.008,150.0
0.007,151.0
0.008,152.0
0.009,153.0
0.008,154.0
0.008,155.0
0.013,156.0
0.014,157.0
0.009,158.0
0.024,159.0
0.052,160.0
0.044,161.0
0.007,162.0
0.008,163.0
0.008,164.0
0.008,165.0
0.008,166.0
0.008,167.0
0.008,168.0
0.007,169.0
0.008,170.0
0.008,171.0
0.008,172.0
0.008,173.0
0.008,174.0
0.008,175.0
0.008,176.0
0.007,177.0
0.029,178.0
0.05,179.0
0.02,180.0
0.008,181.0
0.008,182.0
0.008,183.0
0.007,184.0
0.008,185.0
0.008,186.0
0.05,187.0
0.044,188.0
0.008,189.0
0.008,190.0
0.008,191.0
0.008,192.0
0.008,193.0
0.008,194.0
0.008,195.0
0.008,196.0
0.008,197.0
0.008,198.0
0.008,199.0
0.009,200.0
0.008,201.0
0.008,202.0
0.008,203.0
0.014,204.0
0.013,205.0
0.01,206.0
0.024,207.0
0.051,208.0
0.044,209.0
0.008,210.0
0.009,211.0
0.007,212.0
0.009,213.0
0.008,214.0
0.008,215.0
0.012,216.0
0.011,217.0
0.01,218.0
0.009,219.0
0.008,220.0
0.009,221.0
0.008,222.0
0.009,223.0
0.008,224.0
0.008,225.0
0.029,226.0
0.049,227.0
0.02,228.0
0.009,229.0
0.008,230.0
0.008,231.0
0.008,232.0
0.008,233.0
0.009,234.0
0.051,235.0
0.045,236.0
0.008,237.0
0.009,238.0
0.008,239.0
0.009,240.0
0.008,241.0
0.009,242.0
0.008,243.0
0.009,244.0
0.009,245.0
0.008,246.0
0.009,247.0
0.009,248.0
0.008,249.0
0.009,250.0
0.009,251.0
0.014,252.0
0.014,253.0
0.013,254.0
0.03,255.0
0.058,256.0
0.049,257.0
0.014,258.0
0.011,259.0
0.008,260.0
0.009,261.0
0.008,262.0
0.011,263.0
0.011,264.0
0.01,265.0
0.008,266.0
0.009,267.0
0.008,268.0
0.009,269.0
0.008,270.0
0.009,271.0
0.008,272.0
0.009,273.0
0.029,274.0
0.051,275.0
0.02,276.0
0.008,277.0
0.009,278.0
0.008,279.0
0.008,280.0
0.008,281.0
0.008,282.0
0.051,283.0
0.044,284.0
0.009,285.0
0.008,286.0
0.008,287.0
0.009,288.0
0.008,289.0
0.009,290.0
0.008,291.0
0.008,292.0
0.008,293.0
0.009,294.0
0.008,295.0
0.009,296.0
0.008,297.0
0.008,298.0
0.009,299.0
0.014,300.0
0.014,301.0
0.013,302.0
0.031,303.0
0.057,304.0
0.051,305.0
0.014,306.0
0.012,307.0
0.008,308.0
0.008,309.0
0.009,310.0
0.008,311.0
0.009,312.0
0.008,313.0
0.008,314.0
0.009,315.0
0.008,316.0
0.008,317.0
0.009,318.0
0.008,319.0
0.009,320.0
0.008,321.0
0.029,322.0
0.05,323.0
0.021,324.0
0.008,325.0
0.008,326.0
0.009,327.0
0.008,328.0
0.008,329.0
0.009,330.0
0.05,331.0
0.045,332.0
0.008,333.0
0.009,334.0
0.008,335.0
0.009,336.0
0.008,337.0
0.009,338.0
0.008,339.0
0.009,340.0
0.008,341.0
0.009,342.0
0.008,343.0
0.009,344.0
0.008,345.0
0.009,346.0
0.008,347.0
0.014,348.0
0.014,349.0
0.013,350.0
0.031,351.0
0.059,352.0
0.051,353.0
0.014,354.0
0.011,355.0
0.008,356.0
0.009,357.0
0.008,358.0
0.009,359.0
0.008,360.0
0.008,361.0
0.009,362.0
0.008,363.0
0.009,364.0
0.008,365.0
0.008,366.0
0.009,367.0
0.008,368.0
0.008,369.0
0.03,370.0
0.052,371.0
0.02,372.0
0.008,373.0
0.008,374.0
0.009,375.0
0.008,376.0
0.008,377.0
0.008,378.0
0.052,379.0
0.045,380.0
0.008,381.0
0.009,382.0
0.008,383.0
0.009,384.0
0.008,385.0
0.009,386.0
0.008,387.0
0.009,388.0
0.008,389.0
0.009,390.0
0.008,391.0
0.009,392.0
0.008,393.0
0.009,394.0
0.009,395.0
0.014,396.0
0.014,397.0
0.013,398.0
0.03,399.0
0.058,400.0
0.051,401.0
0.014,402.0
0.011,403.0
0.009,404.0
0.008,405.0
0.009,406.0
0.008,407.0
0.009,408.0
0.008,409.0
0.009,410.0
0.008,411.0
0.009,412.0
0.009,413.0
0.009,414.0
0.008,415.0
0.009,416.0
0.008,417.0
0.029,418.0
0.052,419.0
0.02,420.0
0.008,421.0
0.009,422.0
0.008,423.0
0.008,424.0
0.008,425.0
0.009,426.0
0.05,427.0
0.045,428.0
0.009,429.0
0.008,430.0
0.008,431.0
0.009,432.0
0.009,433.0
0.008,434.0
0.009,435.0
0.008,436.0
0.009,437.0
0.008,438.0
0.009,439.0
0.008,440.0
0.009,441.0
0.008,442.0
0.009,443.0
0.014,444.0
0.014,445.0
0.013,446.0
0.03,447.0
0.058,448.0
0.051,449.0
0.014,450.0
0.011,451.0
0.009,452.0
0.008,453.0
0.009,454.0
0.008,455.0
0.009,456.0
0.008,457.0
0.008,458.0
0.009,459.0
0.008,460.0
0.009,461.0
0.008,462.0
0.009,463.0
0.008,464.0
0.008,465.0
0.029,466.0
0.05,467.0
0.02,468.0
0.009,469.0
0.008,470.0
0.008,471.0
0.009,472.0
0.008,473.0
0.009,474.0
0.051,475.0
0.045,476.0
0.008,477.0
0.008,478.0
0.009,479.0
0.008,480.0
0.009,481.0
0.008,482.0
0.009,483.0
0.008,484.0
0.008,485.0
0.009,486.0
0.008,487.0
0.009,488.0
0.009,489.0
0.008,490.0
0.008,491.0
0.014,492.0
0.014,493.0
0.013,494.0
0.03,495.0
0.059,496.0
0.05,497.0
0.014,498.0
0.011,499.0
0.009,500.0
0.008,501.0
0.009,502.0
0.008,503.0
0.009,504.0
0.008,505.0
0.009,506.0
0.008,507.0
0.008,508.0
0.009,509.0
0.008,510.0
0.016,511.0
0.011,512.0
0.01,513.0
0.029,514.0
0.05,515.0
0.02,516.0
0.009,517.0
0.008,518.0
0.008,519.0
0.009,520.0
0.008,521.0
0.008,522.0
0.051,523.0
0.045,524.0
0.009,525.0
0.008,526.0
0.008,527.0
0.009,528.0
0.009,529.0
0.008,530.0
0.009,531.0
0.008,532.0
0.009,533.0
0.008,534.0
0.009,535.0
0.009,536.0
0.008,537.0
0.009,538.0
0.009,539.0
0.014,540.0
0.014,541.0
0.013,542.0
0.03,543.0
0.059,544.0
0.052,545.0
0.014,546.0
0.011,547.0
0.009,548.0
0.008,549.0
0.009,550.0
0.008,551.0
0.008,552.0
0.009,553.0
0.008,554.0
0.008,555.0
0.009,556.0
0.012,557.0
0.01,558.0
0.011,559.0
0.008,560.0
0.008,561.0
0.029,562.0
0.051,563.0
0.02,564.0
0.009,565.0
0.008,566.0
0.008,567.0
0.009,568.0
0.008,569.0
0.008,570.0
0.051,571.0
0.044,572.0
0.008,573.0
0.009,574.0
0.008,575.0
0.009,576.0
0.008,577.0
0.009,578.0
0.008,579.0
0.009,580.0
0.008,581.0
0.009,582.0
0.008,583.0
0.009,584.0
0.008,585.0
0.009,586.0
0.009,587.0
0.014,588.0
0.014,589.0
0.013,590.0
0.03,591.0
0.059,592.0
0.051,593.0
0.014,594.0
0.011,595.0
0.008,596.0
0.009,597.0
0.008,598.0
0.009,599.0
0.008,600.0
0.009,601.0
0.008,602.0
0.008,603.0
0.009,604.0
0.008,605.0
0.009,606.0
0.008,607.0
0.008,608.0
0.009,609.0
0.029,610.0
0.05,611.0
0.02,612.0
0.008,613.0
0.009,614.0
0.008,615.0
0.008,616.0
0.009,617.0
0.008,618.0
0.051,619.0
0.045,620.0
0.008,621.0
0.009,622.0
0.008,623.0
0.009,624.0
0.009,625.0
0.008,626.0
0.009,627.0
0.008,628.0
0.009,629.0
0.009,630.0
0.008,631.0
0.009,632.0
0.009,633.0
0.008,634.0
0.009,635.0
0.014,636.0
0.014,637.0
0.014,638.0
0.03,639.0
0.058,640.0
0.05,641.0
0.014,642.0
0.012,643.0
0.008,644.0
0.009,645.0
0.008,646.0
0.009,647.0
0.008,648.0
0.009,649.0
0.008,650.0
0.009,651.0
0.009,652.0
0.008,653.0
0.009,654.0
0.008,655.0
0.009,656.0
0.009,657.0
0.029,658.0
0.05,659.0
0.02,660.0
0.009,661.0
0.008,662.0
0.009,663.0
0.008,664.0
0.009,665.0
0.008,666.0
0.052,667.0
0.045,668.0
0.009,669.0
0.008,670.0
0.009,671.0
0.009,672.0


==> Privacy For Smart Meters/plots/Example2.csv <==
a,b
0.071,1.0
0.014,2.0
0.062,3.0
0.028,4.0
0.051,5.0
0.037,6.0
0.051,7.0
0.059,8.0
0.046,9.0
0.064,10.0
0.036,11.0
0.071,12.0
0.027,13.0
0.119,14.0
0.067,15.0
0.11,16.0
0.024,17.0
0.079,18.0
0.034,19.0
0.074,20.0
0.042,21.0
0.065,22.0
0.05,23.0
0.057,24.0
0.057,25.0
0.048,26.0
0.061,27.0
0.033,28.0
0.066,29.0
0.025,30.0
0.071,31.0
0.011,32.0
0.07,33.0
0.016,34.0
0.061,35.0
0.028,36.0
0.057,37.0
0.386,38.0
0.396,39.0
0.445,40.0
0.668,41.0
0.847,42.0
0.734,43.0
0.362,44.0
0.364,45.0
0.339,46.0
0.248,47.0
0.114,48.0
0.087,49.0
0.078,50.0
0.024,51.0
0.058,52.0
0.031,53.0
0.055,54.0
0.041,55.0
0.055,56.0
0.036,57.0
0.053,58.0
0.042,59.0
0.046,60.0
0.044,61.0
0.039,62.0
0.065,63.0
0.289,64.0
0.063,65.0
0.042,66.0
0.063,67.0
0.038,68.0
0.084,69.0
0.115,70.0
0.121,71.0
0.165,72.0
0.049,73.0
0.103,74.0
0.442,75.0
0.551,76.0
0.448,77.0
0.223,78.0
0.125,79.0
0.069,80.0
0.226,81.0
0.273,82.0
0.304,83.0
0.325,84.0
0.109,85.0
0.232,86.0
0.821,87.0
0.988,88.0
0.497,89.0
0.338,90.0
0.24,91.0
0.126,92.0
0.149,93.0
0.101,94.0
0.171,95.0
0.109,96.0
0.225,97.0
0.204,98.0
0.104,99.0
0.149,100.0
0.012,101.0
0.069,102.0
0.032,103.0
0.055,104.0
0.045,105.0
0.04,106.0
0.059,107.0
0.023,108.0
0.068,109.0
0.013,110.0
0.064,111.0
0.027,112.0
0.053,113.0
0.044,114.0
0.029,115.0
0.062,116.0
0.014,117.0
0.465,118.0
0.563,119.0
0.565,120.0
0.518,121.0
0.364,122.0
0.342,123.0
0.113,124.0
0.064,125.0
0.021,126.0
0.061,127.0
0.032,128.0
0.042,129.0
0.054,130.0
0.025,131.0
0.063,132.0
0.019,133.0
0.057,134.0
0.041,135.0
0.03,136.0
0.067,137.0
0.013,138.0
0.066,139.0
0.024,140.0
0.056,141.0
0.038,142.0
0.041,143.0
0.05,144.0
0.023,145.0
0.066,146.0
0.013,147.0
0.065,148.0
0.029,149.0
0.047,150.0
0.051,151.0
0.035,152.0
0.061,153.0
0.023,154.0
0.072,155.0
0.016,156.0
0.067,157.0
0.023,158.0
0.055,159.0
0.037,160.0
0.045,161.0
0.041,162.0
0.069,163.0
0.07,164.0
0.029,165.0
0.057,166.0
0.021,167.0
0.066,168.0
0.013,169.0
0.062,170.0
0.022,171.0
0.055,172.0
0.034,173.0
0.044,174.0
0.043,175.0
0.034,176.0
0.053,177.0
0.026,178.0
0.059,179.0
0.091,180.0
0.248,181.0
0.21,182.0
0.224,183.0
0.219,184.0
1.166,185.0
0.585,186.0
0.162,187.0
0.196,188.0
0.078,189.0
0.075,190.0
0.011,191.0
0.072,192.0
0.01,193.0
0.071,194.0
0.01,195.0
0.07,196.0
0.011,197.0
0.075,198.0
0.015,199.0
0.077,200.0
0.014,201.0
0.075,202.0
0.016,203.0
0.071,204.0
0.017,205.0
0.103,206.0
0.061,207.0
0.079,208.0
0.03,209.0
0.056,210.0
0.029,211.0
0.053,212.0
0.033,213.0
0.044,214.0
0.044,215.0
0.036,216.0
0.05,217.0
0.028,218.0
0.056,219.0
0.03,220.0
0.052,221.0
0.029,222.0
0.054,223.0
0.027,224.0
0.06,225.0
0.019,226.0
0.068,227.0
0.012,228.0
0.073,229.0
0.231,230.0
0.795,231.0
0.715,232.0
0.242,233.0
0.327,234.0
0.426,235.0
0.566,236.0
0.159,237.0
0.083,238.0
0.114,239.0
0.065,240.0
0.072,241.0
0.014,242.0
0.076,243.0
0.019,244.0
0.067,245.0
0.026,246.0
0.069,247.0
0.038,248.0
0.067,249.0
0.041,250.0
0.061,251.0
0.049,252.0
0.052,253.0
0.097,254.0
0.329,255.0
0.571,256.0
0.07,257.0
0.11,258.0
0.07,259.0
0.082,260.0
0.028,261.0
0.084,262.0
0.025,263.0
0.081,264.0
0.032,265.0
0.077,266.0
0.033,267.0
0.057,268.0
0.045,269.0
0.045,270.0
0.055,271.0
0.037,272.0
0.063,273.0
0.029,274.0
0.072,275.0
0.022,276.0
0.071,277.0
0.021,278.0
0.072,279.0
0.534,280.0
0.336,281.0
0.682,282.0
0.408,283.0
0.279,284.0
0.194,285.0
0.047,286.0
0.061,287.0
0.019,288.0
0.067,289.0
0.03,290.0
0.046,291.0
0.051,292.0
0.028,293.0
0.068,294.0
0.022,295.0
0.082,296.0
0.031,297.0
0.07,298.0
0.042,299.0
0.055,300.0
0.056,301.0
0.22,302.0
0.351,303.0
0.039,304.0
0.084,305.0
0.031,306.0
0.08,307.0
0.036,308.0
0.079,309.0
0.036,310.0
0.075,311.0
0.039,312.0
0.068,313.0
0.046,314.0
0.058,315.0
0.046,316.0
0.049,317.0
0.052,318.0
0.04,319.0
0.062,320.0
0.032,321.0
0.068,322.0
0.023,323.0
0.075,324.0
0.306,325.0
0.446,326.0
0.874,327.0
0.63,328.0
0.553,329.0
0.307,330.0
0.244,331.0
0.281,332.0
0.146,333.0
0.07,334.0
0.036,335.0
0.046,336.0
0.047,337.0
0.029,338.0
0.062,339.0
0.015,340.0
0.071,341.0
0.019,342.0
0.067,343.0
0.048,344.0
0.056,345.0
0.056,346.0
0.044,347.0
0.068,348.0
0.029,349.0
0.145,350.0
0.223,351.0
0.094,352.0
0.043,353.0
0.069,354.0
0.049,355.0
0.061,356.0
0.055,357.0
0.054,358.0
0.062,359.0
0.038,360.0
0.079,361.0
0.029,362.0
0.073,363.0
0.032,364.0
0.061,365.0
0.042,366.0
0.052,367.0
0.051,368.0
0.044,369.0
0.059,370.0
0.027,371.0
0.077,372.0
0.017,373.0
0.628,374.0
0.641,375.0
1.022,376.0
0.868,377.0
0.363,378.0
0.272,379.0
0.257,380.0
0.299,381.0
0.258,382.0
0.294,383.0
0.228,384.0
0.275,385.0
0.249,386.0
0.26,387.0
0.259,388.0
0.129,389.0
0.069,390.0
0.028,391.0
0.079,392.0
0.038,393.0
0.066,394.0
0.049,395.0
0.052,396.0
0.06,397.0
0.095,398.0
0.308,399.0
0.25,400.0
0.105,401.0
0.03,402.0
0.081,403.0
0.037,404.0
0.07,405.0
0.051,406.0
0.059,407.0
0.057,408.0
0.05,409.0
0.07,410.0
0.026,411.0
0.077,412.0
0.022,413.0
0.069,414.0
0.035,415.0
0.058,416.0
0.049,417.0
0.039,418.0
0.067,419.0
0.025,420.0
0.145,421.0
0.016,422.0
0.331,423.0
0.341,424.0
0.135,425.0
0.133,426.0
0.108,427.0
0.15,428.0
0.102,429.0
0.139,430.0
0.14,431.0
0.121,432.0
0.142,433.0
0.102,434.0
0.078,435.0
0.022,436.0
0.052,437.0
0.045,438.0
0.041,439.0
0.073,440.0
0.024,441.0
0.075,442.0
0.036,443.0
0.063,444.0
0.045,445.0
0.046,446.0
0.056,447.0
0.034,448.0
0.067,449.0
0.027,450.0
0.146,451.0
0.224,452.0
0.2,453.0
0.032,454.0
0.069,455.0
0.047,456.0
0.061,457.0
0.056,458.0
0.039,459.0
0.049,460.0
0.028,461.0
0.059,462.0
0.02,463.0
0.067,464.0
0.011,465.0
0.07,466.0
0.013,467.0
0.062,468.0
0.025,469.0
0.055,470.0
0.03,471.0
0.048,472.0
0.035,473.0
0.045,474.0
0.038,475.0
0.044,476.0
0.036,477.0
0.041,478.0
0.041,479.0
0.1,480.0
0.126,481.0
0.081,482.0
0.129,483.0
0.075,484.0
0.13,485.0
0.073,486.0
0.111,487.0
0.026,488.0
0.067,489.0
0.032,490.0
0.062,491.0
0.038,492.0
0.06,493.0
0.042,494.0
0.055,495.0
0.04,496.0
0.056,497.0
0.062,498.0
0.137,499.0
0.145,500.0
0.136,501.0
0.221,502.0
0.137,503.0
0.062,504.0
0.028,505.0
0.072,506.0
0.013,507.0
0.071,508.0
0.01,509.0
0.072,510.0
0.011,511.0
0.064,512.0
0.294,513.0
0.131,514.0
0.093,515.0
0.282,516.0
0.856,517.0
0.149,518.0
0.176,519.0
0.199,520.0
0.217,521.0
0.195,522.0
0.218,523.0
0.212,524.0
0.214,525.0
0.061,526.0
0.059,527.0
0.031,528.0
0.062,529.0
0.028,530.0
0.06,531.0
0.033,532.0
0.048,533.0
0.045,534.0
0.055,535.0
0.051,536.0
0.057,537.0
0.046,538.0
0.059,539.0
0.042,540.0
0.056,541.0
0.097,542.0
0.209,543.0
0.202,544.0
0.05,545.0
0.044,546.0
0.051,547.0
0.043,548.0
0.054,549.0
0.039,550.0
0.059,551.0
0.034,552.0
0.059,553.0
0.034,554.0
0.062,555.0
0.025,556.0
0.068,557.0
0.018,558.0
0.07,559.0
0.018,560.0
0.07,561.0
0.011,562.0
0.07,563.0
0.01,564.0
0.078,565.0
0.016,566.0
0.073,567.0
0.627,568.0
0.546,569.0
0.233,570.0
0.194,571.0
0.218,572.0
0.183,573.0
0.187,574.0
0.022,575.0
0.073,576.0
0.01,577.0
0.064,578.0
0.016,579.0
0.067,580.0
0.013,581.0
0.07,582.0
0.024,583.0
0.08,584.0
0.022,585.0
0.086,586.0
0.022,587.0
0.082,588.0
0.037,589.0
0.37,590.0
0.125,591.0
0.13,592.0
0.021,593.0
0.072,594.0
0.024,595.0
0.067,596.0
0.026,597.0
0.065,598.0
0.027,599.0
0.066,600.0
0.025,601.0
0.07,602.0
0.022,603.0
0.057,604.0
0.025,605.0
0.049,606.0
0.035,607.0
0.041,608.0
0.04,609.0
0.036,610.0
0.043,611.0
0.035,612.0
0.052,613.0
0.03,614.0
0.493,615.0
1.101,616.0
0.309,617.0
0.163,618.0
0.228,619.0
0.219,620.0
0.126,621.0
0.11,622.0
0.033,623.0
0.049,624.0
0.04,625.0
0.042,626.0
0.039,627.0
0.043,628.0
0.038,629.0
0.041,630.0
0.048,631.0
0.044,632.0
0.054,633.0
0.038,634.0
0.059,635.0
0.032,636.0
0.078,637.0
0.141,638.0
0.331,639.0
0.039,640.0
0.08,641.0
0.017,642.0
0.072,643.0
0.026,644.0
0.064,645.0
0.028,646.0
0.062,647.0
0.038,648.0
0.051,649.0
0.042,650.0
0.042,651.0
0.04,652.0
0.036,653.0
0.05,654.0
0.025,655.0
0.059,656.0
0.014,657.0
0.063,658.0
0.013,659.0
0.072,660.0
0.013,661.0
0.077,662.0
0.014,663.0
0.065,664.0
0.029,665.0
0.055,666.0
0.028,667.0
0.05,668.0
0.031,669.0
0.044,670.0
0.042,671.0
0.028,672.0


==> Privacy For Smart Meters/plots/Example3.csv <==
a,b
0.43,1.0
0.241,2.0
0.196,3.0
0.214,4.0
0.194,5.0
0.185,6.0
0.133,7.0
0.106,8.0
0.081,9.0
0.076,10.0
0.084,11.0
0.081,12.0
0.081,13.0
0.129,14.0
0.236,15.0
0.314,16.0
0.416,17.0
1.137,18.0
1.232,19.0
0.784,20.0
1.01,21.0
0.384,22.0
1.972,23.0
1.709,24.0
1.723,25.0
1.512,26.0
2.198,27.0
1.557,28.0
1.559,29.0
0.292,30.0
0.275,31.0
0.254,32.0
0.232,33.0
0.191,34.0
0.383,35.0
0.335,36.0
0.446,37.0
1.2180001,38.0
1.058,39.0
0.93,40.0
0.601,41.0
0.918,42.0
1.528,43.0
1.177,44.0
2.27,45.0
3.1670001,46.0
0.993,47.0
0.584,48.0
0.553,49.0
0.534,50.0
1.125,51.0
0.642,52.0
1.243,53.0
0.211,54.0
0.157,55.0
0.159,56.0
0.163,57.0
0.147,58.0
0.176,59.0
0.127,60.0
0.135,61.0
0.174,62.0
0.27,63.0
0.13,64.0
0.318,65.0
0.779,66.0
0.845,67.0
0.227,68.0
0.383,69.0
0.555,70.0
0.596,71.0
0.725,72.0
0.29,73.0
0.822,74.0
1.791,75.0
1.5420001,76.0
0.289,77.0
0.088,78.0
0.057,79.0
0.35,80.0
0.52,81.0
0.864,82.0
0.469,83.0
0.594,84.0
0.594,85.0
0.943,86.0
0.771,87.0
0.939,88.0
1.091,89.0
1.396,90.0
1.075,91.0
0.78,92.0
0.71,93.0
1.188,94.0
0.49,95.0
1.044,96.0
0.347,97.0
0.312,98.0
0.241,99.0
0.195,100.0
0.212,101.0
0.225,102.0
0.217,103.0
0.235,104.0
0.236,105.0
0.179,106.0
0.176,107.0
0.249,108.0
0.269,109.0
0.385,110.0
0.104,111.0
0.081,112.0
0.071,113.0
0.069,114.0
0.061,115.0
0.117,116.0
0.681,117.0
1.775,118.0
1.735,119.0
1.863,120.0
1.902,121.0
0.858,122.0
0.652,123.0
0.492,124.0
0.471,125.0
0.361,126.0
0.426,127.0
0.47,128.0
0.711,129.0
1.3279999,130.0
1.057,131.0
1.724,132.0
0.804,133.0
0.824,134.0
0.707,135.0
0.837,136.0
1.001,137.0
0.739,138.0
0.688,139.0
0.755,140.0
0.775,141.0
0.747,142.0
0.52,143.0
0.544,144.0
0.548,145.0
0.446,146.0
0.395,147.0
0.452,148.0
0.313,149.0
0.2,150.0
0.241,151.0
0.196,152.0
0.234,153.0
0.235,154.0
0.185,155.0
0.182,156.0
0.141,157.0
0.149,158.0
0.167,159.0
0.112,160.0
0.116,161.0
0.161,162.0
0.229,163.0
0.238,164.0
0.451,165.0
0.757,166.0
0.614,167.0
0.422,168.0
0.192,169.0
0.393,170.0
0.865,171.0
0.759,172.0
1.064,173.0
0.301,174.0
0.522,175.0
0.532,176.0
0.216,177.0
0.611,178.0
1.752,179.0
2.6500001,180.0
3.507,181.0
2.931,182.0
3.6229999,183.0
2.109,184.0
2.5569999,185.0
1.6849999,186.0
1.351,187.0
1.061,188.0
0.674,189.0
0.628,190.0
0.543,191.0
0.503,192.0
0.328,193.0
0.265,194.0
0.258,195.0
0.31,196.0
0.168,197.0
0.185,198.0
0.131,199.0
0.09,200.0
0.081,201.0
0.067,202.0
0.095,203.0
0.072,204.0
0.096,205.0
0.109,206.0
0.074,207.0
0.194,208.0
0.315,209.0
0.185,210.0
0.268,211.0
0.951,212.0
0.424,213.0
0.411,214.0
0.376,215.0
0.507,216.0
0.485,217.0
2.2119999,218.0
1.88,219.0
2.6300001,220.0
0.747,221.0
0.645,222.0
0.674,223.0
0.524,224.0
0.601,225.0
0.673,226.0
1.309,227.0
1.233,228.0
1.126,229.0
1.477,230.0
1.575,231.0
1.462,232.0
0.787,233.0
0.666,234.0
0.701,235.0
0.663,236.0
0.591,237.0
0.597,238.0
0.539,239.0
0.482,240.0
0.484,241.0
0.494,242.0
1.023,243.0
0.549,244.0
1.451,245.0
0.15,246.0
0.1,247.0
0.09,248.0
0.098,249.0
0.082,250.0
0.131,251.0
0.104,252.0
0.116,253.0
0.093,254.0
0.137,255.0
0.128,256.0
0.166,257.0
0.203,258.0
0.494,259.0
0.623,260.0
0.693,261.0
0.565,262.0
1.126,263.0
0.481,264.0
1.1799999,265.0
0.959,266.0
0.894,267.0
0.826,268.0
0.91,269.0
0.966,270.0
1.005,271.0
1.148,272.0
0.995,273.0
1.735,274.0
1.429,275.0
1.846,276.0
0.944,277.0
1.124,278.0
1.066,279.0
0.94,280.0
0.466,281.0
0.399,282.0
0.37,283.0
0.396,284.0
0.416,285.0
0.426,286.0
1.118,287.0
0.8,288.0
0.535,289.0
0.577,290.0
0.546,291.0
0.503,292.0
0.495,293.0
0.323,294.0
0.231,295.0
0.223,296.0
0.195,297.0
0.195,298.0
0.174,299.0
0.196,300.0
0.261,301.0
0.244,302.0
0.188,303.0
0.187,304.0
0.727,305.0
0.568,306.0
0.464,307.0
1.1289999,308.0
1.169,309.0
1.15,310.0
0.631,311.0
0.656,312.0
1.5470001,313.0
1.7920001,314.0
1.758,315.0
2.082,316.0
2.6800001,317.0
3.944,318.0
2.7079999,319.0
3.0610001,320.0
1.518,321.0
1.518,322.0
2.072,323.0
1.483,324.0
1.267,325.0
1.495,326.0
0.949,327.0
0.948,328.0
0.951,329.0
1.521,330.0
1.291,331.0
1.924,332.0
0.891,333.0
1.4960001,334.0
1.461,335.0
1.043,336.0
0.976,337.0
2.2,338.0
1.041,339.0
1.715,340.0
0.385,341.0
0.209,342.0
0.214,343.0
0.203,344.0
0.231,345.0
0.213,346.0
0.219,347.0
0.212,348.0
0.218,349.0
0.215,350.0
0.222,351.0
0.199,352.0
0.237,353.0
0.293,354.0
0.288,355.0
0.399,356.0
0.535,357.0
0.869,358.0
1.2970001,359.0
1.142,360.0
1.433,361.0
0.99,362.0
1.654,363.0
1.303,364.0
1.137,365.0
1.342,366.0
1.345,367.0
2.2260001,368.0
0.915,369.0
0.685,370.0
1.238,371.0
0.887,372.0
2.0669999,373.0
1.677,374.0
1.817,375.0
0.945,376.0
1.23,377.0
1.377,378.0
0.836,379.0
1.123,380.0
0.751,381.0
2.3610001,382.0
0.903,383.0
1.517,384.0
0.505,385.0
0.285,386.0
0.233,387.0
0.315,388.0
0.282,389.0
0.314,390.0
0.229,391.0
0.184,392.0
0.214,393.0
0.224,394.0
0.206,395.0
0.195,396.0
0.204,397.0
0.196,398.0
0.209,399.0
0.203,400.0
0.265,401.0
0.228,402.0
0.271,403.0
0.519,404.0
0.406,405.0
1.823,406.0
1.321,407.0
1.85,408.0
0.425,409.0
0.434,410.0
0.458,411.0
0.517,412.0
0.518,413.0
0.918,414.0
0.816,415.0
1.314,416.0
0.478,417.0
0.944,418.0
0.575,419.0
1.726,420.0
2.8150001,421.0
1.852,422.0
0.83,423.0
1.418,424.0
1.015,425.0
1.726,426.0
0.934,427.0
1.025,428.0
1.201,429.0
1.123,430.0
0.811,431.0
0.623,432.0
0.489,433.0
0.368,434.0
0.368,435.0
0.398,436.0
0.251,437.0
0.283,438.0
0.23,439.0
0.168,440.0
0.11,441.0
0.161,442.0
0.125,443.0
0.146,444.0
0.089,445.0
0.098,446.0
0.26,447.0
0.084,448.0
0.085,449.0
0.108,450.0
0.212,451.0
0.58,452.0
0.587,453.0
0.512,454.0
1.182,455.0
0.485,456.0
0.413,457.0
0.373,458.0
0.38,459.0
0.522,460.0
0.531,461.0
0.422,462.0
0.414,463.0
0.295,464.0
0.344,465.0
0.502,466.0
0.678,467.0
0.911,468.0
0.894,469.0
0.981,470.0
0.667,471.0
0.688,472.0
1.605,473.0
0.893,474.0
1.79,475.0
0.952,476.0
0.811,477.0
0.757,478.0
0.79,479.0
0.76,480.0
0.314,481.0
0.237,482.0
0.24,483.0
0.209,484.0
0.223,485.0
0.184,486.0
0.2,487.0
0.185,488.0
0.15,489.0
0.108,490.0
0.1,491.0
0.123,492.0
0.1,493.0
0.226,494.0
0.237,495.0
0.324,496.0
0.181,497.0
0.231,498.0
0.221,499.0
0.204,500.0
0.183,501.0
0.244,502.0
0.267,503.0
0.558,504.0
1.0880001,505.0
0.296,506.0
0.391,507.0
0.254,508.0
0.702,509.0
0.711,510.0
0.392,511.0
0.297,512.0
0.719,513.0
0.52,514.0
0.852,515.0
0.728,516.0
0.91,517.0
0.879,518.0
1.571,519.0
1.541,520.0
0.805,521.0
0.585,522.0
1.086,523.0
0.963,524.0
1.038,525.0
1.1849999,526.0
0.82,527.0
0.531,528.0
0.467,529.0
0.422,530.0
0.43,531.0
0.373,532.0
0.23,533.0
0.161,534.0
0.157,535.0
0.156,536.0
0.208,537.0
0.193,538.0
0.2,539.0
0.19,540.0
0.19,541.0
0.188,542.0
0.181,543.0
0.241,544.0
0.223,545.0
0.24,546.0
0.232,547.0
0.199,548.0
0.215,549.0
0.23,550.0
0.311,551.0
0.815,552.0
1.373,553.0
0.535,554.0
0.562,555.0
0.623,556.0
1.571,557.0
1.979,558.0
1.951,559.0
1.7180001,560.0
0.878,561.0
0.886,562.0
1.317,563.0
1.206,564.0
1.829,565.0
0.929,566.0
0.997,567.0
1.561,568.0
1.934,569.0
1.285,570.0
1.068,571.0
0.967,572.0
1.082,573.0
1.198,574.0
1.622,575.0
1.8660001,576.0
0.898,577.0
0.644,578.0
0.651,579.0
0.317,580.0
0.326,581.0
0.295,582.0
0.224,583.0
0.147,584.0
0.16,585.0
0.105,586.0
0.094,587.0
0.089,588.0
0.097,589.0
0.084,590.0
0.113,591.0
0.087,592.0
0.099,593.0
0.133,594.0
0.21,595.0
0.382,596.0
0.363,597.0
0.626,598.0
1.834,599.0
0.564,600.0
1.681,601.0
0.874,602.0
0.421,603.0
0.409,604.0
0.43,605.0
0.485,606.0
0.571,607.0
0.586,608.0
0.693,609.0
0.868,610.0
0.999,611.0
0.832,612.0
0.791,613.0
0.818,614.0
0.884,615.0
1.1,616.0
2.704,617.0
3.0510001,618.0
2.6470001,619.0
2.4860001,620.0
2.0439999,621.0
2.086,622.0
2.7520001,623.0
2.326,624.0
2.4560001,625.0
2.2030001,626.0
1.8839999,627.0
1.482,628.0
0.412,629.0
0.28,630.0
0.17,631.0
0.183,632.0
0.165,633.0
0.198,634.0
0.219,635.0
0.219,636.0
0.171,637.0
0.357,638.0
0.279,639.0
0.152,640.0
0.127,641.0
0.122,642.0
0.111,643.0
0.159,644.0
0.147,645.0
0.18,646.0
0.774,647.0
2.0699999,648.0
1.659,649.0
1.885,650.0
2.849,651.0
2.4189999,652.0
2.4070001,653.0
1.354,654.0
1.207,655.0
0.648,656.0
0.645,657.0
0.561,658.0
0.628,659.0
0.639,660.0
0.689,661.0
0.67,662.0
0.603,663.0
0.652,664.0
1.0880001,665.0
0.768,666.0
0.811,667.0
1.097,668.0
0.473,669.0
0.512,670.0
0.457,671.0
0.624,672.0


==> Privacy For Smart Meters/plots/Example4.csv <==
a,b
0.207,1.0
0.224,2.0
0.305,3.0
0.252,4.0
0.141,5.0
0.196,6.0
0.126,7.0
0.261,8.0
0.148,9.0
0.728,10.0
2.9560001,11.0
1.158,12.0
0.094,13.0
0.135,14.0
0.077,15.0
0.106,16.0
0.082,17.0
0.13,18.0
0.076,19.0
0.105,20.0
0.089,21.0
0.27,22.0
0.075,23.0
0.106,24.0
0.068,25.0
0.089,26.0
0.055,27.0
0.063,28.0
0.2,29.0
0.056,30.0
0.224,31.0
0.677,32.0
0.49,33.0
0.205,34.0
0.877,35.0
0.887,36.0
1.673,37.0
0.876,38.0
0.202,39.0
0.489,40.0
1.209,41.0
1.154,42.0
1.336,43.0
1.253,44.0
1.887,45.0
0.2,46.0
0.164,47.0
0.458,48.0
0.146,49.0
2.7920001,50.0
1.4220001,51.0
0.14,52.0
0.132,53.0
0.137,54.0
0.423,55.0
0.677,56.0
0.491,57.0
0.464,58.0
0.46,59.0
0.419,60.0
0.432,61.0
0.407,62.0
0.425,63.0
0.399,64.0
0.406,65.0
0.404,66.0
0.41,67.0
0.381,68.0
0.407,69.0
0.395,70.0
0.364,71.0
0.802,72.0
0.589,73.0
0.235,74.0
0.242,75.0
0.307,76.0
0.17,77.0
0.174,78.0
0.133,79.0
0.907,80.0
1.8430001,81.0
0.247,82.0
0.151,83.0
0.123,84.0
0.234,85.0
0.172,86.0
0.136,87.0
0.121,88.0
0.137,89.0
0.147,90.0
0.082,91.0
1.0700001,92.0
0.119,93.0
0.125,94.0
0.158,95.0
0.147,96.0
0.139,97.0
0.082,98.0
0.117,99.0
0.117,100.0
0.157,101.0
0.568,102.0
1.238,103.0
0.348,104.0
1.362,105.0
1.6,106.0
0.14,107.0
0.405,108.0
1.15,109.0
1.122,110.0
1.164,111.0
1.131,112.0
0.816,113.0
0.072,114.0
0.092,115.0
0.064,116.0
0.065,117.0
0.07,118.0
0.088,119.0
0.061,120.0
0.068,121.0
0.069,122.0
0.106,123.0
0.123,124.0
0.302,125.0
0.698,126.0
0.276,127.0
0.095,128.0
0.198,129.0
0.078,130.0
0.108,131.0
0.096,132.0
0.166,133.0
0.282,134.0
0.612,135.0
1.711,136.0
2.3329999,137.0
0.477,138.0
0.294,139.0
0.137,140.0
0.155,141.0
0.276,142.0
0.17,143.0
0.171,144.0
0.149,145.0
0.161,146.0
1.8710001,147.0
0.171,148.0
0.15,149.0
0.304,150.0
1.043,151.0
0.246,152.0
0.135,153.0
0.331,154.0
0.81,155.0
0.827,156.0
0.666,157.0
1.915,158.0
3.8989999,159.0
1.582,160.0
0.216,161.0
0.132,162.0
0.193,163.0
0.152,164.0
0.184,165.0
0.201,166.0
0.181,167.0
0.181,168.0
0.163,169.0
0.064,170.0
0.1,171.0
0.12,172.0
0.244,173.0
0.329,174.0
0.137,175.0
0.084,176.0
0.065,177.0
0.088,178.0
0.294,179.0
0.134,180.0
0.167,181.0
0.235,182.0
0.157,183.0
1.795,184.0
0.348,185.0
0.912,186.0
0.26,187.0
0.239,188.0
0.157,189.0
0.651,190.0
0.986,191.0
0.894,192.0
0.843,193.0
0.858,194.0
1.034,195.0
0.869,196.0
0.452,197.0
0.268,198.0
0.227,199.0
0.117,200.0
0.117,201.0
0.105,202.0
0.118,203.0
0.111,204.0
2.5899999,205.0
2.336,206.0
0.505,207.0
0.835,208.0
0.81,209.0
0.754,210.0
0.761,211.0
0.726,212.0
0.748,213.0
0.686,214.0
0.179,215.0
0.048,216.0
0.102,217.0
0.091,218.0
0.046,219.0
0.052,220.0
0.227,221.0
0.251,222.0
0.075,223.0
1.887,224.0
0.056,225.0
0.143,226.0
1.714,227.0
1.556,228.0
0.052,229.0
0.163,230.0
1.141,231.0
0.308,232.0
0.117,233.0
0.258,234.0
0.316,235.0
1.413,236.0
0.194,237.0
0.194,238.0
0.178,239.0
0.185,240.0
0.226,241.0
0.312,242.0
0.342,243.0
0.184,244.0
2.415,245.0
2.181,246.0
0.534,247.0
0.524,248.0
0.497,249.0
0.443,250.0
0.506,251.0
0.441,252.0
0.382,253.0
0.146,254.0
0.17,255.0
0.181,256.0
0.15,257.0
0.181,258.0
0.186,259.0
0.191,260.0
0.174,261.0
0.159,262.0
0.687,263.0
0.162,264.0
0.156,265.0
0.192,266.0
0.206,267.0
0.215,268.0
0.206,269.0
0.384,270.0
0.139,271.0
0.115,272.0
0.193,273.0
0.2,274.0
0.244,275.0
0.066,276.0
0.094,277.0
0.039,278.0
0.231,279.0
0.786,280.0
0.556,281.0
0.153,282.0
0.18,283.0
2.1140001,284.0
1.033,285.0
0.364,286.0
0.301,287.0
0.225,288.0
0.264,289.0
0.282,290.0
0.651,291.0
0.672,292.0
0.801,293.0
0.657,294.0
0.688,295.0
0.658,296.0
0.679,297.0
0.579,298.0
0.566,299.0
0.175,300.0
0.21,301.0
0.201,302.0
0.199,303.0
0.209,304.0
0.209,305.0
0.227,306.0
0.226,307.0
0.203,308.0
0.248,309.0
0.358,310.0
0.377,311.0
0.275,312.0
0.268,313.0
0.287,314.0
0.283,315.0
1.761,316.0
0.391,317.0
2.5120001,318.0
0.566,319.0
0.096,320.0
0.089,321.0
0.115,322.0
0.123,323.0
0.101,324.0
0.118,325.0
1.183,326.0
0.749,327.0
0.529,328.0
0.403,329.0
0.136,330.0
0.111,331.0
0.142,332.0
1.719,333.0
0.784,334.0
0.315,335.0
0.109,336.0
0.176,337.0
0.126,338.0
0.305,339.0
0.28,340.0
0.173,341.0
0.088,342.0
0.126,343.0
0.127,344.0
0.147,345.0
0.332,346.0
0.098,347.0
1.115,348.0
3.0999999,349.0
2.6429999,350.0
0.055,351.0
0.088,352.0
0.048,353.0
0.056,354.0
0.078,355.0
0.056,356.0
0.078,357.0
0.045,358.0
0.158,359.0
0.062,360.0
0.052,361.0
0.08,362.0
0.27,363.0
0.212,364.0
1.072,365.0
1.072,366.0
0.683,367.0
0.131,368.0
0.077,369.0
0.099,370.0
0.152,371.0
0.076,372.0
0.312,373.0
0.146,374.0
0.193,375.0
0.23,376.0
0.263,377.0
0.906,378.0
0.407,379.0
0.205,380.0
0.124,381.0
0.148,382.0
0.152,383.0
0.175,384.0
0.16,385.0
2.3199999,386.0
0.276,387.0
0.147,388.0
2.1440001,389.0
0.1,390.0
0.243,391.0
0.127,392.0
1.3430001,393.0
2.599,394.0
0.694,395.0
0.803,396.0
0.738,397.0
0.721,398.0
0.741,399.0
0.692,400.0
0.684,401.0
0.687,402.0
0.69,403.0
0.681,404.0
0.653,405.0
0.672,406.0
0.743,407.0
0.137,408.0
0.105,409.0
0.108,410.0
0.153,411.0
0.114,412.0
0.239,413.0
0.146,414.0
0.114,415.0
0.056,416.0
2.3380001,417.0
0.069,418.0
0.078,419.0
0.18,420.0
0.083,421.0
0.122,422.0
0.138,423.0
0.073,424.0
0.117,425.0
0.27,426.0
0.83,427.0
1.283,428.0
1.091,429.0
0.663,430.0
0.14,431.0
0.142,432.0
0.106,433.0
0.129,434.0
0.088,435.0
0.131,436.0
0.132,437.0
0.132,438.0
0.127,439.0
0.137,440.0
0.125,441.0
0.091,442.0
0.079,443.0
1.1440001,444.0
2.6459999,445.0
0.774,446.0
1.024,447.0
0.989,448.0
0.948,449.0
0.907,450.0
0.885,451.0
0.963,452.0
0.944,453.0
0.904,454.0
0.913,455.0
0.861,456.0
0.856,457.0
0.692,458.0
0.042,459.0
0.24,460.0
0.085,461.0
1.518,462.0
0.508,463.0
0.259,464.0
0.095,465.0
0.215,466.0
0.157,467.0
0.493,468.0
0.905,469.0
0.918,470.0
0.775,471.0
0.851,472.0
0.87,473.0
0.814,474.0
0.941,475.0
0.264,476.0
0.311,477.0
0.239,478.0
0.236,479.0
0.809,480.0
1.464,481.0
0.212,482.0
0.83,483.0
1.011,484.0
0.894,485.0
0.511,486.0
0.305,487.0
0.294,488.0
0.307,489.0
0.245,490.0
0.251,491.0
0.318,492.0
2.4419999,493.0
3.0869999,494.0
2.29,495.0
0.268,496.0
0.268,497.0
0.254,498.0
0.232,499.0
0.275,500.0
0.259,501.0
0.26,502.0
0.352,503.0
0.276,504.0
0.216,505.0
0.263,506.0
0.261,507.0
0.276,508.0
0.378,509.0
0.368,510.0
0.306,511.0
0.28,512.0
0.454,513.0
0.754,514.0
1.244,515.0
1.089,516.0
0.241,517.0
0.33,518.0
0.531,519.0
0.975,520.0
1.293,521.0
0.428,522.0
0.206,523.0
0.145,524.0
0.23,525.0
1.267,526.0
0.177,527.0
0.191,528.0
0.106,529.0
0.107,530.0
0.182,531.0
0.402,532.0
2.599,533.0
2.375,534.0
0.946,535.0
0.989,536.0
1.087,537.0
0.933,538.0
0.61,539.0
0.606,540.0
0.611,541.0
0.641,542.0
0.62,543.0
0.667,544.0
0.626,545.0
0.649,546.0
0.671,547.0
0.659,548.0
0.664,549.0
0.884,550.0
0.736,551.0
0.736,552.0
0.671,553.0
0.69,554.0
0.72,555.0
2.036,556.0
0.519,557.0
0.581,558.0
0.093,559.0
0.222,560.0
0.044,561.0
0.102,562.0
0.11,563.0
0.061,564.0
0.072,565.0
0.072,566.0
0.083,567.0
0.202,568.0
0.181,569.0
0.135,570.0
0.094,571.0
0.055,572.0
0.102,573.0
0.071,574.0
2.0710001,575.0
1.478,576.0
1.183,577.0
1.95,578.0
2.598,579.0
1.261,580.0
3.533,581.0
4.2859998,582.0
0.781,583.0
0.801,584.0
0.767,585.0
0.921,586.0
1.125,587.0
1.0829999,588.0
0.959,589.0
1.095,590.0
1.036,591.0
0.935,592.0
0.395,593.0
0.419,594.0
0.436,595.0
0.444,596.0
0.447,597.0
0.591,598.0
0.547,599.0
0.565,600.0
0.45,601.0
0.445,602.0
0.774,603.0
2.7980001,604.0
1.16,605.0
1.682,606.0
0.899,607.0
0.802,608.0
0.663,609.0
0.225,610.0
0.069,611.0
0.068,612.0
0.078,613.0
0.045,614.0
0.066,615.0
0.247,616.0
0.06,617.0
0.2,618.0
0.343,619.0
1.505,620.0
0.989,621.0
1.4579999,622.0
0.429,623.0
0.171,624.0
0.117,625.0
0.118,626.0
0.17,627.0
0.111,628.0
0.112,629.0
0.081,630.0
0.129,631.0
0.225,632.0
0.457,633.0
1.5880001,634.0
3.105,635.0
3.671,636.0
3.3169999,637.0
0.877,638.0
0.793,639.0
0.776,640.0
0.768,641.0
0.787,642.0
0.863,643.0
0.839,644.0
0.889,645.0
1.001,646.0
0.913,647.0
0.913,648.0
0.924,649.0
1.169,650.0
1.4299999,651.0
1.141,652.0
1.079,653.0
1.156,654.0
1.1799999,655.0
1.033,656.0
0.715,657.0
0.126,658.0
0.122,659.0
0.103,660.0
0.115,661.0
0.183,662.0
0.132,663.0
0.09,664.0
0.094,665.0
1.021,666.0
0.609,667.0
0.149,668.0
0.235,669.0
1.584,670.0
3.283,671.0
1.522,672.0


==> Privacy For Smart Meters/plots/Example5.csv <==
a,b
0.056,1.0
0.059,2.0
0.029,3.0
0.012,4.0
0.008,5.0
0.008,6.0
0.008,7.0
0.008,8.0
0.008,9.0
0.008,10.0
0.008,11.0
0.014,12.0
0.013,13.0
0.015,14.0
0.024,15.0
0.155,16.0
0.049,17.0
0.008,18.0
0.008,19.0
0.047,20.0
0.204,21.0
0.044,22.0
0.008,23.0
0.008,24.0
0.008,25.0
0.008,26.0
0.008,27.0
0.008,28.0
0.008,29.0
0.008,30.0
0.05,31.0
0.051,32.0
0.05,33.0
0.037,34.0
0.007,35.0
0.008,36.0
0.049,37.0
0.049,38.0
0.02,39.0
0.007,40.0
0.008,41.0
0.008,42.0
0.049,43.0
0.04,44.0
0.008,45.0
0.008,46.0
0.008,47.0
0.049,48.0
0.053,49.0
0.057,50.0
0.057,51.0
0.075,52.0
0.069,53.0
0.026,54.0
0.01,55.0
0.008,56.0
0.008,57.0
0.008,58.0
0.008,59.0
0.014,60.0
0.013,61.0
0.01,62.0
0.024,63.0
0.052,64.0
0.045,65.0
0.008,66.0
0.008,67.0
0.17,68.0
0.068,69.0
0.062,70.0
0.033,71.0
0.174,72.0
0.211,73.0
0.072,74.0
0.193,75.0
0.318,76.0
0.159,77.0
0.057,78.0
0.008,79.0
0.008,80.0
0.008,81.0
0.027,82.0
0.05,83.0
0.019,84.0
0.008,85.0
0.008,86.0
0.008,87.0
0.008,88.0
0.008,89.0
0.008,90.0
0.049,91.0
0.044,92.0
0.008,93.0
0.008,94.0
0.008,95.0
0.008,96.0
0.01,97.0
0.01,98.0
0.008,99.0
0.008,100.0
0.012,101.0
0.01,102.0
0.009,103.0
0.008,104.0
0.008,105.0
0.008,106.0
0.009,107.0
0.013,108.0
0.014,109.0
0.01,110.0
0.024,111.0
0.053,112.0
0.045,113.0
0.008,114.0
0.008,115.0
0.008,116.0
0.008,117.0
0.01,118.0
0.01,119.0
0.01,120.0
0.008,121.0
0.01,122.0
0.01,123.0
0.009,124.0
0.008,125.0
0.01,126.0
0.01,127.0
0.01,128.0
0.008,129.0
0.028,130.0
0.051,131.0
0.019,132.0
0.008,133.0
0.008,134.0
0.008,135.0
0.008,136.0
0.008,137.0
0.007,138.0
0.05,139.0
0.043,140.0
0.008,141.0
0.008,142.0
0.008,143.0
0.007,144.0
0.008,145.0
0.008,146.0
0.008,147.0
0.008,148.0
0.008,149.0
0.008,150.0
0.007,151.0
0.008,152.0
0.009,153.0
0.008,154.0
0.008,155.0
0.013,156.0
0.014,157.0
0.009,158.0
0.024,159.0
0.052,160.0
0.044,161.0
0.007,162.0
0.008,163.0
0.008,164.0
0.008,165.0
0.008,166.0
0.008,167.0
0.008,168.0
0.007,169.0
0.008,170.0
0.008,171.0
0.008,172.0
0.008,173.0
0.008,174.0
0.008,175.0
0.008,176.0
0.007,177.0
0.029,178.0
0.05,179.0
0.02,180.0
0.008,181.0
0.008,182.0
0.008,183.0
0.007,184.0
0.008,185.0
0.008,186.0
0.05,187.0
0.044,188.0
0.008,189.0
0.008,190.0
0.008,191.0
0.008,192.0
0.008,193.0
0.008,194.0
0.008,195.0
0.008,196.0
0.008,197.0
0.008,198.0
0.008,199.0
0.009,200.0
0.008,201.0
0.008,202.0
0.008,203.0
0.014,204.0
0.013,205.0
0.01,206.0
0.024,207.0
0.051,208.0
0.044,209.0
0.008,210.0
0.009,211.0
0.007,212.0
0.009,213.0
0.008,214.0
0.008,215.0
0.012,216.0
0.011,217.0
0.01,218.0
0.009,219.0
0.008,220.0
0.009,221.0
0.008,222.0
0.009,223.0
0.008,224.0
0.008,225.0
0.029,226.0
0.049,227.0
0.02,228.0
0.009,229.0
0.008,230.0
0.008,231.0
0.008,232.0
0.008,233.0
0.009,234.0
0.051,235.0
0.045,236.0
0.008,237.0
0.009,238.0
0.008,239.0
0.009,240.0
0.008,241.0
0.009,242.0
0.008,243.0
0.009,244.0
0.009,245.0
0.008,246.0
0.009,247.0
0.009,248.0
0.008,249.0
0.009,250.0
0.009,251.0
0.014,252.0
0.014,253.0
0.013,254.0
0.03,255.0
0.058,256.0
0.049,257.0
0.014,258.0
0.011,259.0
0.008,260.0
0.009,261.0
0.008,262.0
0.011,263.0
0.011,264.0
0.01,265.0
0.008,266.0
0.009,267.0
0.008,268.0
0.009,269.0
0.008,270.0
0.009,271.0
0.008,272.0
0.009,273.0
0.029,274.0
0.051,275.0
0.02,276.0
0.008,277.0
0.009,278.0
0.008,279.0
0.008,280.0
0.008,281.0
0.008,282.0
0.051,283.0
0.044,284.0
0.009,285.0
0.008,286.0
0.008,287.0
0.009,288.0
0.008,289.0
0.009,290.0
0.008,291.0
0.008,292.0
0.008,293.0
0.009,294.0
0.008,295.0
0.009,296.0
0.008,297.0
0.008,298.0
0.009,299.0
0.014,300.0
0.014,301.0
0.013,302.0
0.031,303.0
0.057,304.0
0.051,305.0
0.014,306.0
0.012,307.0
0.008,308.0
0.008,309.0
0.009,310.0
0.008,311.0
0.009,312.0
0.008,313.0
0.008,314.0
0.009,315.0
0.008,316.0
0.008,317.0
0.009,318.0
0.008,319.0
0.009,320.0
0.008,321.0
0.029,322.0
0.05,323.0
0.021,324.0
0.008,325.0
0.008,326.0
0.009,327.0
0.008,328.0
0.008,329.0
0.009,330.0
0.05,331.0
0.045,332.0
0.008,333.0
0.009,334.0
0.008,335.0
0.009,336.0
0.008,337.0
0.009,338.0
0.008,339.0
0.009,340.0
0.008,341.0
0.009,342.0
0.008,343.0
0.009,344.0
0.008,345.0
0.009,346.0
0.008,347.0
0.014,348.0
0.014,349.0
0.013,350.0
0.031,351.0
0.059,352.0
0.051,353.0
0.014,354.0
0.011,355.0
0.008,356.0
0.009,357.0
0.008,358.0
0.009,359.0
0.008,360.0
0.008,361.0
0.009,362.0
0.008,363.0
0.009,364.0
0.008,365.0
0.008,366.0
0.009,367.0
0.008,368.0
0.008,369.0
0.03,370.0
0.052,371.0
0.02,372.0
0.008,373.0
0.008,374.0
0.009,375.0
0.008,376.0
0.008,377.0
0.008,378.0
0.052,379.0
0.045,380.0
0.008,381.0
0.009,382.0
0.008,383.0
0.009,384.0
0.008,385.0
0.009,386.0
0.008,387.0
0.009,388.0
0.008,389.0
0.009,390.0
0.008,391.0
0.009,392.0
0.008,393.0
0.009,394.0
0.009,395.0
0.014,396.0
0.014,397.0
0.013,398.0
0.03,399.0
0.058,400.0
0.051,401.0
0.014,402.0
0.011,403.0
0.009,404.0
0.008,405.0
0.009,406.0
0.008,407.0
0.009,408.0
0.008,409.0
0.009,410.0
0.008,411.0
0.009,412.0
0.009,413.0
0.009,414.0
0.008,415.0
0.009,416.0
0.008,417.0
0.029,418.0
0.052,419.0
0.02,420.0
0.008,421.0
0.009,422.0
0.008,423.0
0.008,424.0
0.008,425.0
0.009,426.0
0.05,427.0
0.045,428.0
0.009,429.0
0.008,430.0
0.008,431.0
0.009,432.0
0.009,433.0
0.008,434.0
0.009,435.0
0.008,436.0
0.009,437.0
0.008,438.0
0.009,439.0
0.008,440.0
0.009,441.0
0.008,442.0
0.009,443.0
0.014,444.0
0.014,445.0
0.013,446.0
0.03,447.0
0.058,448.0
0.051,449.0
0.014,450.0
0.011,451.0
0.009,452.0
0.008,453.0
0.009,454.0
0.008,455.0
0.009,456.0
0.008,457.0
0.008,458.0
0.009,459.0
0.008,460.0
0.009,461.0
0.008,462.0
0.009,463.0
0.008,464.0
0.008,465.0
0.029,466.0
0.05,467.0
0.02,468.0
0.009,469.0
0.008,470.0
0.008,471.0
0.009,472.0
0.008,473.0
0.009,474.0
0.051,475.0
0.045,476.0
0.008,477.0
0.008,478.0
0.009,479.0
0.008,480.0
0.009,481.0
0.008,482.0
0.009,483.0
0.008,484.0
0.008,485.0
0.009,486.0
0.008,487.0
0.009,488.0
0.009,489.0
0.008,490.0
0.008,491.0
0.014,492.0
0.014,493.0
0.013,494.0
0.03,495.0
0.059,496.0
0.05,497.0
0.014,498.0
0.011,499.0
0.009,500.0
0.008,501.0
0.009,502.0
0.008,503.0
0.009,504.0
0.008,505.0
0.009,506.0
0.008,507.0
0.008,508.0
0.009,509.0
0.008,510.0
0.016,511.0
0.011,512.0
0.01,513.0
0.029,514.0
0.05,515.0
0.02,516.0
0.009,517.0
0.008,518.0
0.008,519.0
0.009,520.0
0.008,521.0
0.008,522.0
0.051,523.0
0.045,524.0
0.009,525.0
0.008,526.0
0.008,527.0
0.009,528.0
0.009,529.0
0.008,530.0
0.009,531.0
0.008,532.0
0.009,533.0
0.008,534.0
0.009,535.0
0.009,536.0
0.008,537.0
0.009,538.0
0.009,539.0
0.014,540.0
0.014,541.0
0.013,542.0
0.03,543.0
0.059,544.0
0.052,545.0
0.014,546.0
0.011,547.0
0.009,548.0
0.008,549.0
0.009,550.0
0.008,551.0
0.008,552.0
0.009,553.0
0.008,554.0
0.008,555.0
0.009,556.0
0.012,557.0
0.01,558.0
0.011,559.0
0.008,560.0
0.008,561.0
0.029,562.0
0.051,563.0
0.02,564.0
0.009,565.0
0.008,566.0
0.008,567.0
0.009,568.0
0.008,569.0
0.008,570.0
0.051,571.0
0.044,572.0
0.008,573.0
0.009,574.0
0.008,575.0
0.009,576.0
0.008,577.0
0.009,578.0
0.008,579.0
0.009,580.0
0.008,581.0
0.009,582.0
0.008,583.0
0.009,584.0
0.008,585.0
0.009,586.0
0.009,587.0
0.014,588.0
0.014,589.0
0.013,590.0
0.03,591.0
0.059,592.0
0.051,593.0
0.014,594.0
0.011,595.0
0.008,596.0
0.009,597.0
0.008,598.0
0.009,599.0
0.008,600.0
0.009,601.0
0.008,602.0
0.008,603.0
0.009,604.0
0.008,605.0
0.009,606.0
0.008,607.0
0.008,608.0
0.009,609.0
0.029,610.0
0.05,611.0
0.02,612.0
0.008,613.0
0.009,614.0
0.008,615.0
0.008,616.0
0.009,617.0
0.008,618.0
0.051,619.0
0.045,620.0
0.008,621.0
0.009,622.0
0.008,623.0
0.009,624.0
0.009,625.0
0.008,626.0
0.009,627.0
0.008,628.0
0.009,629.0
0.009,630.0
0.008,631.0
0.009,632.0
0.009,633.0
0.008,634.0
0.009,635.0
0.014,636.0
0.014,637.0
0.014,638.0
0.03,639.0
0.058,640.0
0.05,641.0
0.014,642.0
0.012,643.0
0.008,644.0
0.009,645.0
0.008,646.0
0.009,647.0
0.008,648.0
0.009,649.0
0.008,650.0
0.009,651.0
0.009,652.0
0.008,653.0
0.009,654.0
0.008,655.0
0.009,656.0
0.009,657.0
0.029,658.0
0.05,659.0
0.02,660.0
0.009,661.0
0.008,662.0
0.009,663.0
0.008,664.0
0.009,665.0
0.008,666.0
0.052,667.0
0.045,668.0
0.009,669.0
0.008,670.0
0.009,671.0
0.009,672.0


==> Privacy For Smart Meters/plots/Example6.csv <==
a,b
0.13,1.0
0.133,2.0
0.117,3.0
0.144,4.0
0.111,5.0
0.029,6.0
0.067,7.0
0.066,8.0
0.021,9.0
0.145,10.0
0.035,11.0
0.05,12.0
0.049,13.0
0.093,14.0
0.12,15.0
0.09,16.0
0.113,17.0
0.107,18.0
0.093,19.0
0.117,20.0
0.088,21.0
0.075,22.0
0.071,23.0
0.056,24.0
0.215,25.0
0.064,26.0
0.076,27.0
0.062,28.0
0.06,29.0
0.078,30.0
0.044,31.0
0.079,32.0
0.057,33.0
0.063,34.0
0.078,35.0
0.11,36.0
0.088,37.0
0.057,38.0
0.04,39.0
0.037,40.0
0.014,41.0
0.044,42.0
0.015,43.0
0.034,44.0
0.033,45.0
0.017,46.0
0.06,47.0
0.12,48.0
0.061,49.0
0.048,50.0
0.035,51.0
0.06,52.0
0.023,53.0
0.053,54.0
0.023,55.0
0.039,56.0
0.057,57.0
0.026,58.0
0.055,59.0
0.036,60.0
0.041,61.0
0.044,62.0
0.028,63.0
0.053,64.0
0.031,65.0
0.045,66.0
0.035,67.0
0.059,68.0
0.056,69.0
0.041,70.0
0.238,71.0
0.044,72.0
0.065,73.0
0.031,74.0
0.071,75.0
0.027,76.0
0.024,77.0
0.042,78.0
0.009,79.0
0.044,80.0
0.022,81.0
0.028,82.0
0.039,83.0
0.012,84.0
0.042,85.0
0.019,86.0
0.031,87.0
0.035,88.0
0.014,89.0
0.042,90.0
0.016,91.0
0.033,92.0
0.033,93.0
0.022,94.0
0.055,95.0
0.039,96.0
0.057,97.0
0.051,98.0
0.035,99.0
0.06,100.0
0.03,101.0
0.057,102.0
0.046,103.0
0.041,104.0
0.055,105.0
0.007,106.0
0.043,107.0
0.023,108.0
0.126,109.0
0.15,110.0
0.029,111.0
0.063,112.0
0.034,113.0
0.053,114.0
0.048,115.0
0.04,116.0
0.138,117.0
0.059,118.0
0.159,119.0
0.129,120.0
0.149,121.0
0.112,122.0
0.103,123.0
0.074,124.0
0.043,125.0
0.041,126.0
0.021,127.0
0.048,128.0
0.01,129.0
0.044,130.0
0.024,131.0
0.027,132.0
0.04,133.0
0.011,134.0
0.044,135.0
0.019,136.0
0.031,137.0
0.035,138.0
0.014,139.0
0.044,140.0
0.017,141.0
0.036,142.0
0.048,143.0
0.04,144.0
0.063,145.0
0.041,146.0
0.057,147.0
0.045,148.0
0.035,149.0
0.056,150.0
0.179,151.0
0.21,152.0
0.082,153.0
0.032,154.0
0.121,155.0
0.017,156.0
0.041,157.0
0.029,158.0
0.025,159.0
0.073,160.0
0.032,161.0
0.072,162.0
0.044,163.0
0.053,164.0
0.047,165.0
0.033,166.0
0.077,167.0
0.269,168.0
0.15,169.0
0.108,170.0
0.141,171.0
0.292,172.0
0.134,173.0
0.096,174.0
0.025,175.0
0.046,176.0
0.041,177.0
0.029,178.0
0.05,179.0
0.026,180.0
0.045,181.0
0.036,182.0
0.081,183.0
0.048,184.0
0.026,185.0
0.022,186.0
0.044,187.0
0.008,188.0
0.037,189.0
0.026,190.0
0.019,191.0
0.038,192.0
0.011,193.0
0.035,194.0
0.034,195.0
0.016,196.0
0.043,197.0
0.013,198.0
0.037,199.0
0.029,200.0
0.021,201.0
0.044,202.0
0.008,203.0
0.042,204.0
0.024,205.0
0.026,206.0
0.04,207.0
0.011,208.0
0.043,209.0
0.019,210.0
0.031,211.0
0.035,212.0
0.014,213.0
0.043,214.0
0.014,215.0
0.036,216.0
0.03,217.0
0.023,218.0
0.043,219.0
0.009,220.0
0.04,221.0
0.026,222.0
0.024,223.0
0.041,224.0
0.008,225.0
0.042,226.0
0.021,227.0
0.026,228.0
0.038,229.0
0.01,230.0
0.041,231.0
0.012,232.0
0.031,233.0
0.031,234.0
0.012,235.0
0.038,236.0
0.016,237.0
0.028,238.0
0.041,239.0
0.009,240.0
0.047,241.0
0.022,242.0
0.038,243.0
0.037,244.0
0.011,245.0
0.037,246.0
0.018,247.0
0.026,248.0
0.036,249.0
0.008,250.0
0.038,251.0
0.02,252.0
0.17,253.0
0.039,254.0
0.187,255.0
0.49,256.0
0.177,257.0
0.163,258.0
0.144,259.0
0.079,260.0
0.052,261.0
0.038,262.0
0.032,263.0
0.051,264.0
0.021,265.0
0.053,266.0
0.065,267.0
0.046,268.0
0.07,269.0
0.042,270.0
0.064,271.0
0.058,272.0
0.045,273.0
0.04,274.0
0.012,275.0
0.032,276.0
0.031,277.0
0.013,278.0
0.036,279.0
0.014,280.0
0.029,281.0
0.031,282.0
0.011,283.0
0.036,284.0
0.017,285.0
0.053,286.0
0.067,287.0
0.026,288.0
0.036,289.0
0.017,290.0
0.078,291.0
0.061,292.0
0.014,293.0
0.039,294.0
0.024,295.0
0.02,296.0
0.037,297.0
0.01,298.0
0.035,299.0
0.029,300.0
0.015,301.0
0.039,302.0
0.27,303.0
0.109,304.0
0.119,305.0
0.035,306.0
0.059,307.0
0.032,308.0
0.025,309.0
0.043,310.0
0.006,311.0
0.043,312.0
0.023,313.0
0.026,314.0
0.04,315.0
0.01,316.0
0.043,317.0
0.021,318.0
0.029,319.0
0.054,320.0
0.023,321.0
0.044,322.0
0.02,323.0
0.03,324.0
0.037,325.0
0.013,326.0
0.042,327.0
0.02,328.0
0.03,329.0
0.036,330.0
0.013,331.0
0.042,332.0
0.019,333.0
0.036,334.0
0.05,335.0
0.03,336.0
0.051,337.0
0.018,338.0
0.033,339.0
0.034,340.0
0.017,341.0
0.044,342.0
0.013,343.0
0.038,344.0
0.03,345.0
0.023,346.0
0.045,347.0
0.01,348.0
0.043,349.0
0.026,350.0
0.028,351.0
0.041,352.0
0.013,353.0
0.047,354.0
0.019,355.0
0.035,356.0
0.034,357.0
0.02,358.0
0.047,359.0
0.012,360.0
0.042,361.0
0.026,362.0
0.209,363.0
0.067,364.0
0.03,365.0
0.052,366.0
0.018,367.0
0.037,368.0
0.034,369.0
0.021,370.0
0.047,371.0
0.011,372.0
0.042,373.0
0.027,374.0
0.025,375.0
0.043,376.0
0.009,377.0
0.044,378.0
0.023,379.0
0.03,380.0
0.039,381.0
0.017,382.0
0.063,383.0
0.033,384.0
0.06,385.0
0.138,386.0
0.025,387.0
0.045,388.0
0.01,389.0
0.046,390.0
0.021,391.0
0.031,392.0
0.038,393.0
0.015,394.0
0.045,395.0
0.017,396.0
0.036,397.0
0.034,398.0
0.076,399.0
0.065,400.0
0.031,401.0
0.059,402.0
0.017,403.0
0.044,404.0
0.027,405.0
0.028,406.0
0.041,407.0
0.013,408.0
0.046,409.0
0.018,410.0
0.043,411.0
0.075,412.0
0.034,413.0
0.046,414.0
0.012,415.0
0.04,416.0
0.029,417.0
0.023,418.0
0.043,419.0
0.008,420.0
0.043,421.0
0.024,422.0
0.026,423.0
0.04,424.0
0.01,425.0
0.044,426.0
0.024,427.0
0.08,428.0
0.074,429.0
0.034,430.0
0.064,431.0
0.043,432.0
0.044,433.0
0.042,434.0
0.015,435.0
0.047,436.0
0.019,437.0
0.052,438.0
0.045,439.0
0.039,440.0
0.061,441.0
0.027,442.0
0.06,443.0
0.039,444.0
0.16,445.0
0.054,446.0
0.036,447.0
0.064,448.0
0.026,449.0
0.163,450.0
0.057,451.0
0.063,452.0
0.046,453.0
0.021,454.0
0.054,455.0
0.022,456.0
0.046,457.0
0.037,458.0
0.032,459.0
0.07,460.0
0.013,461.0
0.048,462.0
0.022,463.0
0.032,464.0
0.037,465.0
0.018,466.0
0.046,467.0
0.014,468.0
0.039,469.0
0.03,470.0
0.023,471.0
0.045,472.0
0.008,473.0
0.044,474.0
0.024,475.0
0.033,476.0
0.053,477.0
0.028,478.0
0.061,479.0
0.065,480.0
0.108,481.0
0.213,482.0
0.06,483.0
0.096,484.0
0.189,485.0
0.153,486.0
0.243,487.0
0.07,488.0
0.204,489.0
0.174,490.0
0.098,491.0
0.08,492.0
0.612,493.0
0.152,494.0
0.121,495.0
0.067,496.0
0.024,497.0
0.025,498.0
0.039,499.0
0.009,500.0
0.043,501.0
0.019,502.0
0.03,503.0
0.035,504.0
0.014,505.0
0.058,506.0
0.044,507.0
0.05,508.0
0.029,509.0
0.02,510.0
0.073,511.0
0.056,512.0
0.035,513.0
0.04,514.0
0.014,515.0
0.043,516.0
0.016,517.0
0.032,518.0
0.033,519.0
0.015,520.0
0.04,521.0
0.013,522.0
0.034,523.0
0.029,524.0
0.025,525.0
0.054,526.0
0.026,527.0
0.059,528.0
0.118,529.0
0.03,530.0
0.036,531.0
0.016,532.0
0.044,533.0
0.013,534.0
0.035,535.0
0.031,536.0
0.018,537.0
0.044,538.0
0.012,539.0
0.037,540.0
0.143,541.0
0.035,542.0
0.052,543.0
0.015,544.0
0.047,545.0
0.027,546.0
0.065,547.0
0.093,548.0
0.042,549.0
0.059,550.0
0.041,551.0
0.038,552.0
0.055,553.0
0.05,554.0
0.136,555.0
0.117,556.0
0.113,557.0
0.419,558.0
0.06,559.0
0.08,560.0
0.066,561.0
0.034,562.0
0.042,563.0
0.014,564.0
0.045,565.0
0.018,566.0
0.032,567.0
0.034,568.0
0.019,569.0
0.054,570.0
0.017,571.0
0.036,572.0
0.03,573.0
0.023,574.0
0.414,575.0
0.21,576.0
0.116,577.0
0.03,578.0
0.03,579.0
0.06,580.0
0.134,581.0
0.05,582.0
0.023,583.0
0.028,584.0
0.04,585.0
0.011,586.0
0.044,587.0
0.02,588.0
0.031,589.0
0.036,590.0
0.016,591.0
0.045,592.0
0.016,593.0
0.036,594.0
0.032,595.0
0.019,596.0
0.105,597.0
0.107,598.0
0.135,599.0
0.123,600.0
0.105,601.0
0.043,602.0
0.233,603.0
0.065,604.0
0.019,605.0
0.037,606.0
0.032,607.0
0.023,608.0
0.046,609.0
0.009,610.0
0.046,611.0
0.023,612.0
0.029,613.0
0.039,614.0
0.013,615.0
0.044,616.0
0.018,617.0
0.033,618.0
0.035,619.0
0.021,620.0
0.047,621.0
0.015,622.0
0.036,623.0
0.032,624.0
0.019,625.0
0.06,626.0
0.031,627.0
0.054,628.0
0.301,629.0
0.021,630.0
0.046,631.0
0.015,632.0
0.038,633.0
0.029,634.0
0.024,635.0
0.046,636.0
0.024,637.0
0.061,638.0
0.034,639.0
0.041,640.0
0.131,641.0
0.068,642.0
0.042,643.0
0.033,644.0
0.041,645.0
0.05,646.0
0.022,647.0
0.055,648.0
0.017,649.0
0.05,650.0
0.364,651.0
0.138,652.0
0.091,653.0
0.023,654.0
0.049,655.0
0.015,656.0
0.05,657.0
0.014,658.0
0.039,659.0
0.029,660.0
0.024,661.0
0.043,662.0
0.008,663.0
0.045,664.0
0.022,665.0
0.029,666.0
0.038,667.0
0.012,668.0
0.044,669.0
0.017,670.0
0.033,671.0
0.37,672.0


==> Privacy For Smart Meters/plots/Example7.csv <==
a,b
0.008,1.0
0.019,2.0
0.007,3.0
0.007,4.0
0.019,5.0
0.008,6.0
0.008,7.0
0.013,8.0
0.013,9.0
0.008,10.0
0.019,11.0
0.007,12.0
0.007,13.0
0.02,14.0
0.007,15.0
0.009,16.0
0.018,17.0
0.007,18.0
0.018,19.0
0.009,20.0
0.007,21.0
0.019,22.0
0.008,23.0
0.007,24.0
0.019,25.0
0.007,26.0
0.008,27.0
0.019,28.0
0.008,29.0
0.009,30.0
0.017,31.0
0.008,32.0
0.015,33.0
0.011,34.0
0.008,35.0
0.019,36.0
0.007,37.0
0.008,38.0
0.019,39.0
0.008,40.0
0.007,41.0
0.019,42.0
0.008,43.0
0.007,44.0
0.019,45.0
0.008,46.0
0.007,47.0
0.02,48.0
0.007,49.0
0.007,50.0
0.02,51.0
0.007,52.0
0.007,53.0
0.02,54.0
0.007,55.0
0.007,56.0
0.02,57.0
0.007,58.0
0.008,59.0
0.019,60.0
0.008,61.0
0.007,62.0
0.02,63.0
0.007,64.0
0.007,65.0
0.017,66.0
0.01,67.0
0.008,68.0
0.008,69.0
0.019,70.0
0.007,71.0
0.007,72.0
0.02,73.0
0.007,74.0
0.008,75.0
0.019,76.0
0.008,77.0
0.007,78.0
0.012,79.0
0.015,80.0
0.008,81.0
0.007,82.0
0.02,83.0
0.007,84.0
0.007,85.0
0.021,86.0
0.007,87.0
0.007,88.0
0.013,89.0
0.015,90.0
0.007,91.0
0.007,92.0
0.02,93.0
0.007,94.0
0.008,95.0
0.014,96.0
0.013,97.0
0.007,98.0
0.008,99.0
0.02,100.0
0.007,101.0
0.007,102.0
0.011,103.0
0.017,104.0
0.007,105.0
0.008,106.0
0.02,107.0
0.007,108.0
0.007,109.0
0.008,110.0
0.02,111.0
0.007,112.0
0.008,113.0
0.014,114.0
0.013,115.0
0.008,116.0
0.007,117.0
0.02,118.0
0.007,119.0
0.008,120.0
0.007,121.0
0.02,122.0
0.008,123.0
0.007,124.0
0.007,125.0
0.02,126.0
0.008,127.0
0.007,128.0
0.007,129.0
0.021,130.0
0.007,131.0
0.008,132.0
0.014,133.0
0.013,134.0
0.007,135.0
0.008,136.0
0.02,137.0
0.007,138.0
0.008,139.0
0.007,140.0
0.02,141.0
0.008,142.0
0.007,143.0
0.007,144.0
0.021,145.0
0.007,146.0
0.007,147.0
0.008,148.0
0.02,149.0
0.007,150.0
0.007,151.0
0.008,152.0
0.021,153.0
0.007,154.0
0.007,155.0
0.008,156.0
0.02,157.0
0.008,158.0
0.007,159.0
0.007,160.0
0.021,161.0
0.007,162.0
0.008,163.0
0.007,164.0
0.021,165.0
0.007,166.0
0.007,167.0
0.008,168.0
0.021,169.0
0.007,170.0
0.007,171.0
0.008,172.0
0.021,173.0
0.007,174.0
0.007,175.0
0.008,176.0
0.012,177.0
0.016,178.0
0.007,179.0
0.008,180.0
0.007,181.0
0.021,182.0
0.007,183.0
0.008,184.0
0.007,185.0
0.02,186.0
0.008,187.0
0.007,188.0
0.007,189.0
0.021,190.0
0.008,191.0
0.007,192.0
0.007,193.0
0.016,194.0
0.012,195.0
0.008,196.0
0.007,197.0
0.007,198.0
0.021,199.0
0.008,200.0
0.007,201.0
0.008,202.0
0.021,203.0
0.007,204.0
0.008,205.0
0.007,206.0
0.012,207.0
0.016,208.0
0.008,209.0
0.007,210.0
0.007,211.0
0.021,212.0
0.008,213.0
0.007,214.0
0.007,215.0
0.021,216.0
0.007,217.0
0.008,218.0
0.007,219.0
0.016,220.0
0.012,221.0
0.008,222.0
0.007,223.0
0.009,224.0
0.019,225.0
0.007,226.0
0.008,227.0
0.007,228.0
0.021,229.0
0.007,230.0
0.008,231.0
0.007,232.0
0.021,233.0
0.007,234.0
0.007,235.0
0.008,236.0
0.02,237.0
0.007,238.0
0.008,239.0
0.007,240.0
0.021,241.0
0.007,242.0
0.008,243.0
0.008,244.0
0.02,245.0
0.008,246.0
0.007,247.0
0.007,248.0
0.021,249.0
0.007,250.0
0.008,251.0
0.007,252.0
0.021,253.0
0.007,254.0
0.007,255.0
0.008,256.0
0.02,257.0
0.008,258.0
0.007,259.0
0.007,260.0
0.021,261.0
0.007,262.0
0.008,263.0
0.007,264.0
0.021,265.0
0.007,266.0
0.007,267.0
0.007,268.0
0.021,269.0
0.007,270.0
0.008,271.0
0.007,272.0
0.02,273.0
0.008,274.0
0.007,275.0
0.037,276.0
0.072,277.0
0.049,278.0
0.01,279.0
0.02,280.0
0.007,281.0
0.026,282.0
0.118,283.0
0.12,284.0
0.09,285.0
0.088,286.0
0.113,287.0
0.075,288.0
0.073,289.0
0.022,290.0
0.026,291.0
0.019,292.0
0.015,293.0
0.027,294.0
0.015,295.0
0.024,296.0
0.019,297.0
0.014,298.0
0.026,299.0
0.014,300.0
0.015,301.0
0.026,302.0
0.014,303.0
0.015,304.0
0.027,305.0
0.014,306.0
0.017,307.0
0.024,308.0
0.014,309.0
0.063,310.0
0.067,311.0
0.017,312.0
0.021,313.0
0.008,314.0
0.021,315.0
0.008,316.0
0.008,317.0
0.021,318.0
0.008,319.0
0.008,320.0
0.021,321.0
0.008,322.0
0.01,323.0
0.019,324.0
0.008,325.0
0.013,326.0
0.016,327.0
0.02,328.0
0.038,329.0
0.025,330.0
0.065,331.0
0.086,332.0
0.073,333.0
0.129,334.0
0.085,335.0
0.073,336.0
0.079,337.0
0.078,338.0
0.072,339.0
0.099,340.0
0.012,341.0
0.012,342.0
0.024,343.0
0.011,344.0
0.011,345.0
0.024,346.0
0.011,347.0
0.012,348.0
0.023,349.0
0.011,350.0
0.011,351.0
0.024,352.0
0.014,353.0
0.014,354.0
0.027,355.0
0.012,356.0
0.011,357.0
0.023,358.0
0.012,359.0
0.047,360.0
0.166,361.0
0.068,362.0
0.097,363.0
0.053,364.0
0.026,365.0
0.013,366.0
0.016,367.0
0.056,368.0
0.159,369.0
0.063,370.0
0.0,371.0
0.015,372.0
0.0,373.0
0.015,374.0
0.0,375.0
0.014,376.0
0.001,377.0
0.001,378.0
0.013,379.0
0.0,380.0
0.015,381.0
0.0,382.0
0.008,383.0
0.007,384.0
0.0,385.0
0.015,386.0
0.053,387.0
0.095,388.0
0.05,389.0
0.026,390.0
0.019,391.0
0.017,392.0
0.029,393.0
0.016,394.0
0.029,395.0
0.017,396.0
0.024,397.0
0.022,398.0
0.016,399.0
0.029,400.0
0.016,401.0
0.012,402.0
0.013,403.0
0.007,404.0
0.02,405.0
0.007,406.0
0.007,407.0
0.02,408.0
0.007,409.0
0.066,410.0
0.017,411.0
0.017,412.0
0.01,413.0
0.014,414.0
0.066,415.0
0.022,416.0
0.041,417.0
0.0,418.0
0.013,419.0
0.0,420.0
0.013,421.0
0.0,422.0
0.007,423.0
0.006,424.0
0.0,425.0
0.013,426.0
0.0,427.0
0.012,428.0
0.0,429.0
0.003,430.0
0.009,431.0
0.0,432.0
0.013,433.0
0.064,434.0
0.115,435.0
0.076,436.0
0.053,437.0
0.028,438.0
0.02,439.0
0.024,440.0
0.016,441.0
0.028,442.0
0.016,443.0
0.027,444.0
0.015,445.0
0.022,446.0
0.022,447.0
0.015,448.0
0.028,449.0
0.015,450.0
0.03,451.0
0.019,452.0
0.019,453.0
0.03,454.0
0.018,455.0
0.031,456.0
0.019,457.0
0.018,458.0
0.142,459.0
0.068,460.0
0.03,461.0
0.057,462.0
0.047,463.0
0.032,464.0
0.021,465.0
0.009,466.0
0.018,467.0
0.011,468.0
0.009,469.0
0.021,470.0
0.009,471.0
0.021,472.0
0.009,473.0
0.014,474.0
0.016,475.0
0.009,476.0
0.021,477.0
0.009,478.0
0.013,479.0
0.017,480.0
0.008,481.0
0.022,482.0
0.07,483.0
0.116,484.0
0.11,485.0
0.063,486.0
0.029,487.0
0.017,488.0
0.029,489.0
0.016,490.0
0.021,491.0
0.023,492.0
0.015,493.0
0.029,494.0
0.015,495.0
0.021,496.0
0.023,497.0
0.015,498.0
0.031,499.0
0.019,500.0
0.019,501.0
0.031,502.0
0.018,503.0
0.031,504.0
0.019,505.0
0.018,506.0
0.032,507.0
0.161,508.0
0.251,509.0
0.136,510.0
0.098,511.0
0.082,512.0
0.007,513.0
0.02,514.0
0.008,515.0
0.02,516.0
0.007,517.0
0.016,518.0
0.012,519.0
0.007,520.0
0.02,521.0
0.008,522.0
0.017,523.0
0.01,524.0
0.008,525.0
0.02,526.0
0.008,527.0
0.011,528.0
0.037,529.0
0.038,530.0
0.179,531.0
0.089,532.0
0.083,533.0
0.015,534.0
0.02,535.0
0.023,536.0
0.015,537.0
0.026,538.0
0.015,539.0
0.024,540.0
0.017,541.0
0.014,542.0
0.026,543.0
0.015,544.0
0.024,545.0
0.016,546.0
0.017,547.0
0.03,548.0
0.017,549.0
0.021,550.0
0.026,551.0
0.017,552.0
0.03,553.0
0.017,554.0
0.018,555.0
0.03,556.0
0.094,557.0
0.088,558.0
0.1,559.0
0.103,560.0
0.054,561.0
0.021,562.0
0.007,563.0
0.021,564.0
0.007,565.0
0.008,566.0
0.02,567.0
0.008,568.0
0.02,569.0
0.007,570.0
0.013,571.0
0.015,572.0
0.007,573.0
0.021,574.0
0.007,575.0
0.013,576.0
0.015,577.0
0.105,578.0
0.128,579.0
0.09,580.0
0.076,581.0
0.027,582.0
0.031,583.0
0.036,584.0
0.024,585.0
0.027,586.0
0.014,587.0
0.025,588.0
0.016,589.0
0.015,590.0
0.027,591.0
0.014,592.0
0.023,593.0
0.018,594.0
0.017,595.0
0.029,596.0
0.044,597.0
0.16,598.0
0.087,599.0
0.023,600.0
0.011,601.0
0.018,602.0
0.015,603.0
0.011,604.0
0.023,605.0
0.01,606.0
0.023,607.0
0.01,608.0
0.024,609.0
0.01,610.0
0.016,611.0
0.018,612.0
0.01,613.0
0.023,614.0
0.01,615.0
0.024,616.0
0.016,617.0
0.076,618.0
0.073,619.0
0.085,620.0
0.075,621.0
0.085,622.0
0.076,623.0
0.089,624.0
0.075,625.0
0.045,626.0
0.056,627.0
0.077,628.0
0.136,629.0
0.078,630.0
0.011,631.0
0.024,632.0
0.008,633.0
0.022,634.0
0.007,635.0
0.018,636.0
0.01,637.0
0.013,638.0
0.016,639.0
0.007,640.0
0.021,641.0
0.007,642.0
0.023,643.0
0.01,644.0
0.024,645.0
0.01,646.0
0.017,647.0
0.017,648.0
0.013,649.0
0.061,650.0
0.075,651.0
0.046,652.0
0.01,653.0
0.024,654.0
0.01,655.0
0.024,656.0
0.01,657.0
0.024,658.0
0.011,659.0
0.024,660.0
0.01,661.0
0.024,662.0
0.011,663.0
0.022,664.0
0.012,665.0
0.017,666.0
0.017,667.0
0.021,668.0
0.02,669.0
0.011,670.0
0.024,671.0
0.01,672.0


==> Privacy For Smart Meters/plots/Example8.csv <==
a,b
0.048,1.0
0.06,2.0
0.089,3.0
0.0,4.0
0.004,5.0
0.027,6.0
0.045,7.0
0.085,8.0
0.018,9.0
0.0,10.0
0.0,11.0
0.107,12.0
0.063,13.0
0.051,14.0
0.038,15.0
0.03,16.0
0.031,17.0
0.031,18.0
0.039,19.0
0.036,20.0
0.005,21.0
0.0,22.0
0.0,23.0
0.0,24.0
0.02,25.0
0.038,26.0
0.03,27.0
0.001,28.0
0.0,29.0
0.0,30.0
0.0,31.0
0.025,32.0
0.038,33.0
0.119,34.0
0.023,35.0
0.025,36.0
0.025,37.0
0.022,38.0
0.038,39.0
0.031,40.0
0.332,41.0
0.001,42.0
0.01,43.0
0.092,44.0
0.058,45.0
0.004,46.0
0.018,47.0
0.048,48.0
0.024,49.0
0.039,50.0
0.008,51.0
0.061,52.0
0.017,53.0
0.053,54.0
0.037,55.0
0.089,56.0
0.006,57.0
0.0,58.0
0.021,59.0
0.094,60.0
0.061,61.0
0.03,62.0
0.033,63.0
0.032,64.0
0.029,65.0
0.038,66.0
0.025,67.0
0.0,68.0
0.0,69.0
0.0,70.0
0.028,71.0
0.034,72.0
0.0,73.0
0.0,74.0
0.0,75.0
0.018,76.0
0.038,77.0
0.005,78.0
0.0,79.0
0.0,80.0
0.009,81.0
0.12,82.0
0.036,83.0
0.021,84.0
0.001,85.0
0.005,86.0
0.037,87.0
0.026,88.0
0.103,89.0
0.324,90.0
0.056,91.0
0.125,92.0
0.021,93.0
0.0,94.0
0.001,95.0
0.044,96.0
0.059,97.0
0.18,98.0
0.022,99.0
0.036,100.0
0.04,101.0
0.042,102.0
0.005,103.0
0.018,104.0
0.009,105.0
0.036,106.0
0.026,107.0
0.102,108.0
0.032,109.0
0.031,110.0
0.063,111.0
0.069,112.0
0.04,113.0
0.002,114.0
0.0,115.0
0.0,116.0
0.04,117.0
0.027,118.0
0.0,119.0
0.0,120.0
0.0,121.0
0.024,122.0
0.038,123.0
0.003,124.0
0.0,125.0
0.0,126.0
0.011,127.0
0.039,128.0
0.103,129.0
0.023,130.0
0.002,131.0
0.013,132.0
0.223,133.0
0.053,134.0
0.028,135.0
0.029,136.0
0.059,137.0
0.075,138.0
0.092,139.0
0.017,140.0
0.014,141.0
0.025,142.0
0.029,143.0
0.063,144.0
0.046,145.0
0.025,146.0
0.003,147.0
0.012,148.0
0.05,149.0
0.036,150.0
0.022,151.0
0.006,152.0
0.008,153.0
0.035,154.0
0.029,155.0
0.09,156.0
0.03,157.0
0.031,158.0
0.065,159.0
0.058,160.0
0.017,161.0
0.0,162.0
0.004,163.0
0.039,164.0
0.018,165.0
0.0,166.0
0.0,167.0
0.005,168.0
0.039,169.0
0.02,170.0
0.0,171.0
0.0,172.0
0.0,173.0
0.036,174.0
0.028,175.0
0.0,176.0
0.079,177.0
0.316,178.0
0.136,179.0
0.108,180.0
0.015,181.0
0.022,182.0
0.038,183.0
0.103,184.0
0.335,185.0
0.017,186.0
0.03,187.0
0.062,188.0
0.094,189.0
0.007,190.0
0.027,191.0
0.058,192.0
0.065,193.0
0.041,194.0
0.027,195.0
0.02,196.0
0.036,197.0
0.052,198.0
0.045,199.0
0.096,200.0
0.017,201.0
0.006,202.0
0.006,203.0
0.098,204.0
0.07,205.0
0.069,206.0
0.035,207.0
0.039,208.0
0.037,209.0
0.015,210.0
0.044,211.0
0.041,212.0
0.011,213.0
0.007,214.0
0.007,215.0
0.007,216.0
0.042,217.0
0.041,218.0
0.023,219.0
0.007,220.0
0.007,221.0
0.008,222.0
0.022,223.0
0.043,224.0
0.041,225.0
0.233,226.0
0.229,227.0
0.079,228.0
0.046,229.0
0.062,230.0
0.072,231.0
0.105,232.0
0.206,233.0
0.007,234.0
0.026,235.0
0.105,236.0
0.067,237.0
0.057,238.0
0.046,239.0
0.023,240.0
0.009,241.0
0.006,242.0
0.216,243.0
0.001,244.0
0.019,245.0
0.025,246.0
0.023,247.0
0.0,248.0
0.006,249.0
0.0,250.0
0.0,251.0
0.223,252.0
0.058,253.0
0.031,254.0
0.031,255.0
0.03,256.0
0.032,257.0
0.0,258.0
0.0,259.0
0.0,260.0
0.0,261.0
0.0,262.0
0.0,263.0
0.0,264.0
0.0,265.0
0.0,266.0
0.0,267.0
0.0,268.0
0.0,269.0
0.0,270.0
0.0,271.0
0.0,272.0
0.105,273.0
0.061,274.0
0.04,275.0
0.062,276.0
0.129,277.0
0.032,278.0
0.031,279.0
0.166,280.0
0.323,281.0
0.045,282.0
0.112,283.0
0.037,284.0
0.028,285.0
0.037,286.0
0.029,287.0
0.035,288.0
0.029,289.0
0.045,290.0
0.029,291.0
0.013,292.0
0.021,293.0
0.043,294.0
0.043,295.0
0.013,296.0
0.023,297.0
0.019,298.0
0.02,299.0
0.111,300.0
0.059,301.0
0.042,302.0
0.051,303.0
0.05,304.0
0.045,305.0
0.014,306.0
0.016,307.0
0.021,308.0
0.02,309.0
0.01,310.0
0.012,311.0
0.02,312.0
0.021,313.0
0.015,314.0
0.01,315.0
0.018,316.0
0.021,317.0
0.016,318.0
0.01,319.0
0.016,320.0
0.021,321.0
0.018,322.0
0.091,323.0
0.021,324.0
0.171,325.0
0.077,326.0
0.041,327.0
0.037,328.0
0.378,329.0
0.037,330.0
0.037,331.0
0.098,332.0
0.046,333.0
0.048,334.0
0.017,335.0
0.037,336.0
0.032,337.0
0.036,338.0
0.032,339.0
0.046,340.0
0.035,341.0
0.039,342.0
0.042,343.0
0.016,344.0
0.012,345.0
0.024,346.0
0.018,347.0
0.074,348.0
0.056,349.0
0.046,350.0
0.039,351.0
0.056,352.0
0.049,353.0
0.008,354.0
0.024,355.0
0.02,356.0
0.009,357.0
0.022,358.0
0.02,359.0
0.008,360.0
0.022,361.0
0.021,362.0
0.008,363.0
0.021,364.0
0.022,365.0
0.007,366.0
0.021,367.0
0.021,368.0
0.008,369.0
0.131,370.0
0.052,371.0
0.053,372.0
0.013,373.0
0.026,374.0
0.008,375.0
0.034,376.0
0.379,377.0
0.078,378.0
0.051,379.0
0.037,380.0
0.044,381.0
0.028,382.0
0.036,383.0
0.074,384.0
0.03,385.0
0.054,386.0
0.086,387.0
0.035,388.0
0.028,389.0
0.039,390.0
0.038,391.0
0.013,392.0
0.029,393.0
0.007,394.0
0.027,395.0
0.118,396.0
0.057,397.0
0.038,398.0
0.053,399.0
0.041,400.0
0.046,401.0
0.038,402.0
0.012,403.0
0.023,404.0
0.006,405.0
0.029,406.0
0.0,407.0
0.028,408.0
0.005,409.0
0.023,410.0
0.013,411.0
0.015,412.0
0.02,413.0
0.009,414.0
0.024,415.0
0.07,416.0
0.073,417.0
0.026,418.0
0.044,419.0
0.009,420.0
0.021,421.0
0.012,422.0
0.016,423.0
0.017,424.0
0.317,425.0
0.029,426.0
0.101,427.0
0.051,428.0
0.023,429.0
0.044,430.0
0.033,431.0
0.043,432.0
0.041,433.0
0.025,434.0
0.137,435.0
0.028,436.0
0.045,437.0
0.031,438.0
0.044,439.0
0.028,440.0
0.018,441.0
0.022,442.0
0.005,443.0
0.1,444.0
0.037,445.0
0.055,446.0
0.043,447.0
0.138,448.0
0.05,449.0
0.021,450.0
0.033,451.0
0.004,452.0
0.028,453.0
0.012,454.0
0.019,455.0
0.019,456.0
0.011,457.0
0.026,458.0
0.004,459.0
0.029,460.0
0.005,461.0
0.025,462.0
0.012,463.0
0.017,464.0
0.1,465.0
0.034,466.0
0.04,467.0
0.026,468.0
0.037,469.0
0.011,470.0
0.017,471.0
0.017,472.0
0.181,473.0
0.13,474.0
0.084,475.0
0.045,476.0
0.022,477.0
0.048,478.0
0.03,479.0
0.055,480.0
0.007,481.0
0.154,482.0
0.04,483.0
0.041,484.0
0.029,485.0
0.058,486.0
0.027,487.0
0.043,488.0
0.017,489.0
0.035,490.0
0.02,491.0
0.03,492.0
0.025,493.0
0.093,494.0
0.053,495.0
0.04,496.0
0.054,497.0
0.004,498.0
0.031,499.0
0.001,500.0
0.031,501.0
0.006,502.0
0.025,503.0
0.011,504.0
0.02,505.0
0.016,506.0
0.015,507.0
0.021,508.0
0.01,509.0
0.025,510.0
0.006,511.0
0.03,512.0
0.001,513.0
0.114,514.0
0.027,515.0
0.047,516.0
0.028,517.0
0.026,518.0
0.018,519.0
0.014,520.0
0.241,521.0
0.054,522.0
0.045,523.0
0.033,524.0
0.05,525.0
0.02,526.0
0.03,527.0
0.003,528.0
0.027,529.0
0.102,530.0
0.073,531.0
0.037,532.0
0.058,533.0
0.042,534.0
0.034,535.0
0.051,536.0
0.028,537.0
0.031,538.0
0.015,539.0
0.02,540.0
0.113,541.0
0.047,542.0
0.048,543.0
0.046,544.0
0.042,545.0
0.023,546.0
0.017,547.0
0.018,548.0
0.016,549.0
0.018,550.0
0.014,551.0
0.02,552.0
0.013,553.0
0.02,554.0
0.013,555.0
0.02,556.0
0.013,557.0
0.02,558.0
0.013,559.0
0.019,560.0
0.126,561.0
0.022,562.0
0.04,563.0
0.034,564.0
0.024,565.0
0.012,566.0
0.019,567.0
0.018,568.0
0.267,569.0
0.031,570.0
0.057,571.0
0.11,572.0
0.046,573.0
0.034,574.0
0.028,575.0
0.016,576.0
0.098,577.0
0.157,578.0
0.027,579.0
0.044,580.0
0.086,581.0
0.023,582.0
0.051,583.0
0.028,584.0
0.035,585.0
0.01,586.0
0.027,587.0
0.082,588.0
0.061,589.0
0.063,590.0
0.044,591.0
0.056,592.0
0.063,593.0
0.024,594.0
0.036,595.0
0.018,596.0
0.02,597.0
0.03,598.0
0.007,599.0
0.035,600.0
0.001,601.0
0.032,602.0
0.007,603.0
0.024,604.0
0.015,605.0
0.014,606.0
0.024,607.0
0.004,608.0
0.034,609.0
0.08,610.0
0.056,611.0
0.011,612.0
0.037,613.0
0.004,614.0
0.033,615.0
0.001,616.0
0.305,617.0
0.04,618.0
0.041,619.0
0.121,620.0
0.057,621.0
0.076,622.0
0.04,623.0
0.021,624.0
0.052,625.0
0.016,626.0
0.058,627.0
0.035,628.0
0.027,629.0
0.06,630.0
0.027,631.0
0.034,632.0
0.016,633.0
0.027,634.0
0.008,635.0
0.101,636.0
0.048,637.0
0.047,638.0
0.049,639.0
0.044,640.0
0.043,641.0
0.008,642.0
0.03,643.0
0.004,644.0
0.032,645.0
0.003,646.0
0.034,647.0
0.001,648.0
0.035,649.0
0.001,650.0
0.032,651.0
0.004,652.0
0.03,653.0
0.006,654.0
0.027,655.0
0.009,656.0
0.086,657.0
0.049,658.0
0.038,659.0
0.261,660.0
0.136,661.0
0.045,662.0
0.045,663.0
0.052,664.0
0.08,665.0
0.066,666.0
0.047,667.0
0.079,668.0
0.058,669.0
0.018,670.0
0.039,671.0
0.033,672.0


==> Privacy For Smart Meters/plots/Example9.csv <==
a,b
0.235,1.0
0.058,2.0
0.083,3.0
0.13,4.0
0.117,5.0
0.13,6.0
0.129,7.0
0.108,8.0
0.128,9.0
0.08,10.0
0.046,11.0
0.063,12.0
0.054,13.0
0.051,14.0
0.063,15.0
0.046,16.0
0.041,17.0
0.049,18.0
0.03,19.0
0.04,20.0
0.043,21.0
0.024,22.0
0.044,23.0
0.042,24.0
0.024,25.0
0.06,26.0
0.105,27.0
0.206,28.0
0.309,29.0
0.037,30.0
0.03,31.0
0.045,32.0
0.033,33.0
0.047,34.0
0.063,35.0
0.075,36.0
0.14,37.0
0.096,38.0
0.061,39.0
0.173,40.0
0.077,41.0
0.057,42.0
0.149,43.0
0.066,44.0
0.069,45.0
0.163,46.0
0.053,47.0
0.074,48.0
0.074,49.0
0.054,50.0
0.078,51.0
0.07,52.0
0.069,53.0
0.104,54.0
0.096,55.0
0.096,56.0
0.089,57.0
0.072,58.0
0.064,59.0
0.062,60.0
0.043,61.0
0.061,62.0
0.062,63.0
0.038,64.0
0.056,65.0
0.053,66.0
0.039,67.0
0.054,68.0
0.034,69.0
0.029,70.0
0.042,71.0
0.031,72.0
0.032,73.0
0.041,74.0
0.109,75.0
0.048,76.0
0.055,77.0
0.059,78.0
0.052,79.0
0.044,80.0
0.022,81.0
0.043,82.0
0.041,83.0
0.074,84.0
0.088,85.0
0.083,86.0
0.117,87.0
0.056,88.0
0.066,89.0
0.118,90.0
0.088,91.0
0.063,92.0
0.064,93.0
0.063,94.0
0.044,95.0
0.062,96.0
0.072,97.0
0.079,98.0
0.104,99.0
0.176,100.0
0.081,101.0
0.101,102.0
0.053,103.0
0.06,104.0
0.065,105.0
0.04,106.0
0.062,107.0
0.056,108.0
0.045,109.0
0.062,110.0
0.05,111.0
0.048,112.0
0.047,113.0
0.029,114.0
0.043,115.0
0.047,116.0
0.026,117.0
0.043,118.0
0.036,119.0
0.025,120.0
0.041,121.0
0.031,122.0
0.03,123.0
0.041,124.0
0.107,125.0
0.036,126.0
0.041,127.0
0.031,128.0
0.171,129.0
0.057,130.0
0.037,131.0
0.049,132.0
0.052,133.0
0.075,134.0
0.051,135.0
0.055,136.0
0.037,137.0
0.051,138.0
0.119,139.0
0.349,140.0
0.053,141.0
0.056,142.0
0.033,143.0
0.055,144.0
0.055,145.0
0.034,146.0
0.055,147.0
0.058,148.0
0.036,149.0
0.06,150.0
0.06,151.0
0.041,152.0
0.06,153.0
0.064,154.0
0.04,155.0
0.06,156.0
0.059,157.0
0.039,158.0
0.054,159.0
0.053,160.0
0.025,161.0
0.039,162.0
0.039,163.0
0.019,164.0
0.039,165.0
0.039,166.0
0.02,167.0
0.04,168.0
0.038,169.0
0.02,170.0
0.038,171.0
0.094,172.0
0.034,173.0
0.053,174.0
0.054,175.0
0.059,176.0
0.054,177.0
0.053,178.0
0.034,179.0
0.056,180.0
0.057,181.0
0.036,182.0
0.057,183.0
0.099,184.0
0.038,185.0
0.057,186.0
0.085,187.0
0.091,188.0
0.101,189.0
0.073,190.0
0.042,191.0
0.147,192.0
0.047,193.0
0.045,194.0
0.057,195.0
0.044,196.0
0.048,197.0
0.161,198.0
0.132,199.0
0.083,200.0
0.384,201.0
0.037,202.0
0.048,203.0
0.05,204.0
0.034,205.0
0.057,206.0
0.056,207.0
0.036,208.0
0.057,209.0
0.04,210.0
0.026,211.0
0.043,212.0
0.036,213.0
0.03,214.0
0.044,215.0
0.033,216.0
0.035,217.0
0.137,218.0
0.205,219.0
0.069,220.0
0.055,221.0
0.028,222.0
0.041,223.0
0.044,224.0
0.023,225.0
0.042,226.0
0.04,227.0
0.023,228.0
0.043,229.0
0.035,230.0
0.027,231.0
0.042,232.0
0.031,233.0
0.031,234.0
0.041,235.0
0.026,236.0
0.036,237.0
0.07,238.0
0.247,239.0
0.111,240.0
0.07,241.0
0.062,242.0
0.082,243.0
0.081,244.0
0.125,245.0
0.12,246.0
0.103,247.0
0.082,248.0
0.119,249.0
0.073,250.0
0.035,251.0
0.05,252.0
0.04,253.0
0.033,254.0
0.044,255.0
0.029,256.0
0.036,257.0
0.043,258.0
0.026,259.0
0.038,260.0
0.042,261.0
0.024,262.0
0.041,263.0
0.042,264.0
0.085,265.0
0.1,266.0
0.089,267.0
0.032,268.0
0.046,269.0
0.041,270.0
0.026,271.0
0.044,272.0
0.037,273.0
0.026,274.0
0.042,275.0
0.032,276.0
0.027,277.0
0.041,278.0
0.031,279.0
0.03,280.0
0.041,281.0
0.028,282.0
0.032,283.0
0.046,284.0
0.119,285.0
0.064,286.0
0.071,287.0
0.057,288.0
0.068,289.0
0.075,290.0
0.053,291.0
0.066,292.0
0.068,293.0
0.049,294.0
0.087,295.0
0.087,296.0
0.12,297.0
0.113,298.0
0.091,299.0
0.028,300.0
0.049,301.0
0.045,302.0
0.03,303.0
0.048,304.0
0.042,305.0
0.033,306.0
0.048,307.0
0.036,308.0
0.031,309.0
0.045,310.0
0.034,311.0
0.033,312.0
0.044,313.0
0.031,314.0
0.057,315.0
0.055,316.0
0.04,317.0
0.291,318.0
0.065,319.0
0.035,320.0
0.036,321.0
0.332,322.0
0.028,323.0
0.038,324.0
0.043,325.0
0.025,326.0
0.04,327.0
0.042,328.0
0.02,329.0
0.039,330.0
0.04,331.0
0.019,332.0
0.041,333.0
0.039,334.0
0.02,335.0
0.04,336.0
0.037,337.0
0.023,338.0
0.04,339.0
0.036,340.0
0.069,341.0
0.071,342.0
0.064,343.0
0.053,344.0
0.066,345.0
0.189,346.0
0.096,347.0
0.104,348.0
0.089,349.0
0.103,350.0
0.079,351.0
0.037,352.0
0.06,353.0
0.056,354.0
0.036,355.0
0.041,356.0
0.034,357.0
0.027,358.0
0.042,359.0
0.032,360.0
0.032,361.0
0.041,362.0
0.026,363.0
0.034,364.0
0.041,365.0
0.046,366.0
0.122,367.0
0.055,368.0
0.033,369.0
0.144,370.0
0.096,371.0
0.029,372.0
0.067,373.0
0.059,374.0
0.108,375.0
0.081,376.0
0.053,377.0
0.05,378.0
0.061,379.0
0.071,380.0
0.387,381.0
0.054,382.0
0.057,383.0
0.111,384.0
0.072,385.0
0.037,386.0
0.053,387.0
0.075,388.0
0.052,389.0
0.092,390.0
0.131,391.0
0.129,392.0
0.229,393.0
0.098,394.0
0.063,395.0
0.078,396.0
0.067,397.0
0.073,398.0
0.056,399.0
0.035,400.0
0.05,401.0
0.04,402.0
0.021,403.0
0.041,404.0
0.035,405.0
0.027,406.0
0.041,407.0
0.029,408.0
0.031,409.0
0.041,410.0
0.023,411.0
0.058,412.0
0.041,413.0
0.02,414.0
0.042,415.0
0.047,416.0
0.18,417.0
0.076,418.0
0.072,419.0
0.059,420.0
0.081,421.0
0.154,422.0
0.063,423.0
0.076,424.0
0.059,425.0
0.07,426.0
0.075,427.0
0.055,428.0
0.075,429.0
0.172,430.0
0.051,431.0
0.078,432.0
0.066,433.0
0.066,434.0
0.076,435.0
0.064,436.0
0.12,437.0
0.109,438.0
0.12,439.0
0.157,440.0
0.187,441.0
0.181,442.0
0.112,443.0
0.045,444.0
0.04,445.0
0.04,446.0
0.045,447.0
0.023,448.0
0.046,449.0
0.038,450.0
0.029,451.0
0.044,452.0
0.027,453.0
0.032,454.0
0.042,455.0
0.021,456.0
0.04,457.0
0.039,458.0
0.02,459.0
0.039,460.0
0.108,461.0
0.027,462.0
0.109,463.0
0.041,464.0
0.415,465.0
0.055,466.0
0.034,467.0
0.054,468.0
0.052,469.0
0.121,470.0
0.057,471.0
0.048,472.0
0.321,473.0
0.259,474.0
0.068,475.0
0.075,476.0
0.081,477.0
0.058,478.0
0.096,479.0
0.062,480.0
0.043,481.0
0.063,482.0
0.056,483.0
0.047,484.0
0.062,485.0
0.05,486.0
0.053,487.0
0.059,488.0
0.038,489.0
0.055,490.0
0.302,491.0
0.038,492.0
0.063,493.0
0.06,494.0
0.048,495.0
0.063,496.0
0.051,497.0
0.032,498.0
0.039,499.0
0.023,500.0
0.033,501.0
0.038,502.0
0.019,503.0
0.04,504.0
0.039,505.0
0.021,506.0
0.04,507.0
0.033,508.0
0.026,509.0
0.038,510.0
0.024,511.0
0.028,512.0
0.132,513.0
0.081,514.0
0.096,515.0
0.088,516.0
0.108,517.0
0.057,518.0
0.054,519.0
0.036,520.0
0.175,521.0
0.111,522.0
0.037,523.0
0.055,524.0
0.045,525.0
0.043,526.0
0.057,527.0
0.049,528.0
0.053,529.0
0.226,530.0
0.038,531.0
0.052,532.0
0.047,533.0
0.095,534.0
0.12,535.0
0.06,536.0
0.057,537.0
0.07,538.0
0.055,539.0
0.061,540.0
0.065,541.0
0.025,542.0
0.043,543.0
0.038,544.0
0.026,545.0
0.041,546.0
0.025,547.0
0.029,548.0
0.038,549.0
0.017,550.0
0.038,551.0
0.036,552.0
0.02,553.0
0.04,554.0
0.03,555.0
0.027,556.0
0.039,557.0
0.02,558.0
0.134,559.0
0.053,560.0
0.094,561.0
0.056,562.0
0.076,563.0
0.058,564.0
0.147,565.0
0.089,566.0
0.088,567.0
0.072,568.0
0.118,569.0
0.32,570.0
0.043,571.0
0.032,572.0
0.047,573.0
0.029,574.0
0.491,575.0
0.445,576.0
0.036,577.0
0.06,578.0
0.054,579.0
0.042,580.0
0.061,581.0
0.053,582.0
0.122,583.0
0.113,584.0
0.089,585.0
0.109,586.0
0.096,587.0
0.093,588.0
0.12,589.0
0.097,590.0
0.104,591.0
0.047,592.0
0.03,593.0
0.047,594.0
0.029,595.0
0.04,596.0
0.044,597.0
0.021,598.0
0.045,599.0
0.032,600.0
0.033,601.0
0.043,602.0
0.064,603.0
0.097,604.0
0.041,605.0
0.023,606.0
0.039,607.0
0.02,608.0
0.035,609.0
0.036,610.0
0.017,611.0
0.039,612.0
0.027,613.0
0.027,614.0
0.038,615.0
0.016,616.0
0.038,617.0
0.034,618.0
0.021,619.0
0.038,620.0
0.022,621.0
0.032,622.0
0.158,623.0
0.034,624.0
0.058,625.0
0.036,626.0
0.035,627.0
0.046,628.0
0.024,629.0
0.046,630.0
0.162,631.0
0.072,632.0
0.124,633.0
0.113,634.0
0.047,635.0
0.051,636.0
0.029,637.0
0.051,638.0
0.037,639.0
0.036,640.0
0.048,641.0
0.025,642.0
0.046,643.0
0.041,644.0
0.028,645.0
0.045,646.0
0.03,647.0
0.04,648.0
0.045,649.0
0.024,650.0
0.152,651.0
0.141,652.0
0.079,653.0
0.305,654.0
0.02,655.0
0.04,656.0
0.036,657.0
0.023,658.0
0.04,659.0
0.025,660.0
0.032,661.0
0.037,662.0
0.016,663.0
0.038,664.0
0.027,665.0
0.028,666.0
0.037,667.0
0.017,668.0
0.039,669.0
0.072,670.0
0.056,671.0
0.072,672.0


==> Privacy For Smart Meters/plots/Forecast0.csv <==
Real,Predicted,b
0.146,0.12475591152906418,1.0
0.147,0.13797612488269806,2.0
0.13,0.13540877401828766,3.0
0.126,0.19049271941184998,4.0
0.126,0.19934271275997162,5.0
0.109,0.1374996155500412,6.0
0.19,0.26031365990638733,7.0
0.195,0.2229469120502472,8.0
0.177,0.2755992114543915,9.0
0.317,0.30230700969696045,10.0
0.361,0.2732696235179901,11.0
0.411,0.1992070972919464,12.0
0.627,0.3455501198768616,13.0
0.804,0.25197020173072815,14.0
0.485,0.35862621665000916,15.0
0.431,0.32142016291618347,16.0
0.572,0.30288100242614746,17.0
0.536,0.2594941556453705,18.0
0.354,0.2616880238056183,19.0
0.354,0.2864885926246643,20.0
0.331,0.4809562861919403,21.0
0.242,0.24968236684799194,22.0
0.181,0.37847813963890076,23.0
0.183,0.4395887851715088,24.0
0.181,0.34014037251472473,25.0
0.194,0.1381234973669052,26.0
0.15,0.22988004982471466,27.0
0.17,0.1247071847319603,28.0
0.168,0.38774123787879944,29.0
0.184,0.307515025138855,30.0
0.198,0.07289297878742218,31.0
0.555,0.09896344691514969,32.0
0.579,0.35643255710601807,33.0
0.567,0.06385652720928192,34.0
0.55,0.10986170917749405,35.0
0.133,0.18365362286567688,36.0
0.104,0.10835447907447815,37.0
0.104,0.20351648330688477,38.0
0.103,0.4412207007408142,39.0
0.113,0.17583993077278137,40.0
0.105,0.07981427758932114,41.0
0.105,0.15727585554122925,42.0
0.115,0.07870053499937057,43.0
0.174,0.11109565943479538,44.0
0.11,0.07519520819187164,45.0
0.106,0.08387284725904465,46.0
0.104,0.1735069751739502,47.0
0.135,0.054971735924482346,48.0
0.148,0.11332590878009796,49.0
0.151,0.08826012164354324,50.0
0.142,0.10284557193517685,51.0
0.13,0.11861018091440201,52.0
0.129,0.14601212739944458,53.0
0.126,0.11810407042503357,54.0
0.127,0.179592564702034,55.0
0.137,0.21422643959522247,56.0
0.167,0.2988921105861664,57.0
0.168,0.30635273456573486,58.0
0.166,0.28413456678390503,59.0
0.164,0.2504643201828003,60.0
0.168,0.2966681122779846,61.0
0.182,0.30542925000190735,62.0
1.154,0.47207364439964294,63.0
0.413,0.47054922580718994,64.0
0.287,0.35404670238494873,65.0
0.237,0.26933273673057556,66.0
0.266,0.2900913655757904,67.0
0.503,0.2803516983985901,68.0
0.373,0.4111449718475342,69.0
0.361,0.21910667419433594,70.0
0.344,0.380514532327652,71.0
0.374,0.310147762298584,72.0
0.273,0.5143192410469055,73.0
0.285,0.1882563680410385,74.0
0.335,0.4130145311355591,75.0
0.293,0.1282045990228653,76.0
0.492,0.2506369650363922,77.0
0.197,0.3118166923522949,78.0
0.178,0.1329861283302307,79.0
0.125,0.11158287525177002,80.0
0.125,0.3091568052768707,81.0
0.123,0.05666414275765419,82.0
0.132,0.1306646764278412,83.0
0.338,0.19244608283042908,84.0
0.44,0.19660116732120514,85.0
0.102,0.21435435116291046,86.0
0.1,0.2927096486091614,87.0
0.1,0.25502827763557434,88.0
0.1,0.1308087259531021,89.0
0.1,0.15533588826656342,90.0
0.098,0.10718658566474915,91.0
0.102,0.13848136365413666,92.0
0.099,0.07033965736627579,93.0
0.096,0.12614570558071136,94.0
0.096,0.1436470001935959,95.0
0.133,0.07202588021755219,96.0
0.151,0.1185934767127037,97.0
0.152,0.09827475994825363,98.0
0.152,0.1359037160873413,99.0
0.147,0.1532127410173416,100.0
0.146,0.17268317937850952,101.0
0.15,0.15131919085979462,102.0
0.262,0.3236844837665558,103.0
0.295,0.23734159767627716,104.0
0.288,0.2839997410774231,105.0
0.285,0.2626441419124603,106.0
0.25,0.3189324140548706,107.0
0.164,0.15535536408424377,108.0
0.257,0.4414890706539154,109.0
0.203,0.18540321290493011,110.0
0.369,0.23779112100601196,111.0
0.177,0.3049425780773163,112.0
0.177,0.39766278862953186,113.0
0.173,0.18325595557689667,114.0
0.172,0.27105700969696045,115.0
0.168,0.23055499792099,116.0
0.177,0.3869684040546417,117.0
0.532,0.23028437793254852,118.0
0.734,0.35662856698036194,119.0
0.276,0.37416577339172363,120.0
0.228,0.3252916932106018,121.0
0.247,0.22408200800418854,122.0
0.211,0.386727511882782,123.0
0.195,0.27690473198890686,124.0
0.217,0.4184470474720001,125.0
0.197,0.4082740247249603,126.0
0.233,0.23403984308242798,127.0
0.266,0.1433487981557846,128.0
0.495,0.3232995569705963,129.0
0.483,0.08230836689472198,130.0
0.172,0.14284665882587433,131.0
0.109,0.1889740228652954,132.0
0.105,0.17463044822216034,133.0
0.098,0.15234510600566864,134.0
0.099,0.29977482557296753,135.0
0.099,0.17671477794647217,136.0
0.1,0.12500688433647156,137.0
0.163,0.1053348258137703,138.0
0.094,0.09068179130554199,139.0
0.173,0.1222909465432167,140.0
0.167,0.07974779605865479,141.0
0.131,0.07795210927724838,142.0
0.157,0.15772783756256104,143.0
0.183,0.0810781791806221,144.0
0.194,0.1165342852473259,145.0
0.194,0.13303396105766296,146.0
0.137,0.1321345567703247,147.0
0.132,0.1974553018808365,148.0
0.114,0.17406991124153137,149.0
0.135,0.14836783707141876,150.0
0.116,0.2594863772392273,151.0
0.127,0.2726961672306061,152.0
0.119,0.24139820039272308,153.0
0.116,0.28985682129859924,154.0
0.116,0.2735460102558136,155.0
0.111,0.20504707098007202,156.0
0.124,0.2249869406223297,157.0
0.117,0.18614105880260468,158.0
0.11,0.24271053075790405,159.0
0.245,0.3418143093585968,160.0
0.169,0.42086663842201233,161.0
0.164,0.15501488745212555,162.0
0.175,0.2676614820957184,163.0
0.584,0.2555149793624878,164.0
0.49,0.34544748067855835,165.0
0.235,0.18458668887615204,166.0
0.21,0.3487589955329895,167.0
0.231,0.33421823382377625,168.0
0.468,0.4098915755748749,169.0
0.211,0.2225475162267685,170.0
0.276,0.37215080857276917,171.0
0.258,0.16870562732219696,172.0
0.234,0.21657726168632507,173.0
0.194,0.33590182662010193,174.0
0.214,0.15564928948879242,175.0
0.191,0.140043243765831,176.0
0.398,0.2356991171836853,177.0
0.203,0.06178510934114456,178.0
0.111,0.11582759767770767,179.0
0.104,0.11781483143568039,180.0
0.1,0.13959847390651703,181.0
0.098,0.11657736450433731,182.0
0.098,0.09878801554441452,183.0
0.101,0.1735713928937912,184.0
0.097,0.1591358780860901,185.0
0.1,0.09264053404331207,186.0
0.108,0.11160821467638016,187.0
0.111,0.11856740713119507,188.0
0.105,0.07244279235601425,189.0
0.095,0.11104188859462738,190.0
0.098,0.12430351227521896,191.0
0.131,0.10266324877738953,192.0
0.143,0.1297653764486313,193.0
0.138,0.1441430151462555,194.0
0.129,0.1364033967256546,195.0
0.122,0.1733645498752594,196.0
0.126,0.192276269197464,197.0
0.15,0.19792482256889343,198.0
0.189,0.24615639448165894,199.0
0.173,0.2911549210548401,200.0
0.161,0.23257118463516235,201.0
0.12,0.2502762973308563,202.0
0.118,0.25776880979537964,203.0
0.153,0.10727088898420334,204.0
0.119,0.1887209564447403,205.0
0.181,0.11633334308862686,206.0
0.347,0.12004183977842331,207.0
0.552,0.21874384582042694,208.0
0.163,0.3481139838695526,209.0
0.181,0.13677388429641724,210.0
0.167,0.256563663482666,211.0
0.179,0.22279983758926392,212.0
0.185,0.3250633180141449,213.0
0.167,0.23459933698177338,214.0
0.184,0.38426312804222107,215.0
0.2,0.42364388704299927,216.0
0.286,0.26674771308898926,217.0
0.267,0.18146152794361115,218.0
0.459,0.2362959086894989,219.0
0.278,0.19776733219623566,220.0
0.191,0.33915063738822937,221.0
0.187,0.366258442401886,222.0
0.18,0.16474799811840057,223.0
0.154,0.15612222254276276,224.0
0.135,0.2653462886810303,225.0
0.119,0.11168553680181503,226.0
0.318,0.14157377183437347,227.0
0.411,0.12475555390119553,228.0
0.133,0.10859713703393936,229.0
0.109,0.12296463549137115,230.0
0.107,0.17763300240039825,231.0
0.106,0.1270740032196045,232.0
0.131,0.12235710769891739,233.0
0.081,0.12943178415298462,234.0
0.183,0.11153658479452133,235.0
0.108,0.11600232869386673,236.0
0.106,0.09354306757450104,237.0
0.099,0.10853126645088196,238.0
0.1,0.1567642092704773,239.0
0.133,0.1112854927778244,240.0
0.15,0.09573512524366379,241.0
0.146,0.11119534820318222,242.0
0.13,0.10551423579454422,243.0
0.124,0.126259908080101,244.0
0.119,0.14903871715068817,245.0
0.115,0.12853533029556274,246.0
0.136,0.17296622693538666,247.0
0.184,0.24430420994758606,248.0
0.255,0.18592120707035065,249.0
0.225,0.22302094101905823,250.0
0.179,0.22696246206760406,251.0
0.145,0.11440160125494003,252.0
0.117,0.13716639578342438,253.0
0.138,0.11164917051792145,254.0
0.131,0.11100655049085617,255.0
0.141,0.13920201361179352,256.0
0.117,0.2709811329841614,257.0
0.869,0.14863930642604828,258.0
0.343,0.23947513103485107,259.0
0.842,0.16400237381458282,260.0
0.851,0.2767239809036255,261.0
0.477,0.19999690353870392,262.0
0.181,0.3220151364803314,263.0
0.179,0.3001640737056732,264.0
0.246,0.5648057460784912,265.0
0.27,0.3905790150165558,266.0
0.209,0.42491528391838074,267.0
0.209,0.21336734294891357,268.0
0.218,0.3289588987827301,269.0
0.203,0.37611064314842224,270.0
0.209,0.12402177602052689,271.0
0.202,0.14554384350776672,272.0
0.249,0.27145272493362427,273.0
0.302,0.08316172659397125,274.0
0.39,0.15450942516326904,275.0
0.412,0.15648363530635834,276.0
0.109,0.11879810690879822,277.0
0.102,0.1657896339893341,278.0
0.102,0.13815465569496155,279.0
0.107,0.14966358244419098,280.0
0.101,0.1488616019487381,281.0
0.106,0.1743270605802536,282.0
0.101,0.13501575589179993,283.0
0.1,0.13222798705101013,284.0
0.099,0.09568950533866882,285.0
0.101,0.195222869515419,286.0
0.099,0.13876469433307648,287.0
0.14,0.1161947250366211,288.0
0.148,0.12707939743995667,289.0
0.132,0.14046262204647064,290.0
0.128,0.11749571561813354,291.0
0.105,0.12271436303853989,292.0
0.123,0.1127159520983696,293.0
0.132,0.12322179228067398,294.0
0.124,0.1549627035856247,295.0
0.159,0.2386081963777542,296.0
0.164,0.19316135346889496,297.0
0.262,0.1917753368616104,298.0
0.344,0.21323762834072113,299.0
0.188,0.09734586626291275,300.0
0.17,0.15963296592235565,301.0
0.175,0.12373200058937073,302.0
0.174,0.08499708771705627,303.0
0.164,0.1455579251050949,304.0
0.143,0.28058671951293945,305.0
0.174,0.1597231924533844,306.0
0.712,0.24880066514015198,307.0
0.395,0.17667821049690247,308.0
0.497,0.2649986743927002,309.0
0.345,0.254147469997406,310.0
0.189,0.3024475872516632,311.0
0.17,0.4177745580673218,312.0
0.16,0.55269455909729,313.0
0.172,0.39040249586105347,314.0
0.155,0.5197746157646179,315.0
0.134,0.23752635717391968,316.0
0.185,0.3233967125415802,317.0
0.445,0.44655492901802063,318.0
0.646,0.14426104724407196,319.0
0.432,0.12342022359371185,320.0
0.302,0.3058253824710846,321.0
0.258,0.07712996006011963,322.0
0.107,0.15822520852088928,323.0
0.106,0.1555137187242508,324.0
0.098,0.16049958765506744,325.0
0.103,0.18502719700336456,326.0
0.097,0.16380780935287476,327.0
0.157,0.1337370127439499,328.0
0.079,0.09636272490024567,329.0
0.177,0.19319672882556915,330.0
0.107,0.11716962605714798,331.0
0.103,0.12201981246471405,332.0
0.099,0.0723983570933342,333.0
0.097,0.17425772547721863,334.0
0.097,0.11697455495595932,335.0
0.132,0.12516088783740997,336.0


==> Privacy For Smart Meters/plots/Forecast1.csv <==
Real,Predicted,b
0.146,0.11713720113039017,1.0
0.147,0.13390079140663147,2.0
0.13,0.18568861484527588,3.0
0.126,0.19793981313705444,4.0
0.126,0.13822664320468903,5.0
0.109,0.24695099890232086,6.0
0.19,0.30458563566207886,7.0
0.195,0.18250004947185516,8.0
0.177,0.15800674259662628,9.0
0.317,0.17393946647644043,10.0
0.361,0.2663082182407379,11.0
0.411,0.23338058590888977,12.0
0.627,0.17390744388103485,13.0
0.804,0.557677149772644,14.0
0.485,0.507837176322937,15.0
0.431,0.47521892189979553,16.0
0.572,0.18833962082862854,17.0
0.536,0.3543749451637268,18.0
0.354,0.3207336366176605,19.0
0.354,0.19869759678840637,20.0
0.331,0.21874523162841797,21.0
0.242,0.17794044315814972,22.0
0.181,0.13488933444023132,23.0
0.183,0.12975212931632996,24.0
0.181,0.11035846918821335,25.0
0.194,0.10665497928857803,26.0
0.15,0.1820085197687149,27.0
0.17,0.13541531562805176,28.0
0.168,0.08106794208288193,29.0
0.184,0.2079184353351593,30.0
0.198,0.08936387300491333,31.0
0.555,0.07174646854400635,32.0
0.579,0.15646065771579742,33.0
0.567,0.17019352316856384,34.0
0.55,0.14870987832546234,35.0
0.133,0.11239443719387054,36.0
0.104,0.13396070897579193,37.0
0.104,0.15384452044963837,38.0
0.103,0.19395160675048828,39.0
0.113,0.09462229907512665,40.0
0.105,0.13219930231571198,41.0
0.105,0.33275076746940613,42.0
0.115,0.16995318233966827,43.0
0.174,0.09594359993934631,44.0
0.11,0.18830350041389465,45.0
0.106,0.16452115774154663,46.0
0.104,0.3195541501045227,47.0
0.135,0.18124400079250336,48.0
0.148,0.15445628762245178,49.0
0.151,0.12216558307409286,50.0
0.142,0.17958776652812958,51.0
0.13,0.17366668581962585,52.0
0.129,0.13995462656021118,53.0
0.126,0.19270239770412445,54.0
0.127,0.264127641916275,55.0
0.137,0.1661984622478485,56.0
0.167,0.12941285967826843,57.0
0.168,0.10915966331958771,58.0
0.166,0.19884337484836578,59.0
0.164,0.16737517714500427,60.0
0.168,0.13341836631298065,61.0
0.182,0.3559289276599884,62.0
1.154,0.2763960063457489,63.0
0.413,0.34592780470848083,64.0
0.287,0.1706840991973877,65.0
0.237,0.3280060589313507,66.0
0.266,0.2649569809436798,67.0
0.503,0.16685941815376282,68.0
0.373,0.1821281760931015,69.0
0.361,0.1449529528617859,70.0
0.344,0.11533054709434509,71.0
0.374,0.14351914823055267,72.0
0.273,0.2740965485572815,73.0
0.285,0.2174595445394516,74.0
0.335,0.3941817581653595,75.0
0.293,0.37453940510749817,76.0
0.492,0.16960524022579193,77.0
0.197,0.35665270686149597,78.0
0.178,0.16108831763267517,79.0
0.125,0.14185678958892822,80.0
0.125,0.18230214715003967,81.0
0.123,0.1521058827638626,82.0
0.132,0.22949481010437012,83.0
0.338,0.1472967118024826,84.0
0.44,0.1950507014989853,85.0
0.102,0.16441822052001953,86.0
0.1,0.21165770292282104,87.0
0.1,0.15841631591320038,88.0
0.1,0.0789191946387291,89.0
0.1,0.2966479957103729,90.0
0.098,0.19912901520729065,91.0
0.102,0.1396855264902115,92.0
0.099,0.12841066718101501,93.0
0.096,0.10527405142784119,94.0
0.096,0.177155002951622,95.0
0.133,0.24945300817489624,96.0
0.151,0.12408840656280518,97.0
0.152,0.127197727560997,98.0
0.152,0.19934803247451782,99.0
0.147,0.16568498313426971,100.0
0.146,0.18099358677864075,101.0
0.15,0.2369634062051773,102.0
0.262,0.5236592888832092,103.0
0.295,0.30287623405456543,104.0
0.288,0.2468365579843521,105.0
0.285,0.21406875550746918,106.0
0.25,0.2957908511161804,107.0
0.164,0.21756336092948914,108.0
0.257,0.16056887805461884,109.0
0.203,0.4301036298274994,110.0
0.369,0.25020310282707214,111.0
0.177,0.2985415458679199,112.0
0.177,0.1233653798699379,113.0
0.173,0.2385481297969818,114.0
0.172,0.28191059827804565,115.0
0.168,0.15917079150676727,116.0
0.177,0.18511483073234558,117.0
0.532,0.11288519948720932,118.0
0.734,0.10269387066364288,119.0
0.276,0.09580087661743164,120.0
0.228,0.1723448634147644,121.0
0.247,0.1763412207365036,122.0
0.211,0.2779128849506378,123.0
0.195,0.2611388862133026,124.0
0.217,0.15815752744674683,125.0
0.197,0.2834046185016632,126.0
0.233,0.18933294713497162,127.0
0.266,0.12504951655864716,128.0
0.495,0.1879390925168991,129.0
0.483,0.19853638112545013,130.0
0.172,0.210439071059227,131.0
0.109,0.16911470890045166,132.0
0.105,0.20386599004268646,133.0
0.098,0.225667342543602,134.0
0.099,0.3118107318878174,135.0
0.099,0.17776502668857574,136.0
0.1,0.1277889609336853,137.0
0.163,0.24795013666152954,138.0
0.094,0.2204754501581192,139.0
0.173,0.13915017247200012,140.0
0.167,0.1336376667022705,141.0
0.131,0.11104791611433029,142.0
0.157,0.16357727348804474,143.0
0.183,0.13550357520580292,144.0
0.194,0.18453888595104218,145.0
0.194,0.18304868042469025,146.0
0.137,0.24003377556800842,147.0
0.132,0.25900664925575256,148.0
0.114,0.20432306826114655,149.0
0.135,0.30746975541114807,150.0
0.116,0.35850003361701965,151.0
0.127,0.22812332212924957,152.0
0.119,0.19477491080760956,153.0
0.116,0.17601756751537323,154.0
0.116,0.28190872073173523,155.0
0.111,0.21156001091003418,156.0
0.124,0.20299719274044037,157.0
0.117,0.5355840921401978,158.0
0.11,0.366754949092865,159.0
0.245,0.43305864930152893,160.0
0.169,0.1690545380115509,161.0
0.164,0.38013768196105957,162.0
0.175,0.3493935167789459,163.0
0.584,0.2387344092130661,164.0
0.49,0.1915864795446396,165.0
0.235,0.1555141657590866,166.0
0.21,0.12158527970314026,167.0
0.231,0.16709457337856293,168.0
0.468,0.248434916138649,169.0
0.211,0.20254425704479218,170.0
0.276,0.24484774470329285,171.0
0.258,0.2858850657939911,172.0
0.234,0.1837664544582367,173.0
0.194,0.17693951725959778,174.0
0.214,0.1245538741350174,175.0
0.191,0.14878416061401367,176.0
0.398,0.1629680097103119,177.0
0.203,0.11985868215560913,178.0
0.111,0.1939667910337448,179.0
0.104,0.15080870687961578,180.0
0.1,0.165231391787529,181.0
0.098,0.16236543655395508,182.0
0.098,0.16604846715927124,183.0
0.101,0.16788797080516815,184.0
0.097,0.06941249966621399,185.0
0.1,0.1652442365884781,186.0
0.108,0.1518586277961731,187.0
0.111,0.1529662311077118,188.0
0.105,0.11814255267381668,189.0
0.095,0.08475083857774734,190.0
0.098,0.12707297503948212,191.0
0.131,0.20340701937675476,192.0
0.143,0.10328544676303864,193.0
0.138,0.10528293251991272,194.0
0.129,0.11947610229253769,195.0
0.122,0.15864798426628113,196.0
0.126,0.13138774037361145,197.0
0.15,0.14462348818778992,198.0
0.189,0.2592957317829132,199.0
0.173,0.1742766797542572,200.0
0.161,0.1865493357181549,201.0
0.12,0.16820213198661804,202.0
0.118,0.291489839553833,203.0
0.153,0.28755685687065125,204.0
0.119,0.2289411425590515,205.0
0.181,0.44988664984703064,206.0
0.347,0.2842346727848053,207.0
0.552,0.34186244010925293,208.0
0.163,0.17735713720321655,209.0
0.181,0.19009295105934143,210.0
0.167,0.19796249270439148,211.0
0.179,0.15846741199493408,212.0
0.185,0.15189309418201447,213.0
0.167,0.10689780116081238,214.0
0.184,0.09345410764217377,215.0
0.2,0.11480370908975601,216.0
0.286,0.1338120400905609,217.0
0.267,0.13347449898719788,218.0
0.459,0.15129955112934113,219.0
0.278,0.16751062870025635,220.0
0.191,0.10694724321365356,221.0
0.187,0.1603074073791504,222.0
0.18,0.0786539763212204,223.0
0.154,0.09848592430353165,224.0
0.135,0.13500191271305084,225.0
0.119,0.13196700811386108,226.0
0.318,0.15948614478111267,227.0
0.411,0.12323275208473206,228.0
0.133,0.16302864253520966,229.0
0.109,0.13849568367004395,230.0
0.107,0.15263529121875763,231.0
0.106,0.1461491882801056,232.0
0.131,0.10539370030164719,233.0
0.081,0.1933102011680603,234.0
0.183,0.16705384850502014,235.0
0.108,0.1417386382818222,236.0
0.106,0.15403123199939728,237.0
0.099,0.10890298336744308,238.0
0.1,0.1924087256193161,239.0
0.133,0.19137771427631378,240.0
0.15,0.07522379606962204,241.0
0.146,0.06907033175230026,242.0
0.13,0.09095823019742966,243.0
0.124,0.09233828634023666,244.0
0.119,0.08163880556821823,245.0
0.115,0.08161091059446335,246.0
0.136,0.1485300362110138,247.0
0.184,0.1254233866930008,248.0
0.255,0.10296639055013657,249.0
0.225,0.09388875961303711,250.0
0.179,0.14147643744945526,251.0
0.145,0.15458519756793976,252.0
0.117,0.09861715883016586,253.0
0.138,0.18123848736286163,254.0
0.131,0.16845044493675232,255.0
0.141,0.19187478721141815,256.0
0.117,0.13999055325984955,257.0
0.869,0.11137446016073227,258.0
0.343,0.1416749656200409,259.0
0.842,0.1392926126718521,260.0
0.851,0.1630648672580719,261.0
0.477,0.10344666242599487,262.0
0.181,0.12292521446943283,263.0
0.179,0.09773524105548859,264.0
0.246,0.2736784517765045,265.0
0.27,0.2384563535451889,266.0
0.209,0.36871933937072754,267.0
0.209,0.37867581844329834,268.0
0.218,0.22177305817604065,269.0
0.203,0.3112480044364929,270.0
0.209,0.17536607384681702,271.0
0.202,0.1760149598121643,272.0
0.249,0.19120074808597565,273.0
0.302,0.14180247485637665,274.0
0.39,0.15273834764957428,275.0
0.412,0.14502964913845062,276.0
0.109,0.14520028233528137,277.0
0.102,0.17816811800003052,278.0
0.102,0.1731870472431183,279.0
0.107,0.15559561550617218,280.0
0.101,0.10624910145998001,281.0
0.106,0.19303639233112335,282.0
0.101,0.11725662648677826,283.0
0.1,0.14931833744049072,284.0
0.099,0.11683563143014908,285.0
0.101,0.11330228298902512,286.0
0.099,0.13778047263622284,287.0
0.14,0.21568474173545837,288.0
0.148,0.1357734650373459,289.0
0.132,0.13482211530208588,290.0
0.128,0.2146679162979126,291.0
0.105,0.27645403146743774,292.0
0.123,0.16718131303787231,293.0
0.132,0.24392133951187134,294.0
0.124,0.2807939350605011,295.0
0.159,0.2288733422756195,296.0
0.164,0.2043045610189438,297.0
0.262,0.1461617350578308,298.0
0.344,0.22750310599803925,299.0
0.188,0.15244664251804352,300.0
0.17,0.15782733261585236,301.0
0.175,0.5564860105514526,302.0
0.174,0.22668933868408203,303.0
0.164,0.4187636375427246,304.0
0.143,0.14306989312171936,305.0
0.174,0.26293715834617615,306.0
0.712,0.2232491821050644,307.0
0.395,0.17500822246074677,308.0
0.497,0.16734452545642853,309.0
0.345,0.1393432319164276,310.0
0.189,0.09455249458551407,311.0
0.17,0.12901173532009125,312.0
0.16,0.20030692219734192,313.0
0.172,0.19391822814941406,314.0
0.155,0.2921101748943329,315.0
0.134,0.32568299770355225,316.0
0.185,0.17964284121990204,317.0
0.445,0.2575870752334595,318.0
0.646,0.12774160504341125,319.0
0.432,0.1431201994419098,320.0
0.302,0.1877351999282837,321.0
0.258,0.1396995335817337,322.0
0.107,0.17381581664085388,323.0
0.106,0.1134248748421669,324.0
0.098,0.15427584946155548,325.0
0.103,0.23641088604927063,326.0
0.097,0.16867667436599731,327.0
0.157,0.19135682284832,328.0
0.079,0.1034218892455101,329.0
0.177,0.2666664123535156,330.0
0.107,0.16494306921958923,331.0
0.103,0.15231473743915558,332.0
0.099,0.15886478126049042,333.0
0.097,0.13471855223178864,334.0
0.097,0.17305254936218262,335.0
0.132,0.19619065523147583,336.0


==> Privacy For Smart Meters/plots/Forecast2.csv <==
Real,Predicted,b
0.146,0.0710950717329979,1.0
0.147,0.14022384583950043,2.0
0.13,0.1066042110323906,3.0
0.126,0.16689355671405792,4.0
0.126,0.2218732237815857,5.0
0.109,0.22693876922130585,6.0
0.19,0.1132066622376442,7.0
0.195,0.22294245660305023,8.0
0.177,0.12957517802715302,9.0
0.317,0.15892358124256134,10.0
0.361,0.17352791130542755,11.0
0.411,0.14123918116092682,12.0
0.627,0.15698374807834625,13.0
0.804,0.17324568331241608,14.0
0.485,0.11079393327236176,15.0
0.431,0.07131843268871307,16.0
0.572,0.12572215497493744,17.0
0.536,0.15367306768894196,18.0
0.354,0.17184968292713165,19.0
0.354,0.15394258499145508,20.0
0.331,0.2292753905057907,21.0
0.242,0.20110589265823364,22.0
0.181,0.21427170932292938,23.0
0.183,0.1797991693019867,24.0
0.181,0.13717876374721527,25.0
0.194,0.2256031036376953,26.0
0.15,0.18114428222179413,27.0
0.17,0.272197425365448,28.0
0.168,0.28193897008895874,29.0
0.184,0.26473042368888855,30.0
0.198,0.14674969017505646,31.0
0.555,0.26906755566596985,32.0
0.579,0.139419287443161,33.0
0.567,0.3149197995662689,34.0
0.55,0.19808374345302582,35.0
0.133,0.27700403332710266,36.0
0.104,0.35720962285995483,37.0
0.104,0.17638924717903137,38.0
0.103,0.24827823042869568,39.0
0.113,0.07114025950431824,40.0
0.105,0.1126074343919754,41.0
0.105,0.11689367145299911,42.0
0.115,0.0985746756196022,43.0
0.174,0.05145261436700821,44.0
0.11,0.14380864799022675,45.0
0.106,0.14238478243350983,46.0
0.104,0.04954710602760315,47.0
0.135,0.03598678857088089,48.0
0.148,0.055801838636398315,49.0
0.151,0.08684565871953964,50.0
0.142,0.07721365243196487,51.0
0.13,0.10673463344573975,52.0
0.129,0.17297819256782532,53.0
0.126,0.14709803462028503,54.0
0.127,0.08221284300088882,55.0
0.137,0.1937548816204071,56.0
0.167,0.18036824464797974,57.0
0.168,0.29859763383865356,58.0
0.166,0.22796334326267242,59.0
0.164,0.5293781161308289,60.0
0.168,0.38356709480285645,61.0
0.182,0.5412663817405701,62.0
1.154,0.36324620246887207,63.0
0.413,0.40385228395462036,64.0
0.287,0.2912997901439667,65.0
0.237,0.28585565090179443,66.0
0.266,0.46175146102905273,67.0
0.503,0.28771212697029114,68.0
0.373,0.36262354254722595,69.0
0.361,0.1672031730413437,70.0
0.344,0.25554800033569336,71.0
0.374,0.12478889524936676,72.0
0.273,0.514036238193512,73.0
0.285,0.5931137800216675,74.0
0.335,0.38820526003837585,75.0
0.293,0.5279952883720398,76.0
0.492,0.5824005007743835,77.0
0.197,0.4024433493614197,78.0
0.178,0.29115697741508484,79.0
0.125,0.25501927733421326,80.0
0.125,0.20789167284965515,81.0
0.123,0.26621729135513306,82.0
0.132,0.1904277801513672,83.0
0.338,0.1618746668100357,84.0
0.44,0.13556593656539917,85.0
0.102,0.18854038417339325,86.0
0.1,0.12020589411258698,87.0
0.1,0.05091509968042374,88.0
0.1,0.1003551036119461,89.0
0.1,0.09434803575277328,90.0
0.098,0.09800893068313599,91.0
0.102,0.06143752485513687,92.0
0.099,0.12954452633857727,93.0
0.096,0.11170223355293274,94.0
0.096,0.13272009789943695,95.0
0.133,0.08051840960979462,96.0
0.151,0.0778411403298378,97.0
0.152,0.10159138590097427,98.0
0.152,0.07518388330936432,99.0
0.147,0.11986736953258514,100.0
0.146,0.08422353863716125,101.0
0.15,0.09332569688558578,102.0
0.262,0.0502086877822876,103.0
0.295,0.09734911471605301,104.0
0.288,0.07685697078704834,105.0
0.285,0.11453457176685333,106.0
0.25,0.1330912858247757,107.0
0.164,0.12008484452962875,108.0
0.257,0.1488349735736847,109.0
0.203,0.16894210875034332,110.0
0.369,0.1704605519771576,111.0
0.177,0.16496822237968445,112.0
0.177,0.24180860817432404,113.0
0.173,0.2497900128364563,114.0
0.172,0.3167392909526825,115.0
0.168,0.39491382241249084,116.0
0.177,0.4082936942577362,117.0
0.532,0.407392293214798,118.0
0.734,0.43762925267219543,119.0
0.276,0.35812515020370483,120.0
0.228,0.2694016098976135,121.0
0.247,0.3731485903263092,122.0
0.211,0.2807007431983948,123.0
0.195,0.4327888488769531,124.0
0.217,0.4821354150772095,125.0
0.197,0.4058089852333069,126.0
0.233,0.3553943634033203,127.0
0.266,0.2505904734134674,128.0
0.495,0.20275165140628815,129.0
0.483,0.2436341941356659,130.0
0.172,0.19835184514522552,131.0
0.109,0.198775976896286,132.0
0.105,0.1477068066596985,133.0
0.098,0.17280462384223938,134.0
0.099,0.09250679612159729,135.0
0.099,0.039911527186632156,136.0
0.1,0.07869283854961395,137.0
0.163,0.09613674134016037,138.0
0.094,0.08094561100006104,139.0
0.173,0.06323088705539703,140.0
0.167,0.10880353301763535,141.0
0.131,0.09291204065084457,142.0
0.157,0.0830400362610817,143.0
0.183,0.06411109119653702,144.0
0.194,0.10969521850347519,145.0
0.194,0.15362997353076935,146.0
0.137,0.13670025765895844,147.0
0.132,0.2679334878921509,148.0
0.114,0.23430025577545166,149.0
0.135,0.20836006104946136,150.0
0.116,0.1372910887002945,151.0
0.127,0.21561294794082642,152.0
0.119,0.14316198229789734,153.0
0.116,0.24659192562103271,154.0
0.116,0.18542319536209106,155.0
0.111,0.19404172897338867,156.0
0.124,0.16742180287837982,157.0
0.117,0.277297705411911,158.0
0.11,0.2021777331829071,159.0
0.245,0.20700791478157043,160.0
0.169,0.17228396236896515,161.0
0.164,0.18145719170570374,162.0
0.175,0.24752919375896454,163.0
0.584,0.17654815316200256,164.0
0.49,0.29690346121788025,165.0
0.235,0.2538085877895355,166.0
0.21,0.32152289152145386,167.0
0.231,0.22217369079589844,168.0
0.468,0.22197291254997253,169.0
0.211,0.30146872997283936,170.0
0.276,0.23347479104995728,171.0
0.258,0.3089619576931,172.0
0.234,0.2000785619020462,173.0
0.194,0.15997226536273956,174.0
0.214,0.09355426579713821,175.0
0.191,0.1341317594051361,176.0
0.398,0.07189927995204926,177.0
0.203,0.13707011938095093,178.0
0.111,0.11295478790998459,179.0
0.104,0.08071783185005188,180.0
0.1,0.09124013036489487,181.0
0.098,0.1479032039642334,182.0
0.098,0.1131112203001976,183.0
0.101,0.12250982969999313,184.0
0.097,0.1157076433300972,185.0
0.1,0.14306634664535522,186.0
0.108,0.2123236507177353,187.0
0.111,0.1452043652534485,188.0
0.105,0.27329564094543457,189.0
0.095,0.2356502264738083,190.0
0.098,0.2418593466281891,191.0
0.131,0.20433378219604492,192.0
0.143,0.08574335277080536,193.0
0.138,0.13659746944904327,194.0
0.129,0.07771625369787216,195.0
0.122,0.12059896439313889,196.0
0.126,0.08329027146100998,197.0
0.15,0.12614378333091736,198.0
0.189,0.06246928125619888,199.0
0.173,0.10528664290904999,200.0
0.161,0.08615677058696747,201.0
0.12,0.09239461272954941,202.0
0.118,0.09289465099573135,203.0
0.153,0.06650784611701965,204.0
0.119,0.06270234286785126,205.0
0.181,0.13915222883224487,206.0
0.347,0.14298032224178314,207.0
0.552,0.13470467925071716,208.0
0.163,0.207813560962677,209.0
0.181,0.2677392065525055,210.0
0.167,0.254668653011322,211.0
0.179,0.35296520590782166,212.0
0.185,0.3444348871707916,213.0
0.167,0.413404256105423,214.0
0.184,0.5578894019126892,215.0
0.2,0.4645830988883972,216.0
0.286,0.11395023763179779,217.0
0.267,0.2230817675590515,218.0
0.459,0.15429261326789856,219.0
0.278,0.18825088441371918,220.0
0.191,0.1878262758255005,221.0
0.187,0.30742061138153076,222.0
0.18,0.21809056401252747,223.0
0.154,0.2813367545604706,224.0
0.135,0.2384091466665268,225.0
0.119,0.24422116577625275,226.0
0.318,0.17764019966125488,227.0
0.411,0.17053429782390594,228.0
0.133,0.1281166523694992,229.0
0.109,0.12251702696084976,230.0
0.107,0.21387650072574615,231.0
0.106,0.08683040738105774,232.0
0.131,0.13325299322605133,233.0
0.081,0.15155833959579468,234.0
0.183,0.06991515308618546,235.0
0.108,0.055867668241262436,236.0
0.106,0.10781368613243103,237.0
0.099,0.17040030658245087,238.0
0.1,0.08288200944662094,239.0
0.133,0.0983608290553093,240.0
0.15,0.06517951190471649,241.0
0.146,0.06795920431613922,242.0
0.13,0.1097499206662178,243.0
0.124,0.15045508742332458,244.0
0.119,0.09663842618465424,245.0
0.115,0.12677215039730072,246.0
0.136,0.08180447667837143,247.0
0.184,0.11057167500257492,248.0
0.255,0.13615259528160095,249.0
0.225,0.22567927837371826,250.0
0.179,0.22971227765083313,251.0
0.145,0.2588179111480713,252.0
0.117,0.1762528419494629,253.0
0.138,0.22867107391357422,254.0
0.131,0.2553008198738098,255.0
0.141,0.2666609585285187,256.0
0.117,0.2597753405570984,257.0
0.869,0.24241982400417328,258.0
0.343,0.2708306312561035,259.0
0.842,0.1637549251317978,260.0
0.851,0.1997763067483902,261.0
0.477,0.2409599870443344,262.0
0.181,0.1718195229768753,263.0
0.179,0.20355966687202454,264.0
0.246,0.25957682728767395,265.0
0.27,0.2873682379722595,266.0
0.209,0.34983786940574646,267.0
0.209,0.38635534048080444,268.0
0.218,0.20272020995616913,269.0
0.203,0.12875796854496002,270.0
0.209,0.07095931470394135,271.0
0.202,0.08972100168466568,272.0
0.249,0.07040909677743912,273.0
0.302,0.1503428816795349,274.0
0.39,0.1326971799135208,275.0
0.412,0.10159540176391602,276.0
0.109,0.1023208275437355,277.0
0.102,0.1379324346780777,278.0
0.102,0.07932182401418686,279.0
0.107,0.06765516102313995,280.0
0.101,0.1000996083021164,281.0
0.106,0.13463807106018066,282.0
0.101,0.22419896721839905,283.0
0.1,0.09768013656139374,284.0
0.099,0.17524686455726624,285.0
0.101,0.1182202398777008,286.0
0.099,0.0982142835855484,287.0
0.14,0.08610372245311737,288.0
0.148,0.1724778264760971,289.0
0.132,0.24949191510677338,290.0
0.128,0.2080560177564621,291.0
0.105,0.35543179512023926,292.0
0.123,0.22622741758823395,293.0
0.132,0.32735151052474976,294.0
0.124,0.1648300588130951,295.0
0.159,0.17324857413768768,296.0
0.164,0.23147016763687134,297.0
0.262,0.20154130458831787,298.0
0.344,0.1938752979040146,299.0
0.188,0.24782326817512512,300.0
0.17,0.1429327428340912,301.0
0.175,0.23417562246322632,302.0
0.174,0.17006589472293854,303.0
0.164,0.08695883303880692,304.0
0.143,0.2519185245037079,305.0
0.174,0.32117947936058044,306.0
0.712,0.2846032977104187,307.0
0.395,0.6003320217132568,308.0
0.497,0.3903549909591675,309.0
0.345,0.3536193370819092,310.0
0.189,0.3953871428966522,311.0
0.17,0.3067448139190674,312.0
0.16,0.2260320633649826,313.0
0.172,0.3004944622516632,314.0
0.155,0.38842856884002686,315.0
0.134,0.49486440420150757,316.0
0.185,0.3344612121582031,317.0
0.445,0.3587261140346527,318.0
0.646,0.1844457983970642,319.0
0.432,0.2471664696931839,320.0
0.302,0.23236557841300964,321.0
0.258,0.33860570192337036,322.0
0.107,0.27090930938720703,323.0
0.106,0.34448644518852234,324.0
0.098,0.22060029208660126,325.0
0.103,0.2008054405450821,326.0
0.097,0.13098575174808502,327.0
0.157,0.0638701543211937,328.0
0.079,0.11454889178276062,329.0
0.177,0.14207063615322113,330.0
0.107,0.16076603531837463,331.0
0.103,0.10116893798112869,332.0
0.099,0.14338991045951843,333.0
0.097,0.11821886897087097,334.0
0.097,0.05410557612776756,335.0
0.132,0.051071807742118835,336.0


==> Privacy For Smart Meters/plots/Forecast3.csv <==
Real,Predicted,b
0.146,0.13950330018997192,1.0
0.147,0.09427103400230408,2.0
0.13,0.1783382147550583,3.0
0.126,0.13156087696552277,4.0
0.126,0.17999710142612457,5.0
0.109,0.19234615564346313,6.0
0.19,0.3297990560531616,7.0
0.195,0.13879406452178955,8.0
0.177,0.23731735348701477,9.0
0.317,0.19459812343120575,10.0
0.361,0.18420886993408203,11.0
0.411,0.19504597783088684,12.0
0.627,0.37420597672462463,13.0
0.804,0.26688677072525024,14.0
0.485,0.30479663610458374,15.0
0.431,0.17649097740650177,16.0
0.572,0.24359889328479767,17.0
0.536,0.6297204494476318,18.0
0.354,0.20939114689826965,19.0
0.354,0.16403959691524506,20.0
0.331,0.27852439880371094,21.0
0.242,0.17884577810764313,22.0
0.181,0.3043856918811798,23.0
0.183,0.2682804763317108,24.0
0.181,0.2648041546344757,25.0
0.194,0.1384349912405014,26.0
0.15,0.19408689439296722,27.0
0.17,0.2566966116428375,28.0
0.168,0.14925554394721985,29.0
0.184,0.1351928412914276,30.0
0.198,0.24289080500602722,31.0
0.555,0.08476945757865906,32.0
0.579,0.20868155360221863,33.0
0.567,0.1515880525112152,34.0
0.55,0.15316809713840485,35.0
0.133,0.25678926706314087,36.0
0.104,0.32043033838272095,37.0
0.104,0.1948906034231186,38.0
0.103,0.19996772706508636,39.0
0.113,0.1276194453239441,40.0
0.105,0.10572965443134308,41.0
0.105,0.2456001341342926,42.0
0.115,0.16051895916461945,43.0
0.174,0.09739324450492859,44.0
0.11,0.10586895793676376,45.0
0.106,0.08813024312257767,46.0
0.104,0.10463068634271622,47.0
0.135,0.10660074651241302,48.0
0.148,0.1778203248977661,49.0
0.151,0.09463309496641159,50.0
0.142,0.175505131483078,51.0
0.13,0.1659298986196518,52.0
0.129,0.15520694851875305,53.0
0.126,0.20242798328399658,54.0
0.127,0.4857656955718994,55.0
0.137,0.13394798338413239,56.0
0.167,0.28181222081184387,57.0
0.168,0.253971666097641,58.0
0.166,0.22421038150787354,59.0
0.164,0.26883986592292786,60.0
0.168,0.47086524963378906,61.0
0.182,0.44679367542266846,62.0
1.154,0.3976813554763794,63.0
0.413,0.21469424664974213,64.0
0.287,0.2783685028553009,65.0
0.237,0.6886749863624573,66.0
0.266,0.29919373989105225,67.0
0.503,0.18040679395198822,68.0
0.373,0.2775845527648926,69.0
0.361,0.16252580285072327,70.0
0.344,0.31236910820007324,71.0
0.374,0.2342308908700943,72.0
0.273,0.28795701265335083,73.0
0.285,0.17387527227401733,74.0
0.335,0.3281254470348358,75.0
0.293,0.20040440559387207,76.0
0.492,0.1377326399087906,77.0
0.197,0.2036990225315094,78.0
0.178,0.2770056128501892,79.0
0.125,0.09613761305809021,80.0
0.125,0.25084421038627625,81.0
0.123,0.240021750330925,82.0
0.132,0.12014202773571014,83.0
0.338,0.2260642796754837,84.0
0.44,0.2792911231517792,85.0
0.102,0.19655337929725647,86.0
0.1,0.1502716988325119,87.0
0.1,0.09394177049398422,88.0
0.1,0.12405987083911896,89.0
0.1,0.22257232666015625,90.0
0.098,0.11354528367519379,91.0
0.102,0.08439028263092041,92.0
0.099,0.10430294275283813,93.0
0.096,0.0809006616473198,94.0
0.096,0.11962368339300156,95.0
0.133,0.07857722789049149,96.0
0.151,0.1131686419248581,97.0
0.152,0.062194064259529114,98.0
0.152,0.18176449835300446,99.0
0.147,0.08755291253328323,100.0
0.146,0.14298367500305176,101.0
0.15,0.2437729686498642,102.0
0.262,0.27247896790504456,103.0
0.295,0.1297314465045929,104.0
0.288,0.24311122298240662,105.0
0.285,0.2278708517551422,106.0
0.25,0.21410977840423584,107.0
0.164,0.20460720360279083,108.0
0.257,0.4638599157333374,109.0
0.203,0.3199504315853119,110.0
0.369,0.38283780217170715,111.0
0.177,0.212415412068367,112.0
0.177,0.28271549940109253,113.0
0.173,0.7316851615905762,114.0
0.172,0.25612714886665344,115.0
0.168,0.21518921852111816,116.0
0.177,0.37191110849380493,117.0
0.532,0.18327964842319489,118.0
0.734,0.2795047461986542,119.0
0.276,0.30336353182792664,120.0
0.228,0.32540321350097656,121.0
0.247,0.19713784754276276,122.0
0.211,0.3825046122074127,123.0
0.195,0.23782458901405334,124.0
0.217,0.20299090445041656,125.0
0.197,0.19643013179302216,126.0
0.233,0.3789014518260956,127.0
0.266,0.13957105576992035,128.0
0.495,0.23992884159088135,129.0
0.483,0.23688779771327972,130.0
0.172,0.1286153644323349,131.0
0.109,0.22012467682361603,132.0
0.105,0.3142119348049164,133.0
0.098,0.1697930246591568,134.0
0.099,0.15678313374519348,135.0
0.099,0.11164070665836334,136.0
0.1,0.12625551223754883,137.0
0.163,0.30569297075271606,138.0
0.094,0.11656152456998825,139.0
0.173,0.08407068252563477,140.0
0.167,0.12768548727035522,141.0
0.131,0.1305830031633377,142.0
0.157,0.2527748644351959,143.0
0.183,0.14657831192016602,144.0
0.194,0.20136548578739166,145.0
0.194,0.13020209968090057,146.0
0.137,0.2976803183555603,147.0
0.132,0.15213938057422638,148.0
0.114,0.22419306635856628,149.0
0.135,0.24311867356300354,150.0
0.116,0.3993731141090393,151.0
0.127,0.16029295325279236,152.0
0.119,0.2918393909931183,153.0
0.116,0.278719037771225,154.0
0.116,0.20543859899044037,155.0
0.111,0.21410398185253143,156.0
0.124,0.42367681860923767,157.0
0.117,0.28752174973487854,158.0
0.11,0.25394952297210693,159.0
0.245,0.14375250041484833,160.0
0.169,0.2479925900697708,161.0
0.164,0.6110364198684692,162.0
0.175,0.19531089067459106,163.0
0.584,0.13853228092193604,164.0
0.49,0.2746143341064453,165.0
0.235,0.17153975367546082,166.0
0.21,0.4003518223762512,167.0
0.231,0.2482825070619583,168.0
0.468,0.14754916727542877,169.0
0.211,0.13056792318820953,170.0
0.276,0.24562028050422668,171.0
0.258,0.16654615104198456,172.0
0.234,0.14538495242595673,173.0
0.194,0.1679917722940445,174.0
0.214,0.17572255432605743,175.0
0.191,0.10497213900089264,176.0
0.398,0.23296460509300232,177.0
0.203,0.19024431705474854,178.0
0.111,0.137857586145401,179.0
0.104,0.12625931203365326,180.0
0.1,0.23131226003170013,181.0
0.098,0.12297302484512329,182.0
0.098,0.1166839599609375,183.0
0.101,0.06871961057186127,184.0
0.097,0.11297979950904846,185.0
0.1,0.227408304810524,186.0
0.108,0.09669650346040726,187.0
0.111,0.078616201877594,188.0
0.105,0.14902378618717194,189.0
0.095,0.10558643937110901,190.0
0.098,0.19781960546970367,191.0
0.131,0.10019880533218384,192.0
0.143,0.10458238422870636,193.0
0.138,0.0832856148481369,194.0
0.129,0.1688731610774994,195.0
0.122,0.12746287882328033,196.0
0.126,0.1610865592956543,197.0
0.15,0.1537255495786667,198.0
0.189,0.2057628482580185,199.0
0.173,0.11718621850013733,200.0
0.161,0.22182615101337433,201.0
0.12,0.16919377446174622,202.0
0.118,0.16151823103427887,203.0
0.153,0.13548952341079712,204.0
0.119,0.3013850748538971,205.0
0.181,0.19073189795017242,206.0
0.347,0.22243355214595795,207.0
0.552,0.11347787827253342,208.0
0.163,0.1882236897945404,209.0
0.181,0.5437090992927551,210.0
0.167,0.16945768892765045,211.0
0.179,0.13629963994026184,212.0
0.185,0.28744277358055115,213.0
0.167,0.19121524691581726,214.0
0.184,0.31473952531814575,215.0
0.2,0.24421605467796326,216.0
0.286,0.15529291331768036,217.0
0.267,0.13308404386043549,218.0
0.459,0.2070765346288681,219.0
0.278,0.19257894158363342,220.0
0.191,0.18639406561851501,221.0
0.187,0.1429041177034378,222.0
0.18,0.2157500833272934,223.0
0.154,0.11130514740943909,224.0
0.135,0.22773341834545135,225.0
0.119,0.1537298858165741,226.0
0.318,0.1533900499343872,227.0
0.411,0.15956375002861023,228.0
0.133,0.29189711809158325,229.0
0.109,0.12170358002185822,230.0
0.107,0.16816748678684235,231.0
0.106,0.09853330254554749,232.0
0.131,0.1232849508523941,233.0
0.081,0.3033989667892456,234.0
0.183,0.1248827874660492,235.0
0.108,0.10110399127006531,236.0
0.106,0.15762940049171448,237.0
0.099,0.115463986992836,238.0
0.1,0.1989651769399643,239.0
0.133,0.13914869725704193,240.0
0.15,0.10307949036359787,241.0
0.146,0.0747489482164383,242.0
0.13,0.15446896851062775,243.0
0.124,0.11165779083967209,244.0
0.119,0.1708906590938568,245.0
0.115,0.1688929796218872,246.0
0.136,0.2012667953968048,247.0
0.184,0.10122035443782806,248.0
0.255,0.22855593264102936,249.0
0.225,0.16740311682224274,250.0
0.179,0.19950878620147705,251.0
0.145,0.14982599020004272,252.0
0.117,0.395883172750473,253.0
0.138,0.17483921349048615,254.0
0.131,0.26143643260002136,255.0
0.141,0.12197436392307281,256.0
0.117,0.17484129965305328,257.0
0.869,0.4699823260307312,258.0
0.343,0.17390520870685577,259.0
0.842,0.14832855761051178,260.0
0.851,0.27334585785865784,261.0
0.477,0.13206417858600616,262.0
0.181,0.23536919057369232,263.0
0.179,0.23235759139060974,264.0
0.246,0.2861502468585968,265.0
0.27,0.17070119082927704,266.0
0.209,0.282161682844162,267.0
0.209,0.19755618274211884,268.0
0.218,0.1696038544178009,269.0
0.203,0.1793624609708786,270.0
0.209,0.26304084062576294,271.0
0.202,0.10209159553050995,272.0
0.249,0.23887871205806732,273.0
0.302,0.18434906005859375,274.0
0.39,0.1265498697757721,275.0
0.412,0.17798423767089844,276.0
0.109,0.33212459087371826,277.0
0.102,0.15998272597789764,278.0
0.102,0.19114485383033752,279.0
0.107,0.10198337584733963,280.0
0.101,0.13729336857795715,281.0
0.106,0.2734445631504059,282.0
0.101,0.1398184597492218,283.0
0.1,0.10895806550979614,284.0
0.099,0.16354723274707794,285.0
0.101,0.08387742191553116,286.0
0.099,0.14828377962112427,287.0
0.14,0.12583115696907043,288.0
0.148,0.15492449700832367,289.0
0.132,0.07450488209724426,290.0
0.128,0.1943984180688858,291.0
0.105,0.1054268330335617,292.0
0.123,0.15423618257045746,293.0
0.132,0.2520916163921356,294.0
0.124,0.3696187138557434,295.0
0.159,0.12848028540611267,296.0
0.164,0.2362002581357956,297.0
0.262,0.21509629487991333,298.0
0.344,0.15088042616844177,299.0
0.188,0.16812066733837128,300.0
0.17,0.4756450951099396,301.0
0.175,0.2677105963230133,302.0
0.174,0.39286667108535767,303.0
0.164,0.17200104892253876,304.0
0.143,0.27255263924598694,305.0
0.174,0.6892644166946411,306.0
0.712,0.2229681760072708,307.0
0.395,0.21724922955036163,308.0
0.497,0.3474116921424866,309.0
0.345,0.16346395015716553,310.0
0.189,0.30351126194000244,311.0
0.17,0.3294200897216797,312.0
0.16,0.22929352521896362,313.0
0.172,0.12387947738170624,314.0
0.155,0.2841014862060547,315.0
0.134,0.1768587827682495,316.0
0.185,0.15638163685798645,317.0
0.445,0.21536222100257874,318.0
0.646,0.3188457190990448,319.0
0.432,0.11429490894079208,320.0
0.302,0.25966906547546387,321.0
0.258,0.19115470349788666,322.0
0.107,0.13999082148075104,323.0
0.106,0.18233615159988403,324.0
0.098,0.37000033259391785,325.0
0.103,0.1581379920244217,326.0
0.097,0.20715546607971191,327.0
0.157,0.10925301909446716,328.0
0.079,0.13630348443984985,329.0
0.177,0.3005291521549225,330.0
0.107,0.12214946001768112,331.0
0.103,0.10586319863796234,332.0
0.099,0.1590508371591568,333.0
0.097,0.0919061079621315,334.0
0.097,0.19312606751918793,335.0
0.132,0.13625577092170715,336.0


==> Privacy For Smart Meters/plots/Forecast4.csv <==
Real,Predicted,b
0.146,0.1984219253063202,1.0
0.147,0.11618674546480179,2.0
0.13,0.08799554407596588,3.0
0.126,0.13445721566677094,4.0
0.126,0.16353224217891693,5.0
0.109,0.2056235373020172,6.0
0.19,0.38246628642082214,7.0
0.195,0.061940841376781464,8.0
0.177,0.08806977421045303,9.0
0.317,0.1882966011762619,10.0
0.361,0.08877445012331009,11.0
0.411,0.1572289764881134,12.0
0.627,0.13550524413585663,13.0
0.804,0.18987351655960083,14.0
0.485,0.20240433514118195,15.0
0.431,0.19268667697906494,16.0
0.572,0.2143872082233429,17.0
0.536,0.6429165005683899,18.0
0.354,0.32109448313713074,19.0
0.354,0.5097429752349854,20.0
0.331,0.24355880916118622,21.0
0.242,0.36325228214263916,22.0
0.181,0.17781683802604675,23.0
0.183,0.13894681632518768,24.0
0.181,0.20839594304561615,25.0
0.194,0.18622469902038574,26.0
0.15,0.23648113012313843,27.0
0.17,0.28272631764411926,28.0
0.168,0.5076435208320618,29.0
0.184,0.21044400334358215,30.0
0.198,0.8313729763031006,31.0
0.555,0.07020042836666107,32.0
0.579,0.10664480179548264,33.0
0.567,0.10736797749996185,34.0
0.55,0.11553947627544403,35.0
0.133,0.16429391503334045,36.0
0.104,0.1648419201374054,37.0
0.104,0.05569212883710861,38.0
0.103,0.09777339547872543,39.0
0.113,0.04895417019724846,40.0
0.105,0.07540696859359741,41.0
0.105,0.16254238784313202,42.0
0.115,0.08452536165714264,43.0
0.174,0.21212396025657654,44.0
0.11,0.09443417936563492,45.0
0.106,0.09533332288265228,46.0
0.104,0.13036362826824188,47.0
0.135,0.055725645273923874,48.0
0.148,0.24153417348861694,49.0
0.151,0.15610651671886444,50.0
0.142,0.06537523120641708,51.0
0.13,0.23396103084087372,52.0
0.129,0.1328422874212265,53.0
0.126,0.2520752549171448,54.0
0.127,0.6557806134223938,55.0
0.137,0.0639198049902916,56.0
0.167,0.0897774025797844,57.0
0.168,0.2043624222278595,58.0
0.166,0.09280755370855331,59.0
0.164,0.2550065219402313,60.0
0.168,0.11535888910293579,61.0
0.182,0.1604779213666916,62.0
1.154,0.25113409757614136,63.0
0.413,0.20482736825942993,64.0
0.287,0.18251310288906097,65.0
0.237,0.580389678478241,66.0
0.266,0.3135233223438263,67.0
0.503,0.5551560521125793,68.0
0.373,0.1854667216539383,69.0
0.361,0.25999557971954346,70.0
0.344,0.15485136210918427,71.0
0.374,0.11168992519378662,72.0
0.273,0.4045149087905884,73.0
0.285,0.2902061939239502,74.0
0.335,0.2473813146352768,75.0
0.293,0.4435655176639557,76.0
0.492,0.4436306357383728,77.0
0.197,0.3832668960094452,78.0
0.178,1.0604465007781982,79.0
0.125,0.08395370095968246,80.0
0.125,0.13719400763511658,81.0
0.123,0.2034572809934616,82.0
0.132,0.17978185415267944,83.0
0.338,0.3885612189769745,84.0
0.44,0.18942923843860626,85.0
0.102,0.09089753031730652,86.0
0.1,0.10610204935073853,87.0
0.1,0.06279008090496063,88.0
0.1,0.08973385393619537,89.0
0.1,0.1543065309524536,90.0
0.098,0.08805966377258301,91.0
0.102,0.2478862851858139,92.0
0.099,0.06973867863416672,93.0
0.096,0.07758273929357529,94.0
0.096,0.1462772935628891,95.0
0.133,0.06539595872163773,96.0
0.151,0.23849694430828094,97.0
0.152,0.08799149096012115,98.0
0.152,0.10994207113981247,99.0
0.147,0.19601446390151978,100.0
0.146,0.2316538244485855,101.0
0.15,0.3249672055244446,102.0
0.262,0.8043007850646973,103.0
0.295,0.098380446434021,104.0
0.288,0.12275201827287674,105.0
0.285,0.34268486499786377,106.0
0.25,0.12436272203922272,107.0
0.164,0.21967948973178864,108.0
0.257,0.11813967674970627,109.0
0.203,0.17720264196395874,110.0
0.369,0.170608252286911,111.0
0.177,0.17961250245571136,112.0
0.177,0.18083587288856506,113.0
0.173,0.6844749450683594,114.0
0.172,0.32196125388145447,115.0
0.168,0.8499388098716736,116.0
0.177,0.3099106550216675,117.0
0.532,0.4106645882129669,118.0
0.734,0.2572653293609619,119.0
0.276,0.2009393572807312,120.0
0.228,0.6894451379776001,121.0
0.247,0.4177100360393524,122.0
0.211,0.4908868968486786,123.0
0.195,0.4319829046726227,124.0
0.217,0.9810568690299988,125.0
0.197,0.4525375962257385,126.0
0.233,1.2273566722869873,127.0
0.266,0.058222491294145584,128.0
0.495,0.0977882370352745,129.0
0.483,0.13179118931293488,130.0
0.172,0.11974382400512695,131.0
0.109,0.17933021485805511,132.0
0.105,0.1881633847951889,133.0
0.098,0.08413873612880707,134.0
0.099,0.08759310841560364,135.0
0.099,0.07472695410251617,136.0
0.1,0.11558886617422104,137.0
0.163,0.2612278163433075,138.0
0.094,0.14442022144794464,139.0
0.173,0.41252854466438293,140.0
0.167,0.07384710013866425,141.0
0.131,0.09110547602176666,142.0
0.157,0.11023170500993729,143.0
0.183,0.05128727853298187,144.0
0.194,0.4073945879936218,145.0
0.194,0.18803849816322327,146.0
0.137,0.10854202508926392,147.0
0.132,0.3442816734313965,148.0
0.114,0.22255705296993256,149.0
0.135,0.43994608521461487,150.0
0.116,1.2366987466812134,151.0
0.127,0.07536839693784714,152.0
0.119,0.0943726971745491,153.0
0.116,0.24608010053634644,154.0
0.116,0.09632236510515213,155.0
0.111,0.19764204323291779,156.0
0.124,0.0990775004029274,157.0
0.117,0.16939295828342438,158.0
0.11,0.16324642300605774,159.0
0.245,0.16628186404705048,160.0
0.169,0.22738780081272125,161.0
0.164,0.8982328772544861,162.0
0.175,0.4369288682937622,163.0
0.584,1.0838274955749512,164.0
0.49,0.31215959787368774,165.0
0.235,0.425286203622818,166.0
0.21,0.25592848658561707,167.0
0.231,0.17837777733802795,168.0
0.468,0.4890882074832916,169.0
0.211,0.23327387869358063,170.0
0.276,0.1780479997396469,171.0
0.258,0.33451876044273376,172.0
0.234,0.2682546377182007,173.0
0.194,0.3593078553676605,174.0
0.214,0.7804117798805237,175.0
0.191,0.09606017917394638,176.0
0.398,0.12039066851139069,177.0
0.203,0.19659921526908875,178.0
0.111,0.14149248600006104,179.0
0.104,0.24941612780094147,180.0
0.1,0.1339941918849945,181.0
0.098,0.10681033134460449,182.0
0.098,0.09621410816907883,183.0
0.101,0.0641043409705162,184.0
0.097,0.07031279057264328,185.0
0.1,0.1545785665512085,186.0
0.108,0.10460808128118515,187.0
0.111,0.21028146147727966,188.0
0.105,0.08057559281587601,189.0
0.095,0.11022613942623138,190.0
0.098,0.12314024567604065,191.0
0.131,0.09263705462217331,192.0
0.143,0.29519593715667725,193.0
0.138,0.11151822656393051,194.0
0.129,0.1430223435163498,195.0
0.122,0.23889046907424927,196.0
0.126,0.2972426116466522,197.0
0.15,0.4440924823284149,198.0
0.189,1.0858030319213867,199.0
0.173,0.13821958005428314,200.0
0.161,0.12718334794044495,201.0
0.12,0.32846376299858093,202.0
0.118,0.137621209025383,203.0
0.153,0.21103604137897491,204.0
0.119,0.1265544593334198,205.0
0.181,0.14891868829727173,206.0
0.347,0.13944338262081146,207.0
0.552,0.19214335083961487,208.0
0.163,0.14864513278007507,209.0
0.181,0.603005051612854,210.0
0.167,0.37546876072883606,211.0
0.179,0.9082789421081543,212.0
0.185,0.29970380663871765,213.0
0.167,0.4324629306793213,214.0
0.184,0.26044416427612305,215.0
0.2,0.2133195996284485,216.0
0.286,0.4345354437828064,217.0
0.267,0.24174772202968597,218.0
0.459,0.2992015779018402,219.0
0.278,0.3839675188064575,220.0
0.191,0.5229673385620117,221.0
0.187,0.33136633038520813,222.0
0.18,1.2254245281219482,223.0
0.154,0.10879220813512802,224.0
0.135,0.13827218115329742,225.0
0.119,0.15928728878498077,226.0
0.318,0.16117963194847107,227.0
0.411,0.218946635723114,228.0
0.133,0.17243218421936035,229.0
0.109,0.06955206394195557,230.0
0.107,0.08399056643247604,231.0
0.106,0.07054872065782547,232.0
0.131,0.0782359167933464,233.0
0.081,0.166650652885437,234.0
0.183,0.12261314690113068,235.0
0.108,0.33141154050827026,236.0
0.106,0.10814321041107178,237.0
0.099,0.0963221862912178,238.0
0.1,0.1615726202726364,239.0
0.133,0.09153769910335541,240.0
0.15,0.32525429129600525,241.0
0.146,0.1458379179239273,242.0
0.13,0.08617962896823883,243.0
0.124,0.3085542619228363,244.0
0.119,0.15506517887115479,245.0
0.115,0.3169919550418854,246.0
0.136,0.7912653684616089,247.0
0.184,0.11918424069881439,248.0
0.255,0.10803477466106415,249.0
0.225,0.15120741724967957,250.0
0.179,0.08380864560604095,251.0
0.145,0.1790950894355774,252.0
0.117,0.08767030388116837,253.0
0.138,0.09065892547369003,254.0
0.131,0.13223348557949066,255.0
0.141,0.15030217170715332,256.0
0.117,0.132613405585289,257.0
0.869,0.42644476890563965,258.0
0.343,0.4117748439311981,259.0
0.842,0.8340237736701965,260.0
0.851,0.27692121267318726,261.0
0.477,0.3546954393386841,262.0
0.181,0.3600488007068634,263.0
0.179,0.18406371772289276,264.0
0.246,0.5981908440589905,265.0
0.27,0.35798293352127075,266.0
0.209,0.20821046829223633,267.0
0.209,0.4697697162628174,268.0
0.218,0.3146754503250122,269.0
0.203,0.4042729139328003,270.0
0.209,0.7802283763885498,271.0
0.202,0.11042333394289017,272.0
0.249,0.11653311550617218,273.0
0.302,0.13145340979099274,274.0
0.39,0.13864652812480927,275.0
0.412,0.29973769187927246,276.0
0.109,0.16709282994270325,277.0
0.102,0.0681634470820427,278.0
0.102,0.10094502568244934,279.0
0.107,0.07052857428789139,280.0
0.101,0.0655379369854927,281.0
0.106,0.08901625871658325,282.0
0.101,0.08904771506786346,283.0
0.1,0.17984865605831146,284.0
0.099,0.060928843915462494,285.0
0.101,0.06668882817029953,286.0
0.099,0.09953736513853073,287.0
0.14,0.05997048690915108,288.0
0.148,0.29132017493247986,289.0
0.132,0.13110794126987457,290.0
0.128,0.20477940142154694,291.0
0.105,0.27374306321144104,292.0
0.123,0.3831440806388855,293.0
0.132,0.37697556614875793,294.0
0.124,1.1632180213928223,295.0
0.159,0.11195947229862213,296.0
0.164,0.1049928218126297,297.0
0.262,0.1993390917778015,298.0
0.344,0.11177317798137665,299.0
0.188,0.18200738728046417,300.0
0.17,0.13152509927749634,301.0
0.175,0.09723830223083496,302.0
0.174,0.12114972621202469,303.0
0.164,0.20972082018852234,304.0
0.143,0.1788490265607834,305.0
0.174,0.5637367963790894,306.0
0.712,0.3559435307979584,307.0
0.395,1.193212866783142,308.0
0.497,0.30675461888313293,309.0
0.345,0.36790931224823,310.0
0.189,0.2539322078227997,311.0
0.17,0.17901304364204407,312.0
0.16,0.5757697820663452,313.0
0.172,0.38222238421440125,314.0
0.155,0.23046992719173431,315.0
0.134,0.49670228362083435,316.0
0.185,0.34648123383522034,317.0
0.445,0.313946396112442,318.0
0.646,1.0925709009170532,319.0
0.432,0.0907023549079895,320.0
0.302,0.11020131409168243,321.0
0.258,0.12872277200222015,322.0
0.107,0.13831402361392975,323.0
0.106,0.24693886935710907,324.0
0.098,0.17876510322093964,325.0
0.103,0.07688859850168228,326.0
0.097,0.10566525161266327,327.0
0.157,0.08072832971811295,328.0
0.079,0.118685282766819,329.0
0.177,0.18105895817279816,330.0
0.107,0.12543539702892303,331.0
0.103,0.30678650736808777,332.0
0.099,0.0993204265832901,333.0
0.097,0.08274863660335541,334.0
0.097,0.13044504821300507,335.0
0.132,0.06760489195585251,336.0


==> Privacy For Smart Meters/plots/Forecast5.csv <==
Real,Predicted,b
0.146,0.14678026735782623,1.0
0.147,0.07937487959861755,2.0
0.13,0.11410646140575409,3.0
0.126,0.12761865556240082,4.0
0.126,0.10918102413415909,5.0
0.109,0.19697187840938568,6.0
0.19,0.1497090607881546,7.0
0.195,0.35292848944664,8.0
0.177,0.2979757487773895,9.0
0.317,0.2670775055885315,10.0
0.361,0.2770419716835022,11.0
0.411,0.2230963408946991,12.0
0.627,0.15882356464862823,13.0
0.804,0.17226096987724304,14.0
0.485,0.33023831248283386,15.0
0.431,0.29369309544563293,16.0
0.572,0.24130231142044067,17.0
0.536,0.24430328607559204,18.0
0.354,0.5448468923568726,19.0
0.354,0.510855495929718,20.0
0.331,0.310606449842453,21.0
0.242,0.25959229469299316,22.0
0.181,0.14694678783416748,23.0
0.183,0.2966255247592926,24.0
0.181,0.1662314385175705,25.0
0.194,0.12103154510259628,26.0
0.15,0.26567867398262024,27.0
0.17,0.12991568446159363,28.0
0.168,0.09198065847158432,29.0
0.184,0.1357082724571228,30.0
0.198,0.09296777099370956,31.0
0.555,0.257723331451416,32.0
0.579,0.16083821654319763,33.0
0.567,0.08739249408245087,34.0
0.55,0.11212687194347382,35.0
0.133,0.13473494350910187,36.0
0.104,0.04032674431800842,37.0
0.104,0.06691520661115646,38.0
0.103,0.07480325549840927,39.0
0.113,0.11157819628715515,40.0
0.105,0.05726000666618347,41.0
0.105,0.05908624827861786,42.0
0.115,0.2300785332918167,43.0
0.174,0.14268949627876282,44.0
0.11,0.11318942159414291,45.0
0.106,0.0882476270198822,46.0
0.104,0.06691896170377731,47.0
0.135,0.15196208655834198,48.0
0.148,0.16914457082748413,49.0
0.151,0.10349740833044052,50.0
0.142,0.10342974215745926,51.0
0.13,0.1349814385175705,52.0
0.129,0.11596184223890305,53.0
0.126,0.17779004573822021,54.0
0.127,0.1821770817041397,55.0
0.137,0.23419024050235748,56.0
0.167,0.19931675493717194,57.0
0.168,0.18781238794326782,58.0
0.166,0.1404912918806076,59.0
0.164,0.13660214841365814,60.0
0.168,0.11293788254261017,61.0
0.182,0.10587163269519806,62.0
1.154,0.19913490116596222,63.0
0.413,0.19405004382133484,64.0
0.287,0.15963204205036163,65.0
0.237,0.22200849652290344,66.0
0.266,0.4037550091743469,67.0
0.503,0.47402599453926086,68.0
0.373,0.3339749574661255,69.0
0.361,0.22992892563343048,70.0
0.344,0.17685742676258087,71.0
0.374,0.5325471758842468,72.0
0.273,0.3737487196922302,73.0
0.285,0.18892014026641846,74.0
0.335,0.45737698674201965,75.0
0.293,0.1884227991104126,76.0
0.492,0.17552632093429565,77.0
0.197,0.31629478931427,78.0
0.178,0.24455749988555908,79.0
0.125,0.6319587826728821,80.0
0.125,0.37460172176361084,81.0
0.123,0.24091942608356476,82.0
0.132,0.21971428394317627,83.0
0.338,0.2648170590400696,84.0
0.44,0.08583129197359085,85.0
0.102,0.1081223338842392,86.0
0.1,0.09765888750553131,87.0
0.1,0.12155412137508392,88.0
0.1,0.05326388031244278,89.0
0.1,0.055014122277498245,90.0
0.098,0.12845037877559662,91.0
0.102,0.09770503640174866,92.0
0.099,0.08435758948326111,93.0
0.096,0.04151776805520058,94.0
0.096,0.039855822920799255,95.0
0.133,0.09173541516065598,96.0
0.151,0.09092236310243607,97.0
0.152,0.05024755746126175,98.0
0.152,0.10609851032495499,99.0
0.147,0.0780576840043068,100.0
0.146,0.0857488363981247,101.0
0.15,0.1684747040271759,102.0
0.262,0.15797364711761475,103.0
0.295,0.25835078954696655,104.0
0.288,0.27987417578697205,105.0
0.285,0.450000524520874,106.0
0.25,0.31114426255226135,107.0
0.164,0.4633881151676178,108.0
0.257,0.20615631341934204,109.0
0.203,0.2150784283876419,110.0
0.369,0.45949897170066833,111.0
0.177,0.22757555544376373,112.0
0.177,0.2005862593650818,113.0
0.173,0.1307663917541504,114.0
0.172,0.33715707063674927,115.0
0.168,0.24002093076705933,116.0
0.177,0.21228931844234467,117.0
0.532,0.22044025361537933,118.0
0.734,0.11320110410451889,119.0
0.276,0.3472892642021179,120.0
0.228,0.4701629877090454,121.0
0.247,0.17793941497802734,122.0
0.211,0.38226065039634705,123.0
0.195,0.1365336924791336,124.0
0.217,0.09262467920780182,125.0
0.197,0.2159120738506317,126.0
0.233,0.10325594991445541,127.0
0.266,0.3287144601345062,128.0
0.495,0.21596911549568176,129.0
0.483,0.17959880828857422,130.0
0.172,0.2272748053073883,131.0
0.109,0.35765108466148376,132.0
0.105,0.10561888664960861,133.0
0.098,0.1896834522485733,134.0
0.099,0.30161726474761963,135.0
0.099,0.17350243031978607,136.0
0.1,0.09824572503566742,137.0
0.163,0.06974773854017258,138.0
0.094,0.24410393834114075,139.0
0.173,0.1309688687324524,140.0
0.167,0.12535075843334198,141.0
0.131,0.09287959337234497,142.0
0.157,0.04976075515151024,143.0
0.183,0.08266491442918777,144.0
0.194,0.18884490430355072,145.0
0.194,0.09027424454689026,146.0
0.137,0.08676563203334808,147.0
0.132,0.11047060787677765,148.0
0.114,0.08386652916669846,149.0
0.135,0.2145782709121704,150.0
0.116,0.15203289687633514,151.0
0.127,0.2155163437128067,152.0
0.119,0.17532844841480255,153.0
0.116,0.23117025196552277,154.0
0.116,0.14073139429092407,155.0
0.111,0.2035519927740097,156.0
0.124,0.1506420522928238,157.0
0.117,0.15055350959300995,158.0
0.11,0.352198988199234,159.0
0.245,0.16599313914775848,160.0
0.169,0.1786976009607315,161.0
0.164,0.17099925875663757,162.0
0.175,0.39356139302253723,163.0
0.584,0.35007885098457336,164.0
0.49,0.2773239016532898,165.0
0.235,0.23905353248119354,166.0
0.21,0.13853348791599274,167.0
0.231,0.3223721981048584,168.0
0.468,0.3212159276008606,169.0
0.211,0.186847522854805,170.0
0.276,0.2864797115325928,171.0
0.258,0.15249094367027283,172.0
0.234,0.1566281020641327,173.0
0.194,0.31414809823036194,174.0
0.214,0.2238946259021759,175.0
0.191,0.5765827298164368,176.0
0.398,0.3450533449649811,177.0
0.203,0.2485683709383011,178.0
0.111,0.20362676680088043,179.0
0.104,0.20970772206783295,180.0
0.1,0.0966072678565979,181.0
0.098,0.1279190480709076,182.0
0.098,0.09199745953083038,183.0
0.101,0.10026270151138306,184.0
0.097,0.06454462558031082,185.0
0.1,0.055653803050518036,186.0
0.108,0.1291949301958084,187.0
0.111,0.10037583857774734,188.0
0.105,0.09268352389335632,189.0
0.095,0.05950608104467392,190.0
0.098,0.0423920564353466,191.0
0.131,0.0941111296415329,192.0
0.143,0.1103862002491951,193.0
0.138,0.0762379914522171,194.0
0.129,0.0937253013253212,195.0
0.122,0.09608931839466095,196.0
0.126,0.10088740289211273,197.0
0.15,0.19012568891048431,198.0
0.189,0.17727407813072205,199.0
0.173,0.3647417426109314,200.0
0.161,0.3395320177078247,201.0
0.12,0.3846282958984375,202.0
0.118,0.3144673705101013,203.0
0.153,0.26991647481918335,204.0
0.119,0.16596899926662445,205.0
0.181,0.2279627025127411,206.0
0.347,0.24140717089176178,207.0
0.552,0.22435402870178223,208.0
0.163,0.2496670037508011,209.0
0.181,0.16910818219184875,210.0
0.167,0.3607991635799408,211.0
0.179,0.3247325122356415,212.0
0.185,0.21641843020915985,213.0
0.167,0.29949575662612915,214.0
0.184,0.1373070627450943,215.0
0.2,0.30065029859542847,216.0
0.286,0.25156882405281067,217.0
0.267,0.16746532917022705,218.0
0.459,0.32215505838394165,219.0
0.278,0.1621413230895996,220.0
0.191,0.11273656785488129,221.0
0.187,0.2416747659444809,222.0
0.18,0.12401130050420761,223.0
0.154,0.44496116042137146,224.0
0.135,0.21909253299236298,225.0
0.119,0.14502516388893127,226.0
0.318,0.21746325492858887,227.0
0.411,0.16175682842731476,228.0
0.133,0.06216805428266525,229.0
0.109,0.13410301506519318,230.0
0.107,0.11187197268009186,231.0
0.106,0.1678050458431244,232.0
0.131,0.10258270800113678,233.0
0.081,0.06137846037745476,234.0
0.183,0.2127610146999359,235.0
0.108,0.12134862691164017,236.0
0.106,0.09282487630844116,237.0
0.099,0.09434770792722702,238.0
0.1,0.05765138939023018,239.0
0.133,0.12903344631195068,240.0
0.15,0.11147285997867584,241.0
0.146,0.08813726902008057,242.0
0.13,0.08474167436361313,243.0
0.124,0.10881402343511581,244.0
0.119,0.07087447494268417,245.0
0.115,0.09646337479352951,246.0
0.136,0.097734734416008,247.0
0.184,0.12624791264533997,248.0
0.255,0.12090679258108139,249.0
0.225,0.16610828042030334,250.0
0.179,0.15321141481399536,251.0
0.145,0.13461995124816895,252.0
0.117,0.08194885402917862,253.0
0.138,0.10428015887737274,254.0
0.131,0.14896522462368011,255.0
0.141,0.12288710474967957,256.0
0.117,0.14296580851078033,257.0
0.869,0.08745809644460678,258.0
0.343,0.3089149594306946,259.0
0.842,0.2432444840669632,260.0
0.851,0.19777913391590118,261.0
0.477,0.2646377682685852,262.0
0.181,0.17282892763614655,263.0
0.179,0.5342233777046204,264.0
0.246,0.24165159463882446,265.0
0.27,0.15408295392990112,266.0
0.209,0.27265456318855286,267.0
0.209,0.18842856585979462,268.0
0.218,0.1068924069404602,269.0
0.203,0.15746410191059113,270.0
0.209,0.1110379546880722,271.0
0.202,0.29541251063346863,272.0
0.249,0.1902870535850525,273.0
0.302,0.08381764590740204,274.0
0.39,0.11923713982105255,275.0
0.412,0.07255277782678604,276.0
0.109,0.03550204262137413,277.0
0.102,0.051596712321043015,278.0
0.102,0.04002976417541504,279.0
0.107,0.05265801399946213,280.0
0.101,0.051131006330251694,281.0
0.106,0.053828705102205276,282.0
0.101,0.11401526629924774,283.0
0.1,0.09588579088449478,284.0
0.099,0.08122694492340088,285.0
0.101,0.04985758289694786,286.0
0.099,0.03806181624531746,287.0
0.14,0.09444669634103775,288.0
0.148,0.16248202323913574,289.0
0.132,0.14391762018203735,290.0
0.128,0.14658871293067932,291.0
0.105,0.1822635531425476,292.0
0.123,0.1486680954694748,293.0
0.132,0.1449495106935501,294.0
0.124,0.11961695551872253,295.0
0.159,0.286408394575119,296.0
0.164,0.26634615659713745,297.0
0.262,0.22936668992042542,298.0
0.344,0.24202558398246765,299.0
0.188,0.12985900044441223,300.0
0.17,0.0859159529209137,301.0
0.175,0.10011570900678635,302.0
0.174,0.08951348066329956,303.0
0.164,0.1361209750175476,304.0
0.143,0.16494566202163696,305.0
0.174,0.12761564552783966,306.0
0.712,0.3150106966495514,307.0
0.395,0.36375534534454346,308.0
0.497,0.2105560302734375,309.0
0.345,0.27946287393569946,310.0
0.189,0.13797441124916077,311.0
0.17,0.2613848149776459,312.0
0.16,0.21147944033145905,313.0
0.172,0.1289544552564621,314.0
0.155,0.23256056010723114,315.0
0.134,0.17389948666095734,316.0
0.185,0.10441228747367859,317.0
0.445,0.16833710670471191,318.0
0.646,0.10980302095413208,319.0
0.432,0.5001304149627686,320.0
0.302,0.3171835243701935,321.0
0.258,0.1451539397239685,322.0
0.107,0.21866564452648163,323.0
0.106,0.13144181668758392,324.0
0.098,0.041289813816547394,325.0
0.103,0.0687812864780426,326.0
0.097,0.061420097947120667,327.0
0.157,0.08837398886680603,328.0
0.079,0.057479072362184525,329.0
0.177,0.06789010763168335,330.0
0.107,0.22676275670528412,331.0
0.103,0.17798501253128052,332.0
0.099,0.12415745109319687,333.0
0.097,0.1025434136390686,334.0
0.097,0.054563429206609726,335.0
0.132,0.09373939037322998,336.0


==> Privacy For Smart Meters/plots/Forecast6.csv <==
Real,Predicted,b
0.146,0.07531562447547913,1.0
0.147,0.14694061875343323,2.0
0.13,0.10671085864305496,3.0
0.126,0.09766747057437897,4.0
0.126,0.1717386692762375,5.0
0.109,0.15810374915599823,6.0
0.19,0.2174600511789322,7.0
0.195,0.17333213984966278,8.0
0.177,0.19103185832500458,9.0
0.317,0.19615042209625244,10.0
0.361,0.1704801470041275,11.0
0.411,0.33417168259620667,12.0
0.627,0.2189708799123764,13.0
0.804,0.24034419655799866,14.0
0.485,0.1420099139213562,15.0
0.431,0.16070745885372162,16.0
0.572,0.2156190276145935,17.0
0.536,0.205991730093956,18.0
0.354,0.2985818386077881,19.0
0.354,0.1993841677904129,20.0
0.331,0.22397133708000183,21.0
0.242,0.2951219081878662,22.0
0.181,0.13644130527973175,23.0
0.183,0.2949577271938324,24.0
0.181,0.10625863075256348,25.0
0.194,0.11219717562198639,26.0
0.15,0.1314391791820526,27.0
0.17,0.17974209785461426,28.0
0.168,0.1236509382724762,29.0
0.184,0.2392778843641281,30.0
0.198,0.20807507634162903,31.0
0.555,0.1523600071668625,32.0
0.579,0.12426024675369263,33.0
0.567,0.12516923248767853,34.0
0.55,0.14905357360839844,35.0
0.133,0.13452371954917908,36.0
0.104,0.13914617896080017,37.0
0.104,0.09885741025209427,38.0
0.103,0.08741260319948196,39.0
0.113,0.1434020847082138,40.0
0.105,0.14866158366203308,41.0
0.105,0.13744205236434937,42.0
0.115,0.10255291312932968,43.0
0.174,0.10332123190164566,44.0
0.11,0.07090171426534653,45.0
0.106,0.07532579451799393,46.0
0.104,0.09263346344232559,47.0
0.135,0.05786116421222687,48.0
0.148,0.08276457339525223,49.0
0.151,0.09834956377744675,50.0
0.142,0.13771739602088928,51.0
0.13,0.13430312275886536,52.0
0.129,0.09522122144699097,53.0
0.126,0.20602433383464813,54.0
0.127,0.25168392062187195,55.0
0.137,0.3348115086555481,56.0
0.167,0.25208452343940735,57.0
0.168,0.25458621978759766,58.0
0.166,0.22920341789722443,59.0
0.164,0.333293080329895,60.0
0.168,0.22546619176864624,61.0
0.182,0.1584128439426422,62.0
1.154,0.1450483351945877,63.0
0.413,0.23577095568180084,64.0
0.287,0.49501287937164307,65.0
0.237,0.32685208320617676,66.0
0.266,0.2772277295589447,67.0
0.503,0.1946256160736084,68.0
0.373,0.1456580013036728,69.0
0.361,0.23086859285831451,70.0
0.344,0.10830279439687729,71.0
0.374,0.14736902713775635,72.0
0.273,0.23225879669189453,73.0
0.285,0.2461506426334381,74.0
0.335,0.2147800475358963,75.0
0.293,0.22074320912361145,76.0
0.492,0.1475675255060196,77.0
0.197,0.1310299187898636,78.0
0.178,0.27606746554374695,79.0
0.125,0.10922197252511978,80.0
0.125,0.17826688289642334,81.0
0.123,0.2531552314758301,82.0
0.132,0.11167436093091965,83.0
0.338,0.1868109107017517,84.0
0.44,0.18891780078411102,85.0
0.102,0.12401409447193146,86.0
0.1,0.17017947137355804,87.0
0.1,0.19964060187339783,88.0
0.1,0.1789906769990921,89.0
0.1,0.1756274551153183,90.0
0.098,0.12610401213169098,91.0
0.102,0.16184896230697632,92.0
0.099,0.05894401669502258,93.0
0.096,0.054342690855264664,94.0
0.096,0.11061236262321472,95.0
0.133,0.06830669194459915,96.0
0.151,0.05903460457921028,97.0
0.152,0.13265375792980194,98.0
0.152,0.10946682095527649,99.0
0.147,0.14548450708389282,100.0
0.146,0.2800849974155426,101.0
0.15,0.2566072344779968,102.0
0.262,0.36114034056663513,103.0
0.295,0.2697950005531311,104.0
0.288,0.29773470759391785,105.0
0.285,0.32173532247543335,106.0
0.25,0.2586139738559723,107.0
0.164,0.5934328436851501,108.0
0.257,0.3783007562160492,109.0
0.203,0.4603162705898285,110.0
0.369,0.19418855011463165,111.0
0.177,0.23462718725204468,112.0
0.177,0.29902198910713196,113.0
0.173,0.28617629408836365,114.0
0.172,0.42006683349609375,115.0
0.168,0.22836007177829742,116.0
0.177,0.29440799355506897,117.0
0.532,0.3791719973087311,118.0
0.734,0.10911795496940613,119.0
0.276,0.18117079138755798,120.0
0.228,0.25346410274505615,121.0
0.247,0.3472273349761963,122.0
0.211,0.27839478850364685,123.0
0.195,0.22744213044643402,124.0
0.217,0.35487428307533264,125.0
0.197,0.2507811188697815,126.0
0.233,0.29761844873428345,127.0
0.266,0.16034404933452606,128.0
0.495,0.19431529939174652,129.0
0.483,0.2939506471157074,130.0
0.172,0.1359245777130127,131.0
0.109,0.26851943135261536,132.0
0.105,0.28171733021736145,133.0
0.098,0.1658605933189392,134.0
0.099,0.11207522451877594,135.0
0.099,0.16320818662643433,136.0
0.1,0.13754737377166748,137.0
0.163,0.11490621417760849,138.0
0.094,0.19780920445919037,139.0
0.173,0.11793921142816544,140.0
0.167,0.08351077884435654,141.0
0.131,0.0907418429851532,142.0
0.157,0.10116448998451233,143.0
0.183,0.1392298936843872,144.0
0.194,0.1610119789838791,145.0
0.194,0.22934700548648834,146.0
0.137,0.22101739048957825,147.0
0.132,0.13136741518974304,148.0
0.114,0.2177504003047943,149.0
0.135,0.17702451348304749,150.0
0.116,0.20892572402954102,151.0
0.127,0.24694333970546722,152.0
0.119,0.2301224321126938,153.0
0.116,0.31716930866241455,154.0
0.116,0.1600337028503418,155.0
0.111,0.30181536078453064,156.0
0.124,0.2384369969367981,157.0
0.117,0.18220940232276917,158.0
0.11,0.1676250696182251,159.0
0.245,0.15521886944770813,160.0
0.169,0.2622469365596771,161.0
0.164,0.18477049469947815,162.0
0.175,0.33299821615219116,163.0
0.584,0.16343377530574799,164.0
0.49,0.18209794163703918,165.0
0.235,0.1943502277135849,166.0
0.21,0.12331189960241318,167.0
0.231,0.2671794295310974,168.0
0.468,0.23004013299942017,169.0
0.211,0.3125185966491699,170.0
0.276,0.22994230687618256,171.0
0.258,0.15638411045074463,172.0
0.234,0.28840896487236023,173.0
0.194,0.12380432337522507,174.0
0.214,0.18685927987098694,175.0
0.191,0.12105406820774078,176.0
0.398,0.1742909848690033,177.0
0.203,0.2392791360616684,178.0
0.111,0.08004210144281387,179.0
0.104,0.13340099155902863,180.0
0.1,0.14676690101623535,181.0
0.098,0.15257911384105682,182.0
0.098,0.21683736145496368,183.0
0.101,0.13671636581420898,184.0
0.097,0.10493762791156769,185.0
0.1,0.1374933272600174,186.0
0.108,0.2061046063899994,187.0
0.111,0.2593414783477783,188.0
0.105,0.12887507677078247,189.0
0.095,0.07097916305065155,190.0
0.098,0.14068731665611267,191.0
0.131,0.11064407974481583,192.0
0.143,0.13556982576847076,193.0
0.138,0.24473837018013,194.0
0.129,0.09453669935464859,195.0
0.122,0.0775490552186966,196.0
0.126,0.14856475591659546,197.0
0.15,0.1374366730451584,198.0
0.189,0.17063280940055847,199.0
0.173,0.1622028797864914,200.0
0.161,0.20318326354026794,201.0
0.12,0.19390815496444702,202.0
0.118,0.10637924820184708,203.0
0.153,0.18187731504440308,204.0
0.119,0.1589207947254181,205.0
0.181,0.19952191412448883,206.0
0.347,0.12627212703227997,207.0
0.552,0.13718542456626892,208.0
0.163,0.17420388758182526,209.0
0.181,0.1854168325662613,210.0
0.167,0.39200082421302795,211.0
0.179,0.2237877994775772,212.0
0.185,0.3163338899612427,213.0
0.167,0.3184901475906372,214.0
0.184,0.19870802760124207,215.0
0.2,0.4841268062591553,216.0
0.286,0.2202892154455185,217.0
0.267,0.3014547824859619,218.0
0.459,0.1602918952703476,219.0
0.278,0.13199111819267273,220.0
0.191,0.11966991424560547,221.0
0.187,0.1859559714794159,222.0
0.18,0.1604326218366623,223.0
0.154,0.15778487920761108,224.0
0.135,0.17709730565547943,225.0
0.119,0.2075411081314087,226.0
0.318,0.11144115775823593,227.0
0.411,0.12932460010051727,228.0
0.133,0.14084455370903015,229.0
0.109,0.1175762340426445,230.0
0.107,0.12097037583589554,231.0
0.106,0.11509821563959122,232.0
0.131,0.11556097865104675,233.0
0.081,0.1061013862490654,234.0
0.183,0.16549646854400635,235.0
0.108,0.10741868615150452,236.0
0.106,0.09441795945167542,237.0
0.099,0.0729983001947403,238.0
0.1,0.10689832270145416,239.0
0.133,0.17450280487537384,240.0
0.15,0.09602975100278854,241.0
0.146,0.13057377934455872,242.0
0.13,0.08613432943820953,243.0
0.124,0.08439742773771286,244.0
0.119,0.1296059638261795,245.0
0.115,0.13541942834854126,246.0
0.136,0.12063439935445786,247.0
0.184,0.13314418494701385,248.0
0.255,0.12315882742404938,249.0
0.225,0.16054628789424896,250.0
0.179,0.1324753314256668,251.0
0.145,0.14041846990585327,252.0
0.117,0.11508005857467651,253.0
0.138,0.14848782122135162,254.0
0.131,0.11652395129203796,255.0
0.141,0.09661192446947098,256.0
0.117,0.13554275035858154,257.0
0.869,0.14547763764858246,258.0
0.343,0.22853340208530426,259.0
0.842,0.12722933292388916,260.0
0.851,0.19793783128261566,261.0
0.477,0.16775520145893097,262.0
0.181,0.10054786503314972,263.0
0.179,0.18141204118728638,264.0
0.246,0.20381736755371094,265.0
0.27,0.2286984622478485,266.0
0.209,0.2765279710292816,267.0
0.209,0.260031521320343,268.0
0.218,0.2963014543056488,269.0
0.203,0.19807013869285583,270.0
0.209,0.2960839569568634,271.0
0.202,0.15363730490207672,272.0
0.249,0.18260669708251953,273.0
0.302,0.27246296405792236,274.0
0.39,0.12990571558475494,275.0
0.412,0.15440209209918976,276.0
0.109,0.2197226583957672,277.0
0.102,0.1836000233888626,278.0
0.102,0.1906743198633194,279.0
0.107,0.17031531035900116,280.0
0.101,0.18158471584320068,281.0
0.106,0.18812543153762817,282.0
0.101,0.23566065728664398,283.0
0.1,0.27375391125679016,284.0
0.099,0.14630693197250366,285.0
0.101,0.07933520525693893,286.0
0.099,0.07944580912590027,287.0
0.14,0.04979773983359337,288.0
0.148,0.1063191220164299,289.0
0.132,0.15529765188694,290.0
0.128,0.13380387425422668,291.0
0.105,0.11276349425315857,292.0
0.123,0.1412440985441208,293.0
0.132,0.1635095626115799,294.0
0.124,0.18172626197338104,295.0
0.159,0.20294511318206787,296.0
0.164,0.17963530123233795,297.0
0.262,0.16196665167808533,298.0
0.344,0.13722030818462372,299.0
0.188,0.17033182084560394,300.0
0.17,0.13519226014614105,301.0
0.175,0.15098285675048828,302.0
0.174,0.09386993944644928,303.0
0.164,0.11047282069921494,304.0
0.143,0.22081004083156586,305.0
0.174,0.20901641249656677,306.0
0.712,0.3174448609352112,307.0
0.395,0.18254435062408447,308.0
0.497,0.2704724669456482,309.0
0.345,0.23287686705589294,310.0
0.189,0.09858159720897675,311.0
0.17,0.2003072202205658,312.0
0.16,0.1678878217935562,313.0
0.172,0.24171727895736694,314.0
0.155,0.2457817643880844,315.0
0.134,0.22230832278728485,316.0
0.185,0.23738548159599304,317.0
0.445,0.15592768788337708,318.0
0.646,0.26767563819885254,319.0
0.432,0.15895254909992218,320.0
0.302,0.20870116353034973,321.0
0.258,0.28123196959495544,322.0
0.107,0.12172966450452805,323.0
0.106,0.16923727095127106,324.0
0.098,0.17004017531871796,325.0
0.103,0.15843506157398224,326.0
0.097,0.13731825351715088,327.0
0.157,0.1457284688949585,328.0
0.079,0.14745721220970154,329.0
0.177,0.19145101308822632,330.0
0.107,0.2865471839904785,331.0
0.103,0.2709789276123047,332.0
0.099,0.16550815105438232,333.0
0.097,0.10316488891839981,334.0
0.097,0.10386249423027039,335.0
0.132,0.07337296009063721,336.0


==> Privacy For Smart Meters/plots/Forecast7.csv <==
Real,Predicted,b
0.146,0.0802595317363739,1.0
0.147,0.19999469816684723,2.0
0.13,0.10098299384117126,3.0
0.126,0.08953709900379181,4.0
0.126,0.09315457940101624,5.0
0.109,0.08701229095458984,6.0
0.19,0.06027619168162346,7.0
0.195,0.11349449306726456,8.0
0.177,0.053135041147470474,9.0
0.317,0.07057937234640121,10.0
0.361,0.13227461278438568,11.0
0.411,0.25533005595207214,12.0
0.627,0.1838214099407196,13.0
0.804,0.18957294523715973,14.0
0.485,0.1860707700252533,15.0
0.431,0.09309855103492737,16.0
0.572,0.08069252967834473,17.0
0.536,0.195025235414505,18.0
0.354,0.2599647045135498,19.0
0.354,0.1523967832326889,20.0
0.331,0.08990996330976486,21.0
0.242,0.23962411284446716,22.0
0.181,0.13470320403575897,23.0
0.183,0.11986055970191956,24.0
0.181,0.08702894300222397,25.0
0.194,0.2589404881000519,26.0
0.15,0.10455308854579926,27.0
0.17,0.41651102900505066,28.0
0.168,0.12883678078651428,29.0
0.184,0.5578949451446533,30.0
0.198,0.42695486545562744,31.0
0.555,0.40875381231307983,32.0
0.579,0.41883471608161926,33.0
0.567,0.29125335812568665,34.0
0.55,0.18691250681877136,35.0
0.133,0.21297836303710938,36.0
0.104,0.1686282604932785,37.0
0.104,0.06909067928791046,38.0
0.103,0.04873311147093773,39.0
0.113,0.08481751382350922,40.0
0.105,0.03882236033678055,41.0
0.105,0.04085168614983559,42.0
0.115,0.06018976867198944,43.0
0.174,0.16172194480895996,44.0
0.11,0.0725841075181961,45.0
0.106,0.07144810259342194,46.0
0.104,0.07251051813364029,47.0
0.135,0.063587985932827,48.0
0.148,0.07690007984638214,49.0
0.151,0.22645747661590576,50.0
0.142,0.11016173660755157,51.0
0.13,0.20092815160751343,52.0
0.129,0.11056803911924362,53.0
0.126,0.15249064564704895,54.0
0.127,0.12105626612901688,55.0
0.137,0.23771052062511444,56.0
0.167,0.10501711815595627,57.0
0.168,0.1471257507801056,58.0
0.166,0.26660436391830444,59.0
0.164,0.5241789817810059,60.0
0.168,0.34118837118148804,61.0
0.182,0.26015815138816833,62.0
1.154,0.3381316363811493,63.0
0.413,0.13428255915641785,64.0
0.287,0.11822531372308731,65.0
0.237,0.28764915466308594,66.0
0.266,0.31048455834388733,67.0
0.503,0.22929352521896362,68.0
0.373,0.11485475301742554,69.0
0.361,0.2194429636001587,70.0
0.344,0.17520004510879517,71.0
0.374,0.10689657926559448,72.0
0.273,0.16584531962871552,73.0
0.285,0.34473279118537903,74.0
0.335,0.10796145349740982,75.0
0.293,0.3272244930267334,76.0
0.492,0.1702047437429428,77.0
0.197,0.45133551955223083,78.0
0.178,0.3684152662754059,79.0
0.125,0.38735926151275635,80.0
0.125,0.32894930243492126,81.0
0.123,0.34944236278533936,82.0
0.132,0.30393925309181213,83.0
0.338,0.5907351970672607,84.0
0.44,0.3446492850780487,85.0
0.102,0.2049119770526886,86.0
0.1,0.09802038967609406,87.0
0.1,0.09695335477590561,88.0
0.1,0.07149317860603333,89.0
0.1,0.1115022674202919,90.0
0.098,0.1533680409193039,91.0
0.102,0.25845688581466675,92.0
0.099,0.07550941407680511,93.0
0.096,0.1597374528646469,94.0
0.096,0.11712267994880676,95.0
0.133,0.09135334193706512,96.0
0.151,0.0704096183180809,97.0
0.152,0.1497325450181961,98.0
0.152,0.10211692750453949,99.0
0.147,0.10845398157835007,100.0
0.146,0.14000718295574188,101.0
0.15,0.13021913170814514,102.0
0.262,0.11775145679712296,103.0
0.295,0.17941586673259735,104.0
0.288,0.07825630903244019,105.0
0.285,0.0948052853345871,106.0
0.25,0.2082068771123886,107.0
0.164,0.278131902217865,108.0
0.257,0.22949063777923584,109.0
0.203,0.21944400668144226,110.0
0.369,0.14371617138385773,111.0
0.177,0.06971444934606552,112.0
0.177,0.11579986661672592,113.0
0.173,0.22231066226959229,114.0
0.172,0.3517778515815735,115.0
0.168,0.31529006361961365,116.0
0.177,0.13800454139709473,117.0
0.532,0.3888028860092163,118.0
0.734,0.27139148116111755,119.0
0.276,0.16960185766220093,120.0
0.228,0.28771156072616577,121.0
0.247,0.5827416181564331,122.0
0.211,0.17021732032299042,123.0
0.195,0.25054171681404114,124.0
0.217,0.1635793000459671,125.0
0.197,0.22551511228084564,126.0
0.233,0.1698487401008606,127.0
0.266,0.1336793452501297,128.0
0.495,0.13033433258533478,129.0
0.483,0.1121777594089508,130.0
0.172,0.12196795642375946,131.0
0.109,0.20025955140590668,132.0
0.105,0.20940202474594116,133.0
0.098,0.1580808162689209,134.0
0.099,0.07572899013757706,135.0
0.099,0.07794373482465744,136.0
0.1,0.06643921136856079,137.0
0.163,0.08763740956783295,138.0
0.094,0.1616780012845993,139.0
0.173,0.13768160343170166,140.0
0.167,0.057743195444345474,141.0
0.131,0.09471915662288666,142.0
0.157,0.0551338829100132,143.0
0.183,0.061788707971572876,144.0
0.194,0.1415959894657135,145.0
0.194,0.28900015354156494,146.0
0.137,0.17452137172222137,147.0
0.132,0.1448667049407959,148.0
0.114,0.19772018492221832,149.0
0.135,0.14085376262664795,150.0
0.116,0.10934798419475555,151.0
0.127,0.15203268826007843,152.0
0.119,0.06999675929546356,153.0
0.116,0.08768992125988007,154.0
0.116,0.18917129933834076,155.0
0.111,0.20703625679016113,156.0
0.124,0.2366512417793274,157.0
0.117,0.19188183546066284,158.0
0.11,0.13407622277736664,159.0
0.245,0.08941502869129181,160.0
0.169,0.08307059854269028,161.0
0.164,0.24210399389266968,162.0
0.175,0.34241634607315063,163.0
0.584,0.16946236789226532,164.0
0.49,0.09090466052293777,165.0
0.235,0.35045212507247925,166.0
0.21,0.15728089213371277,167.0
0.231,0.13355767726898193,168.0
0.468,0.3484378457069397,169.0
0.211,0.4472101926803589,170.0
0.276,0.15238645672798157,171.0
0.258,0.2694445252418518,172.0
0.234,0.2814303934574127,173.0
0.194,0.37848517298698425,174.0
0.214,0.29749172925949097,175.0
0.191,0.26390540599823,176.0
0.398,0.2023167908191681,177.0
0.203,0.24330861866474152,178.0
0.111,0.2354411631822586,179.0
0.104,0.3404289186000824,180.0
0.1,0.23989416658878326,181.0
0.098,0.19713135063648224,182.0
0.098,0.05960601940751076,183.0
0.101,0.09627518057823181,184.0
0.097,0.0740465447306633,185.0
0.1,0.18721796572208405,186.0
0.108,0.24237869679927826,187.0
0.111,0.23958341777324677,188.0
0.105,0.08764464408159256,189.0
0.095,0.3705499470233917,190.0
0.098,0.10661326348781586,191.0
0.131,0.13683848083019257,192.0
0.143,0.09430643916130066,193.0
0.138,0.18660414218902588,194.0
0.129,0.09287945926189423,195.0
0.122,0.07469131797552109,196.0
0.126,0.14986221492290497,197.0
0.15,0.13054558634757996,198.0
0.189,0.08679258078336716,199.0
0.173,0.13968347012996674,200.0
0.161,0.049444254487752914,201.0
0.12,0.09341688454151154,202.0
0.118,0.11480031907558441,203.0
0.153,0.17186501622200012,204.0
0.119,0.11153460294008255,205.0
0.181,0.16505205631256104,206.0
0.347,0.09329910576343536,207.0
0.552,0.053737808018922806,208.0
0.163,0.08244170993566513,209.0
0.181,0.22890467941761017,210.0
0.167,0.4210910499095917,211.0
0.179,0.16580775380134583,212.0
0.185,0.10268260538578033,213.0
0.167,0.4383840560913086,214.0
0.184,0.21308016777038574,215.0
0.2,0.18787015974521637,216.0
0.286,0.20971673727035522,217.0
0.267,0.36729297041893005,218.0
0.459,0.13095487654209137,219.0
0.278,0.273152619600296,220.0
0.191,0.32081350684165955,221.0
0.187,0.576327919960022,222.0
0.18,0.31441131234169006,223.0
0.154,0.31914159655570984,224.0
0.135,0.19520892202854156,225.0
0.119,0.17108196020126343,226.0
0.318,0.15506170690059662,227.0
0.411,0.21614181995391846,228.0
0.133,0.14461734890937805,229.0
0.109,0.09480501711368561,230.0
0.107,0.03369650989770889,231.0
0.106,0.07164793461561203,232.0
0.131,0.04204710200428963,233.0
0.081,0.08946304768323898,234.0
0.183,0.2006944864988327,235.0
0.108,0.16313442587852478,236.0
0.106,0.0642365887761116,237.0
0.099,0.2615909278392792,238.0
0.1,0.10499612241983414,239.0
0.133,0.09684392809867859,240.0
0.15,0.07831843942403793,241.0
0.146,0.21967099606990814,242.0
0.13,0.11063747853040695,243.0
0.124,0.14950433373451233,244.0
0.119,0.15756791830062866,245.0
0.115,0.18226806819438934,246.0
0.136,0.07970508188009262,247.0
0.184,0.13908322155475616,248.0
0.255,0.06307671219110489,249.0
0.225,0.06518248468637466,250.0
0.179,0.0924663245677948,251.0
0.145,0.11056768149137497,252.0
0.117,0.08557553589344025,253.0
0.138,0.12492821365594864,254.0
0.131,0.08437417447566986,255.0
0.141,0.07420159876346588,256.0
0.117,0.06260085105895996,257.0
0.869,0.14999136328697205,258.0
0.343,0.24029269814491272,259.0
0.842,0.15013258159160614,260.0
0.851,0.076933853328228,261.0
0.477,0.2866148352622986,262.0
0.181,0.15362316370010376,263.0
0.179,0.15128973126411438,264.0
0.246,0.26166942715644836,265.0
0.27,0.45681676268577576,266.0
0.209,0.10340629518032074,267.0
0.209,0.3267954885959625,268.0
0.218,0.15057171881198883,269.0
0.203,0.5029522180557251,270.0
0.209,0.28519636392593384,271.0
0.202,0.33887481689453125,272.0
0.249,0.25077730417251587,273.0
0.302,0.3344913423061371,274.0
0.39,0.26725447177886963,275.0
0.412,0.5741157531738281,276.0
0.109,0.2607874274253845,277.0
0.102,0.2357097715139389,278.0
0.102,0.08155377209186554,279.0
0.107,0.15432222187519073,280.0
0.101,0.05581573769450188,281.0
0.106,0.17782151699066162,282.0
0.101,0.19686640799045563,283.0
0.1,0.21514366567134857,284.0
0.099,0.07014915347099304,285.0
0.101,0.2758448123931885,286.0
0.099,0.13308314979076385,287.0
0.14,0.1245763972401619,288.0
0.148,0.09125331789255142,289.0
0.132,0.2703095078468323,290.0
0.128,0.13901157677173615,291.0
0.105,0.16889628767967224,292.0
0.123,0.1922767460346222,293.0
0.132,0.184025377035141,294.0
0.124,0.10484794527292252,295.0
0.159,0.18884193897247314,296.0
0.164,0.05767974257469177,297.0
0.262,0.07885171473026276,298.0
0.344,0.09398826211690903,299.0
0.188,0.223295196890831,300.0
0.17,0.10529564321041107,301.0
0.175,0.17526157200336456,302.0
0.174,0.1740426868200302,303.0
0.164,0.07752684503793716,304.0
0.143,0.10831882804632187,305.0
0.174,0.2677401006221771,306.0
0.712,0.5085477232933044,307.0
0.395,0.21617862582206726,308.0
0.497,0.14299513399600983,309.0
0.345,0.4755468964576721,310.0
0.189,0.24634699523448944,311.0
0.17,0.20114128291606903,312.0
0.16,0.2404724657535553,313.0
0.172,0.39432501792907715,314.0
0.155,0.11530667543411255,315.0
0.134,0.2831023037433624,316.0
0.185,0.18268299102783203,317.0
0.445,0.453062504529953,318.0
0.646,0.34772294759750366,319.0
0.432,0.29521238803863525,320.0
0.302,0.2186252623796463,321.0
0.258,0.24546632170677185,322.0
0.107,0.20485363900661469,323.0
0.106,0.4199068248271942,324.0
0.098,0.24222293496131897,325.0
0.103,0.14634980261325836,326.0
0.097,0.06479985266923904,327.0
0.157,0.0961112454533577,328.0
0.079,0.053790800273418427,329.0
0.177,0.11118399351835251,330.0
0.107,0.18940648436546326,331.0
0.103,0.1780451238155365,332.0
0.099,0.07437431812286377,333.0
0.097,0.19896556437015533,334.0
0.097,0.10757111012935638,335.0
0.132,0.09172587096691132,336.0


==> Privacy For Smart Meters/plots/Forecast8.csv <==
Real,Predicted,b
0.146,0.11610186845064163,1.0
0.147,0.15005090832710266,2.0
0.13,0.18096934258937836,3.0
0.126,0.14811858534812927,4.0
0.126,0.18421396613121033,5.0
0.109,0.14369285106658936,6.0
0.19,0.20901024341583252,7.0
0.195,0.22567464411258698,8.0
0.177,0.23051081597805023,9.0
0.317,0.2112642228603363,10.0
0.361,0.2503972053527832,11.0
0.411,0.26895272731781006,12.0
0.627,0.2865012586116791,13.0
0.804,0.33765989542007446,14.0
0.485,0.2016759216785431,15.0
0.431,0.15871936082839966,16.0
0.572,0.241188645362854,17.0
0.536,0.21954043209552765,18.0
0.354,0.2249574065208435,19.0
0.354,0.17860166728496552,20.0
0.331,0.18848581612110138,21.0
0.242,0.2385081797838211,22.0
0.181,0.3341750502586365,23.0
0.183,0.23108503222465515,24.0
0.181,0.29141685366630554,25.0
0.194,0.41756880283355713,26.0
0.15,0.2906804382801056,27.0
0.17,0.18567143380641937,28.0
0.168,0.22578498721122742,29.0
0.184,0.15803274512290955,30.0
0.198,0.2581295967102051,31.0
0.555,0.18881788849830627,32.0
0.579,0.17293018102645874,33.0
0.567,0.18919016420841217,34.0
0.55,0.21629740297794342,35.0
0.133,0.17529091238975525,36.0
0.104,0.20414726436138153,37.0
0.104,0.2256668210029602,38.0
0.103,0.12492301315069199,39.0
0.113,0.0951429232954979,40.0
0.105,0.10908470302820206,41.0
0.105,0.12733449041843414,42.0
0.115,0.12710189819335938,43.0
0.174,0.11518963426351547,44.0
0.11,0.10736356675624847,45.0
0.106,0.12475680559873581,46.0
0.104,0.14509449899196625,47.0
0.135,0.16818217933177948,48.0
0.148,0.12068107724189758,49.0
0.151,0.15865464508533478,50.0
0.142,0.19567587971687317,51.0
0.13,0.16558654606342316,52.0
0.129,0.18228504061698914,53.0
0.126,0.20779116451740265,54.0
0.127,0.2331102043390274,55.0
0.137,0.3185185194015503,56.0
0.167,0.3369584083557129,57.0
0.168,0.3731364607810974,58.0
0.166,0.3400357961654663,59.0
0.164,0.3572169244289398,60.0
0.168,0.4200550317764282,61.0
0.182,0.47905513644218445,62.0
1.154,0.32144761085510254,63.0
0.413,0.23167051374912262,64.0
0.287,0.38476574420928955,65.0
0.237,0.38574710488319397,66.0
0.266,0.32616710662841797,67.0
0.503,0.20981837809085846,68.0
0.373,0.17692574858665466,69.0
0.361,0.26981043815612793,70.0
0.344,0.31344079971313477,71.0
0.374,0.2582944929599762,72.0
0.273,0.5148706436157227,73.0
0.285,0.5240854620933533,74.0
0.335,0.32716596126556396,75.0
0.293,0.2577205002307892,76.0
0.492,0.226765975356102,77.0
0.197,0.24376831948757172,78.0
0.178,0.2546508014202118,79.0
0.125,0.19603614509105682,80.0
0.125,0.20285221934318542,81.0
0.123,0.22222448885440826,82.0
0.132,0.24656373262405396,83.0
0.338,0.1569489985704422,84.0
0.44,0.19238075613975525,85.0
0.102,0.24818067252635956,86.0
0.1,0.22152169048786163,87.0
0.1,0.1253417432308197,88.0
0.1,0.13404107093811035,89.0
0.1,0.13418427109718323,90.0
0.098,0.14641612768173218,91.0
0.102,0.1402609795331955,92.0
0.099,0.10598579794168472,93.0
0.096,0.12763896584510803,94.0
0.096,0.13445238769054413,95.0
0.133,0.14251196384429932,96.0
0.151,0.09317761659622192,97.0
0.152,0.10665624588727951,98.0
0.152,0.14600808918476105,99.0
0.147,0.12133069336414337,100.0
0.146,0.15945450961589813,101.0
0.15,0.1137581393122673,102.0
0.262,0.12550464272499084,103.0
0.295,0.16199377179145813,104.0
0.288,0.13963404297828674,105.0
0.285,0.14317619800567627,106.0
0.25,0.21697917580604553,107.0
0.164,0.3115787208080292,108.0
0.257,0.29204261302948,109.0
0.203,0.4049718976020813,110.0
0.369,0.2872679531574249,111.0
0.177,0.22110764682292938,112.0
0.177,0.34718942642211914,113.0
0.173,0.33515989780426025,114.0
0.172,0.3370869755744934,115.0
0.168,0.30125701427459717,116.0
0.177,0.33644750714302063,117.0
0.532,0.3800385296344757,118.0
0.734,0.5050700902938843,119.0
0.276,0.4037134647369385,120.0
0.228,0.49489936232566833,121.0
0.247,0.5800319910049438,122.0
0.211,0.3788149058818817,123.0
0.195,0.31153547763824463,124.0
0.217,0.23388440907001495,125.0
0.197,0.20919790863990784,126.0
0.233,0.28773820400238037,127.0
0.266,0.16909648478031158,128.0
0.495,0.20267632603645325,129.0
0.483,0.19073116779327393,130.0
0.172,0.1889009326696396,131.0
0.109,0.12375914305448532,132.0
0.105,0.1635100245475769,133.0
0.098,0.20542724430561066,134.0
0.099,0.13952946662902832,135.0
0.099,0.08224581927061081,136.0
0.1,0.09557010233402252,137.0
0.163,0.08673948049545288,138.0
0.094,0.13082820177078247,139.0
0.173,0.10603834688663483,140.0
0.167,0.10840210318565369,141.0
0.131,0.1371522694826126,142.0
0.157,0.1553647816181183,143.0
0.183,0.1308773159980774,144.0
0.194,0.16939061880111694,145.0
0.194,0.23903094232082367,146.0
0.137,0.3198312819004059,147.0
0.132,0.2683325409889221,148.0
0.114,0.2710016965866089,149.0
0.135,0.20047473907470703,150.0
0.116,0.2372724413871765,151.0
0.127,0.2811371684074402,152.0
0.119,0.2812192738056183,153.0
0.116,0.2550327479839325,154.0
0.116,0.28673774003982544,155.0
0.111,0.288625568151474,156.0
0.124,0.268568217754364,157.0
0.117,0.2695891261100769,158.0
0.11,0.2164057195186615,159.0
0.245,0.18043948709964752,160.0
0.169,0.24122096598148346,161.0
0.164,0.26032644510269165,162.0
0.175,0.31757688522338867,163.0
0.584,0.21996986865997314,164.0
0.49,0.23850317299365997,165.0
0.235,0.3289262652397156,166.0
0.21,0.5281444191932678,167.0
0.231,0.35446229577064514,168.0
0.468,0.28335124254226685,169.0
0.211,0.31249308586120605,170.0
0.276,0.24784503877162933,171.0
0.258,0.16758742928504944,172.0
0.234,0.1849711835384369,173.0
0.194,0.09918679296970367,174.0
0.214,0.11035767197608948,175.0
0.191,0.11386308073997498,176.0
0.398,0.09039884805679321,177.0
0.203,0.10059431195259094,178.0
0.111,0.11000094562768936,179.0
0.104,0.10753051936626434,180.0
0.1,0.07038696110248566,181.0
0.098,0.11234147846698761,182.0
0.098,0.0953427404165268,183.0
0.101,0.06825302541255951,184.0
0.097,0.10717175900936127,185.0
0.1,0.09549630433320999,186.0
0.108,0.13368986546993256,187.0
0.111,0.11985559016466141,188.0
0.105,0.1213768944144249,189.0
0.095,0.15315882861614227,190.0
0.098,0.2073003351688385,191.0
0.131,0.1548541635274887,192.0
0.143,0.13060811161994934,193.0
0.138,0.1544332504272461,194.0
0.129,0.16816957294940948,195.0
0.122,0.12629194557666779,196.0
0.126,0.175918847322464,197.0
0.15,0.11499960720539093,198.0
0.189,0.1332821100950241,199.0
0.173,0.17840313911437988,200.0
0.161,0.16248147189617157,201.0
0.12,0.15509122610092163,202.0
0.118,0.18747439980506897,203.0
0.153,0.2105502039194107,204.0
0.119,0.189235657453537,205.0
0.181,0.2303784042596817,206.0
0.347,0.169409841299057,207.0
0.552,0.1908143311738968,208.0
0.163,0.2577876150608063,209.0
0.181,0.2783403694629669,210.0
0.167,0.30386316776275635,211.0
0.179,0.23699943721294403,212.0
0.185,0.22595477104187012,213.0
0.167,0.2530202865600586,214.0
0.184,0.533655047416687,215.0
0.2,0.32726407051086426,216.0
0.286,0.2719293534755707,217.0
0.267,0.3368922173976898,218.0
0.459,0.25986096262931824,219.0
0.278,0.18605078756809235,220.0
0.191,0.2141888439655304,221.0
0.187,0.13904346525669098,222.0
0.18,0.1697426587343216,223.0
0.154,0.1878225952386856,224.0
0.135,0.17002874612808228,225.0
0.119,0.1726454645395279,226.0
0.318,0.1686687171459198,227.0
0.411,0.14400792121887207,228.0
0.133,0.12502971291542053,229.0
0.109,0.13672612607479095,230.0
0.107,0.11669965088367462,231.0
0.106,0.10863912105560303,232.0
0.131,0.11050761491060257,233.0
0.081,0.13535988330841064,234.0
0.183,0.13582827150821686,235.0
0.108,0.1183110699057579,236.0
0.106,0.11076241731643677,237.0
0.099,0.13582147657871246,238.0
0.1,0.19678981602191925,239.0
0.133,0.16181230545043945,240.0
0.15,0.11339546740055084,241.0
0.146,0.14312048256397247,242.0
0.13,0.17626570165157318,243.0
0.124,0.10896357148885727,244.0
0.119,0.16756750643253326,245.0
0.115,0.0951879695057869,246.0
0.136,0.1455429345369339,247.0
0.184,0.18152479827404022,248.0
0.255,0.13863374292850494,249.0
0.225,0.14125554263591766,250.0
0.179,0.1753973662853241,251.0
0.145,0.22774460911750793,252.0
0.117,0.17968954145908356,253.0
0.138,0.2077094167470932,254.0
0.131,0.13447433710098267,255.0
0.141,0.14558009803295135,256.0
0.117,0.20998623967170715,257.0
0.869,0.23617614805698395,258.0
0.343,0.21262043714523315,259.0
0.842,0.16953060030937195,260.0
0.851,0.1769886314868927,261.0
0.477,0.21765261888504028,262.0
0.181,0.3861013650894165,263.0
0.179,0.3021499216556549,264.0
0.246,0.38758227229118347,265.0
0.27,0.44239315390586853,266.0
0.209,0.28231123089790344,267.0
0.209,0.21913541853427887,268.0
0.218,0.22772255539894104,269.0
0.203,0.18112501502037048,270.0
0.209,0.19971096515655518,271.0
0.202,0.20242266356945038,272.0
0.249,0.2002909779548645,273.0
0.302,0.2048387974500656,274.0
0.39,0.19414114952087402,275.0
0.412,0.12305698543787003,276.0
0.109,0.1298455446958542,277.0
0.102,0.16379709541797638,278.0
0.102,0.13517402112483978,279.0
0.107,0.12965171039104462,280.0
0.101,0.1418703943490982,281.0
0.106,0.1785832643508911,282.0
0.101,0.14714674651622772,283.0
0.1,0.1411760151386261,284.0
0.099,0.12346256524324417,285.0
0.101,0.13810576498508453,286.0
0.099,0.1647282838821411,287.0
0.14,0.13331428170204163,288.0
0.148,0.12009847164154053,289.0
0.132,0.15711303055286407,290.0
0.128,0.18285289406776428,291.0
0.105,0.1317840814590454,292.0
0.123,0.16884014010429382,293.0
0.132,0.12493296712636948,294.0
0.124,0.1583666205406189,295.0
0.159,0.2459164708852768,296.0
0.164,0.18438933789730072,297.0
0.262,0.19833886623382568,298.0
0.344,0.22204574942588806,299.0
0.188,0.27599549293518066,300.0
0.17,0.24801257252693176,301.0
0.175,0.2892461121082306,302.0
0.174,0.20544859766960144,303.0
0.164,0.2155345231294632,304.0
0.143,0.29867255687713623,305.0
0.174,0.3531355559825897,306.0
0.712,0.2875552177429199,307.0
0.395,0.2645237147808075,308.0
0.497,0.2528398334980011,309.0
0.345,0.32205891609191895,310.0
0.189,0.46825170516967773,311.0
0.17,0.3559255301952362,312.0
0.16,0.2680767774581909,313.0
0.172,0.32931283116340637,314.0
0.155,0.2404487431049347,315.0
0.134,0.15943504869937897,316.0
0.185,0.2051515281200409,317.0
0.445,0.13973365724086761,318.0
0.646,0.17931747436523438,319.0
0.432,0.19075673818588257,320.0
0.302,0.159702330827713,321.0
0.258,0.1730177104473114,322.0
0.107,0.17677849531173706,323.0
0.106,0.14372891187667847,324.0
0.098,0.11988171935081482,325.0
0.103,0.15007281303405762,326.0
0.097,0.11661852896213531,327.0
0.157,0.09449543803930283,328.0
0.079,0.12240522354841232,329.0
0.177,0.1383209526538849,330.0
0.107,0.11800794303417206,331.0
0.103,0.11598241329193115,332.0
0.099,0.11841609328985214,333.0
0.097,0.14631147682666779,334.0
0.097,0.14340481162071228,335.0
0.132,0.12292850762605667,336.0


==> Privacy For Smart Meters/plots/Forecast9.csv <==
Real,Predicted,b
0.146,0.07139869034290314,1.0
0.147,0.03456548601388931,2.0
0.13,0.07048318535089493,3.0
0.126,0.07329028844833374,4.0
0.126,0.07536397129297256,5.0
0.109,0.14416392147541046,6.0
0.19,0.08047465980052948,7.0
0.195,0.1483536809682846,8.0
0.177,0.12175595760345459,9.0
0.317,0.12939482927322388,10.0
0.361,0.3740498423576355,11.0
0.411,0.2027858942747116,12.0
0.627,0.19870005548000336,13.0
0.804,0.2911546528339386,14.0
0.485,0.17843946814537048,15.0
0.431,0.29621103405952454,16.0
0.572,0.21721482276916504,17.0
0.536,0.18138322234153748,18.0
0.354,0.6807255744934082,19.0
0.354,0.42444562911987305,20.0
0.331,0.23255468904972076,21.0
0.242,0.6168292760848999,22.0
0.181,0.4015062153339386,23.0
0.183,0.34918534755706787,24.0
0.181,0.25763118267059326,25.0
0.194,0.10056643187999725,26.0
0.15,0.17186222970485687,27.0
0.17,0.21800987422466278,28.0
0.168,0.21870924532413483,29.0
0.184,0.21701167523860931,30.0
0.198,0.1522267758846283,31.0
0.555,0.1352238804101944,32.0
0.579,0.11785733699798584,33.0
0.567,0.1181788519024849,34.0
0.55,0.21552535891532898,35.0
0.133,0.12778183817863464,36.0
0.104,0.1147553026676178,37.0
0.104,0.09109139442443848,38.0
0.103,0.09765362739562988,39.0
0.113,0.07025331258773804,40.0
0.105,0.11445128172636032,41.0
0.105,0.06774363666772842,42.0
0.115,0.10706557333469391,43.0
0.174,0.10314673185348511,44.0
0.11,0.08914317935705185,45.0
0.106,0.10762535035610199,46.0
0.104,0.09513652324676514,47.0
0.135,0.1232747808098793,48.0
0.148,0.08398918062448502,49.0
0.151,0.04636857286095619,50.0
0.142,0.12408006191253662,51.0
0.13,0.1458101123571396,52.0
0.129,0.12732909619808197,53.0
0.126,0.21506406366825104,54.0
0.127,0.13895244896411896,55.0
0.137,0.23813822865486145,56.0
0.167,0.187402606010437,57.0
0.168,0.2411724328994751,58.0
0.166,0.7298035621643066,59.0
0.164,0.3672824800014496,60.0
0.168,0.2884376049041748,61.0
0.182,0.3482414782047272,62.0
1.154,0.24702835083007812,63.0
0.413,0.373833030462265,64.0
0.287,0.349700927734375,65.0
0.237,0.2635824680328369,66.0
0.266,0.7806883454322815,67.0
0.503,0.4259553849697113,68.0
0.373,0.22033827006816864,69.0
0.361,0.48685258626937866,70.0
0.344,0.2867913246154785,71.0
0.374,0.24415327608585358,72.0
0.273,0.5712372660636902,73.0
0.285,0.15787790715694427,74.0
0.335,0.330155611038208,75.0
0.293,0.4303795397281647,76.0
0.492,0.33941465616226196,77.0
0.197,0.3514927923679352,78.0
0.178,0.2308719903230667,79.0
0.125,0.21456609666347504,80.0
0.125,0.15161675214767456,81.0
0.123,0.17585116624832153,82.0
0.132,0.33630186319351196,83.0
0.338,0.16588453948497772,84.0
0.44,0.16129720211029053,85.0
0.102,0.0998147577047348,86.0
0.1,0.12211214751005173,87.0
0.1,0.09312911331653595,88.0
0.1,0.1389354169368744,89.0
0.1,0.1051783636212349,90.0
0.098,0.13294972479343414,91.0
0.102,0.10064984858036041,92.0
0.099,0.07342056930065155,93.0
0.096,0.08998377621173859,94.0
0.096,0.08593586087226868,95.0
0.133,0.07575559616088867,96.0
0.151,0.09774695336818695,97.0
0.152,0.03876837342977524,98.0
0.152,0.11521364003419876,99.0
0.147,0.13773560523986816,100.0
0.146,0.09667343646287918,101.0
0.15,0.19580601155757904,102.0
0.262,0.11701921373605728,103.0
0.295,0.1740964949131012,104.0
0.288,0.13166552782058716,105.0
0.285,0.14863669872283936,106.0
0.25,0.5160983800888062,107.0
0.164,0.26560962200164795,108.0
0.257,0.36058351397514343,109.0
0.203,0.36558541655540466,110.0
0.369,0.2811180055141449,111.0
0.177,0.3802158236503601,112.0
0.177,0.4756319224834442,113.0
0.173,0.324705570936203,114.0
0.172,1.073095679283142,115.0
0.168,0.5627427697181702,116.0
0.177,0.20781555771827698,117.0
0.532,0.722000241279602,118.0
0.734,0.41789254546165466,119.0
0.276,0.2548692524433136,120.0
0.228,0.574920117855072,121.0
0.247,0.16031621396541595,122.0
0.211,0.3337520658969879,123.0
0.195,0.3797919452190399,124.0
0.217,0.27051401138305664,125.0
0.197,0.3092755079269409,126.0
0.233,0.23234550654888153,127.0
0.266,0.2424861192703247,128.0
0.495,0.16098611056804657,129.0
0.483,0.14709243178367615,130.0
0.172,0.27007025480270386,131.0
0.109,0.16818882524967194,132.0
0.105,0.19483046233654022,133.0
0.098,0.14688469469547272,134.0
0.099,0.13383373618125916,135.0
0.099,0.11711301654577255,136.0
0.1,0.13451211154460907,137.0
0.163,0.11233692616224289,138.0
0.094,0.1607615202665329,139.0
0.173,0.10669563710689545,140.0
0.167,0.06374751031398773,141.0
0.131,0.11062866449356079,142.0
0.157,0.10973531007766724,143.0
0.183,0.0911240428686142,144.0
0.194,0.12635605037212372,145.0
0.194,0.06105004623532295,146.0
0.137,0.13764534890651703,147.0
0.132,0.1385890543460846,148.0
0.114,0.09360440820455551,149.0
0.135,0.1898704469203949,150.0
0.116,0.11371022462844849,151.0
0.127,0.2361632138490677,152.0
0.119,0.13646000623703003,153.0
0.116,0.15027973055839539,154.0
0.116,0.4070202112197876,155.0
0.111,0.2440926432609558,156.0
0.124,0.24819110333919525,157.0
0.117,0.359090656042099,158.0
0.11,0.2554885149002075,159.0
0.245,0.39897698163986206,160.0
0.169,0.3525303304195404,161.0
0.164,0.26578396558761597,162.0
0.175,0.7578923106193542,163.0
0.584,0.3890950083732605,164.0
0.49,0.1479705274105072,165.0
0.235,0.5231055617332458,166.0
0.21,0.3589476943016052,167.0
0.231,0.23158058524131775,168.0
0.468,0.4774990379810333,169.0
0.211,0.13138119876384735,170.0
0.276,0.252313494682312,171.0
0.258,0.26371797919273376,172.0
0.234,0.2437150627374649,173.0
0.194,0.3421618640422821,174.0
0.214,0.15975451469421387,175.0
0.191,0.20486272871494293,176.0
0.398,0.12382540851831436,177.0
0.203,0.12372604757547379,178.0
0.111,0.17105251550674438,179.0
0.104,0.1120389848947525,180.0
0.1,0.14957095682621002,181.0
0.098,0.10056696087121964,182.0
0.098,0.11454112082719803,183.0
0.101,0.10229860991239548,184.0
0.097,0.13681767880916595,185.0
0.1,0.09478981047868729,186.0
0.108,0.11316421627998352,187.0
0.111,0.11927429586648941,188.0
0.105,0.07213963568210602,189.0
0.095,0.12594789266586304,190.0
0.098,0.14257106184959412,191.0
0.131,0.10922247916460037,192.0
0.143,0.11758498102426529,193.0
0.138,0.034943945705890656,194.0
0.129,0.08917855471372604,195.0
0.122,0.08048859983682632,196.0
0.126,0.08982668817043304,197.0
0.15,0.16370698809623718,198.0
0.189,0.09692232310771942,199.0
0.173,0.17320802807807922,200.0
0.161,0.1309415102005005,201.0
0.12,0.11938990652561188,202.0
0.118,0.27502599358558655,203.0
0.153,0.15213698148727417,204.0
0.119,0.25748971104621887,205.0
0.181,0.27322831749916077,206.0
0.347,0.1872357279062271,207.0
0.552,0.31733813881874084,208.0
0.163,0.3940263092517853,209.0
0.181,0.30791619420051575,210.0
0.167,1.0050833225250244,211.0
0.179,0.5176872611045837,212.0
0.185,0.23906171321868896,213.0
0.167,0.8796252608299255,214.0
0.184,0.6507445573806763,215.0
0.2,0.35331395268440247,216.0
0.286,0.2734513282775879,217.0
0.267,0.09446608275175095,218.0
0.459,0.17314037680625916,219.0
0.278,0.18672236800193787,220.0
0.191,0.17479825019836426,221.0
0.187,0.22363194823265076,222.0
0.18,0.12562663853168488,223.0
0.154,0.18365126848220825,224.0
0.135,0.09986605495214462,225.0
0.119,0.09392867982387543,226.0
0.318,0.1655135154724121,227.0
0.411,0.10076021403074265,228.0
0.133,0.11386145651340485,229.0
0.109,0.1133187860250473,230.0
0.107,0.09579594433307648,231.0
0.106,0.1044878214597702,232.0
0.131,0.11287679523229599,233.0
0.081,0.09396866708993912,234.0
0.183,0.15661907196044922,235.0
0.108,0.1326962262392044,236.0
0.106,0.0752696543931961,237.0
0.099,0.13352634012699127,238.0
0.1,0.12695914506912231,239.0
0.133,0.118074432015419,240.0
0.15,0.07720683515071869,241.0
0.146,0.03676970675587654,242.0
0.13,0.07657963037490845,243.0
0.124,0.09792839735746384,244.0
0.119,0.06322195380926132,245.0
0.115,0.1713445782661438,246.0
0.136,0.07689978927373886,247.0
0.184,0.154210165143013,248.0
0.255,0.09265420585870743,249.0
0.225,0.08865249156951904,250.0
0.179,0.26923811435699463,251.0
0.145,0.15577249228954315,252.0
0.117,0.14406432211399078,253.0
0.138,0.2167675644159317,254.0
0.131,0.16375765204429626,255.0
0.141,0.2944546043872833,256.0
0.117,0.2764712870121002,257.0
0.869,0.19150984287261963,258.0
0.343,0.6730248928070068,259.0
0.842,0.28944122791290283,260.0
0.851,0.132762148976326,261.0
0.477,0.4600836932659149,262.0
0.181,0.2818191945552826,263.0
0.179,0.23019444942474365,264.0
0.246,0.3741486668586731,265.0
0.27,0.14728212356567383,266.0
0.209,0.2814129590988159,267.0
0.209,0.35193943977355957,268.0
0.218,0.34328657388687134,269.0
0.203,0.42829030752182007,270.0
0.209,0.1988711655139923,271.0
0.202,0.2791360318660736,272.0
0.249,0.14725752174854279,273.0
0.302,0.13356131315231323,274.0
0.39,0.2737894058227539,275.0
0.412,0.14365379512310028,276.0
0.109,0.13006772100925446,277.0
0.102,0.10400669276714325,278.0
0.102,0.1091131716966629,279.0
0.107,0.11350277066230774,280.0
0.101,0.1404990702867508,281.0
0.106,0.10552209615707397,282.0
0.101,0.12313161790370941,283.0
0.1,0.10000776499509811,284.0
0.099,0.061657894402742386,285.0
0.101,0.08938636630773544,286.0
0.099,0.09742103517055511,287.0
0.14,0.10510483384132385,288.0
0.148,0.08931497484445572,289.0
0.132,0.03559700399637222,290.0
0.128,0.08061204105615616,291.0
0.105,0.0949932411313057,292.0
0.123,0.0864839032292366,293.0
0.132,0.1967543363571167,294.0
0.124,0.09158064424991608,295.0
0.159,0.1997050642967224,296.0
0.164,0.14681954681873322,297.0
0.262,0.139264777302742,298.0
0.344,0.36442044377326965,299.0
0.188,0.18675334751605988,300.0
0.17,0.2139929234981537,301.0
0.175,0.22635941207408905,302.0
0.174,0.17745164036750793,303.0
0.164,0.30516180396080017,304.0
0.143,0.36961832642555237,305.0
0.174,0.2847123146057129,306.0
0.712,0.9120530486106873,307.0
0.395,0.42288944125175476,308.0
0.497,0.19345442950725555,309.0
0.345,0.5961652994155884,310.0
0.189,0.41936054825782776,311.0
0.17,0.26206013560295105,312.0
0.16,0.3123079240322113,313.0
0.172,0.11985181272029877,314.0
0.155,0.20829349756240845,315.0
0.134,0.24150170385837555,316.0
0.185,0.25933581590652466,317.0
0.445,0.3334103524684906,318.0
0.646,0.15708717703819275,319.0
0.432,0.2428925633430481,320.0
0.302,0.168318510055542,321.0
0.258,0.13997426629066467,322.0
0.107,0.2802172303199768,323.0
0.106,0.14336705207824707,324.0
0.098,0.1293489784002304,325.0
0.103,0.11088602989912033,326.0
0.097,0.09992559254169464,327.0
0.157,0.1031377837061882,328.0
0.079,0.13060006499290466,329.0
0.177,0.092127226293087,330.0
0.107,0.1509370654821396,331.0
0.103,0.1144881322979927,332.0
0.099,0.07455221563577652,333.0
0.097,0.09154315292835236,334.0
0.097,0.10336550325155258,335.0
0.132,0.10778335481882095,336.0


==> Privacy For Smart Meters/plots/ForecastReal1.csv <==
Real,Predicted,b
0.146,0.10780268907546997,1.0
0.147,0.12643171846866608,2.0
0.13,0.1124582588672638,3.0
0.126,0.08815599232912064,4.0
0.126,0.12074201554059982,5.0
0.109,0.181685209274292,6.0
0.19,0.13680200278759003,7.0
0.195,0.32039502263069153,8.0
0.177,0.18091963231563568,9.0
0.317,0.27456459403038025,10.0
0.361,0.21754583716392517,11.0
0.411,0.23943562805652618,12.0
0.627,0.2848489582538605,13.0
0.804,0.34870076179504395,14.0
0.485,0.2044905424118042,15.0
0.431,0.2155909538269043,16.0
0.572,0.21158505976200104,17.0
0.536,0.20719842612743378,18.0
0.354,0.22538167238235474,19.0
0.354,0.1791473776102066,20.0
0.331,0.318633109331131,21.0
0.242,0.22303295135498047,22.0
0.181,0.33884865045547485,23.0
0.183,0.2532017230987549,24.0
0.181,0.2524912655353546,25.0
0.194,0.19740700721740723,26.0
0.15,0.19797484576702118,27.0
0.17,0.19374693930149078,28.0
0.168,0.18473824858665466,29.0
0.184,0.2016754299402237,30.0
0.198,0.16320322453975677,31.0
0.555,0.30403000116348267,32.0
0.579,0.15660585463047028,33.0
0.567,0.22535869479179382,34.0
0.55,0.16294904053211212,35.0
0.133,0.15316066145896912,36.0
0.104,0.17116466164588928,37.0
0.104,0.25704288482666016,38.0
0.103,0.1510135531425476,39.0
0.113,0.11986731737852097,40.0
0.105,0.1499401479959488,41.0
0.105,0.09185384958982468,42.0
0.115,0.13672633469104767,43.0
0.174,0.10334952920675278,44.0
0.11,0.11488879472017288,45.0
0.106,0.0905565470457077,46.0
0.104,0.13230502605438232,47.0
0.135,0.10400327295064926,48.0
0.148,0.09790755808353424,49.0
0.151,0.11238446831703186,50.0
0.142,0.12090250849723816,51.0
0.13,0.09544733166694641,52.0
0.129,0.11520379781723022,53.0
0.126,0.1706254929304123,54.0
0.127,0.12387532740831375,55.0
0.137,0.32440608739852905,56.0
0.167,0.1744212806224823,57.0
0.168,0.2602473795413971,58.0
0.166,0.20621159672737122,59.0
0.164,0.26527139544487,60.0
0.168,0.2909528315067291,61.0
0.182,0.37857216596603394,62.0
1.154,0.2307547777891159,63.0
0.413,0.21279916167259216,64.0
0.287,0.2341475784778595,65.0
0.237,0.19162677228450775,66.0
0.266,0.23832468688488007,67.0
0.503,0.17017436027526855,68.0
0.373,0.2505248486995697,69.0
0.361,0.19630445539951324,70.0
0.344,0.3004691004753113,71.0
0.374,0.20961466431617737,72.0
0.273,0.4018358290195465,73.0
0.285,0.29387131333351135,74.0
0.335,0.2567785084247589,75.0
0.293,0.2421920895576477,76.0
0.492,0.21800540387630463,77.0
0.197,0.212895005941391,78.0
0.178,0.19721719622612,79.0
0.125,0.2876189947128296,80.0
0.125,0.17514726519584656,81.0
0.123,0.23564298450946808,82.0
0.132,0.1667410284280777,83.0
0.338,0.16190338134765625,84.0
0.44,0.1651090383529663,85.0
0.102,0.22118757665157318,86.0
0.1,0.15489177405834198,87.0
0.1,0.11543194204568863,88.0
0.1,0.18033058941364288,89.0
0.1,0.09778430312871933,90.0
0.098,0.1369999796152115,91.0
0.102,0.0993565022945404,92.0
0.099,0.10371428728103638,93.0
0.096,0.10485715419054031,94.0
0.096,0.1282135397195816,95.0
0.133,0.09627467393875122,96.0
0.151,0.09016537666320801,97.0
0.152,0.11498578637838364,98.0
0.152,0.10265149921178818,99.0
0.147,0.08498668670654297,100.0
0.146,0.12198872864246368,101.0
0.15,0.15786594152450562,102.0
0.262,0.12190315872430801,103.0
0.295,0.2835271954536438,104.0
0.288,0.15396711230278015,105.0
0.285,0.22046232223510742,106.0
0.25,0.17743004858493805,107.0
0.164,0.2312544882297516,108.0
0.257,0.2504412531852722,109.0
0.203,0.34456565976142883,110.0
0.369,0.20938006043434143,111.0
0.177,0.20756910741329193,112.0
0.177,0.23024244606494904,113.0
0.173,0.21253831684589386,114.0
0.172,0.2566075921058655,115.0
0.168,0.17152027785778046,116.0
0.177,0.3344787657260895,117.0
0.532,0.27422165870666504,118.0
0.734,0.35375967621803284,119.0
0.276,0.28200337290763855,120.0
0.228,0.3961750864982605,121.0
0.247,0.303254634141922,122.0
0.211,0.21210071444511414,123.0
0.195,0.20949721336364746,124.0
0.217,0.21303780376911163,125.0
0.197,0.2249763309955597,126.0
0.233,0.18689680099487305,127.0
0.266,0.30705899000167847,128.0
0.495,0.1625126302242279,129.0
0.483,0.21876294910907745,130.0
0.172,0.15661592781543732,131.0
0.109,0.14417807757854462,132.0
0.105,0.1670238971710205,133.0
0.098,0.1892806738615036,134.0
0.099,0.1377032846212387,135.0
0.099,0.11050592362880707,136.0
0.1,0.15506665408611298,137.0
0.163,0.09637969732284546,138.0
0.094,0.1066560447216034,139.0
0.173,0.08452674746513367,140.0
0.167,0.10882024466991425,141.0
0.131,0.0951450988650322,142.0
0.157,0.14410734176635742,143.0
0.183,0.1272761970758438,144.0
0.194,0.15930211544036865,145.0
0.194,0.1806565821170807,146.0
0.137,0.1344091147184372,147.0
0.132,0.11105585843324661,148.0
0.114,0.16057424247264862,149.0
0.135,0.21358633041381836,150.0
0.116,0.14922522008419037,151.0
0.127,0.33772093057632446,152.0
0.119,0.18702368438243866,153.0
0.116,0.25478649139404297,154.0
0.116,0.1991014927625656,155.0
0.111,0.24313998222351074,156.0
0.124,0.272829532623291,157.0
0.117,0.3295442461967468,158.0
0.11,0.19248269498348236,159.0
0.245,0.20079901814460754,160.0
0.169,0.22989089787006378,161.0
0.164,0.20395563542842865,162.0
0.175,0.2255527526140213,163.0
0.584,0.15784019231796265,164.0
0.49,0.3192536234855652,165.0
0.235,0.24425949156284332,166.0
0.21,0.34073808789253235,167.0
0.231,0.2618744969367981,168.0
0.468,0.3485907316207886,169.0
0.211,0.2970018684864044,170.0
0.276,0.18880312144756317,171.0
0.258,0.1817736029624939,172.0
0.234,0.20310284197330475,173.0
0.194,0.20659783482551575,174.0
0.214,0.1823549121618271,175.0
0.191,0.24201856553554535,176.0
0.398,0.17162543535232544,177.0
0.203,0.2026280164718628,178.0
0.111,0.14547060430049896,179.0
0.104,0.13144469261169434,180.0
0.1,0.13373400270938873,181.0
0.098,0.17783594131469727,182.0
0.098,0.12007614225149155,183.0
0.101,0.1026013121008873,184.0
0.097,0.1385270059108734,185.0
0.1,0.10165955126285553,186.0
0.108,0.1236952394247055,187.0
0.111,0.08942709863185883,188.0
0.105,0.1481524407863617,189.0
0.095,0.13302159309387207,190.0
0.098,0.16458246111869812,191.0
0.131,0.13480037450790405,192.0
0.143,0.11838433891534805,193.0
0.138,0.1471295952796936,194.0
0.129,0.10290186107158661,195.0
0.122,0.0853610560297966,196.0
0.126,0.1259317398071289,197.0
0.15,0.1743529886007309,198.0
0.189,0.132595956325531,199.0
0.173,0.27404046058654785,200.0
0.161,0.17233441770076752,201.0
0.12,0.2284192144870758,202.0
0.118,0.1764345020055771,203.0
0.153,0.20263728499412537,204.0
0.119,0.22410820424556732,205.0
0.181,0.29804694652557373,206.0
0.347,0.1635318547487259,207.0
0.552,0.1911545991897583,208.0
0.163,0.185879185795784,209.0
0.181,0.2066507488489151,210.0
0.167,0.2139093279838562,211.0
0.179,0.16424620151519775,212.0
0.185,0.36352264881134033,213.0
0.167,0.29485464096069336,214.0
0.184,0.37031805515289307,215.0
0.2,0.32131674885749817,216.0
0.286,0.27673691511154175,217.0
0.267,0.2562853693962097,218.0
0.459,0.16008643805980682,219.0
0.278,0.16003553569316864,220.0
0.191,0.1817544400691986,221.0
0.187,0.19903531670570374,222.0
0.18,0.1734173744916916,223.0
0.154,0.2613908052444458,224.0
0.135,0.15846218168735504,225.0
0.119,0.2024553120136261,226.0
0.318,0.13847674429416656,227.0
0.411,0.11357415467500687,228.0
0.133,0.12323697656393051,229.0
0.109,0.16325967013835907,230.0
0.107,0.100674107670784,231.0
0.106,0.09889072179794312,232.0
0.131,0.11072782427072525,233.0
0.081,0.08604046702384949,234.0
0.183,0.09591631591320038,235.0
0.108,0.08529093116521835,236.0
0.106,0.12560507655143738,237.0
0.099,0.10774952173233032,238.0
0.1,0.1457587033510208,239.0
0.133,0.12821555137634277,240.0
0.15,0.1041368842124939,241.0
0.146,0.13746199011802673,242.0
0.13,0.10606449842453003,243.0
0.124,0.09887807816267014,244.0
0.119,0.1487579196691513,245.0
0.115,0.2076621949672699,246.0
0.136,0.14222784340381622,247.0
0.184,0.3470788300037384,248.0
0.255,0.1821208894252777,249.0
0.225,0.2654861807823181,250.0
0.179,0.20656394958496094,251.0
0.145,0.22431422770023346,252.0
0.117,0.24939092993736267,253.0
0.138,0.3011932373046875,254.0
0.131,0.1677742302417755,255.0
0.141,0.1900671124458313,256.0
0.117,0.18823598325252533,257.0
0.869,0.19067732989788055,258.0
0.343,0.20189397037029266,259.0
0.842,0.15541791915893555,260.0
0.851,0.3300846219062805,261.0
0.477,0.2395726889371872,262.0
0.181,0.32155323028564453,263.0
0.179,0.25584736466407776,264.0
0.246,0.31113776564598083,265.0
0.27,0.24923543632030487,266.0
0.209,0.20899458229541779,267.0
0.209,0.20500726997852325,268.0
0.218,0.21215268969535828,269.0
0.203,0.2006136178970337,270.0
0.209,0.17136834561824799,271.0
0.202,0.24336457252502441,272.0
0.249,0.1694861352443695,273.0
0.302,0.21970169246196747,274.0
0.39,0.14846430718898773,275.0
0.412,0.12930357456207275,276.0
0.109,0.11926677823066711,277.0
0.102,0.16990286111831665,278.0
0.102,0.10854963958263397,279.0
0.107,0.09399861842393875,280.0
0.101,0.11471982300281525,281.0
0.106,0.0882236585021019,282.0
0.101,0.12224626541137695,283.0
0.1,0.0905160903930664,284.0
0.099,0.12676289677619934,285.0
0.101,0.12311293929815292,286.0
0.099,0.13631819188594818,287.0
0.14,0.10752697288990021,288.0
0.148,0.10550442337989807,289.0
0.132,0.1308199018239975,290.0
0.128,0.10963281244039536,291.0
0.105,0.08782242238521576,292.0
0.123,0.13632117211818695,293.0
0.132,0.20113371312618256,294.0
0.124,0.13653630018234253,295.0
0.159,0.3275534510612488,296.0
0.164,0.17805956304073334,297.0
0.262,0.2660900056362152,298.0
0.344,0.2114078402519226,299.0
0.188,0.2248075157403946,300.0
0.17,0.255802184343338,301.0
0.175,0.32326874136924744,302.0
0.174,0.16740486025810242,303.0
0.164,0.18944162130355835,304.0
0.143,0.1750180721282959,305.0
0.174,0.19281327724456787,306.0
0.712,0.220931738615036,307.0
0.395,0.17743369936943054,308.0
0.497,0.37548452615737915,309.0
0.345,0.28425922989845276,310.0
0.189,0.37851279973983765,311.0
0.17,0.2996082007884979,312.0
0.16,0.2718542814254761,313.0
0.172,0.22498749196529388,314.0
0.155,0.19320769608020782,315.0
0.134,0.18731459975242615,316.0
0.185,0.21709272265434265,317.0
0.445,0.209550678730011,318.0
0.646,0.18001936376094818,319.0
0.432,0.281470388174057,320.0
0.302,0.17662553489208221,321.0
0.258,0.2605598270893097,322.0
0.107,0.1780661642551422,323.0
0.106,0.13644692301750183,324.0
0.098,0.1428370624780655,325.0
0.103,0.1658778339624405,326.0
0.097,0.11416276544332504,327.0
0.157,0.09572101384401321,328.0
0.079,0.11131396144628525,329.0
0.177,0.0877295657992363,330.0
0.107,0.10923098772764206,331.0
0.103,0.09346285462379456,332.0
0.099,0.13884559273719788,333.0
0.097,0.1209769994020462,334.0
0.097,0.1503133624792099,335.0
0.132,0.11662142723798752,336.0


==> Privacy For Smart Meters/plots/Sample0.csv <==
a,b
0.05666353,1.0
0.08978203,2.0
0.0526416,3.0
0.04787735,4.0
0.057046283,5.0
0.028666258,6.0
0.03027938,7.0
0.035361763,8.0
0.04430066,9.0
0.03662469,10.0
0.024648719,11.0
0.019641748,12.0
0.02328827,13.0
0.018184751,14.0
0.03892028,15.0
0.027396962,16.0
0.0266331,17.0
0.04048864,18.0
0.0331296,19.0
0.023631398,20.0
0.030940738,21.0
0.022798732,22.0
0.034807958,23.0
0.02226665,24.0
0.030132975,25.0
0.030252896,26.0
0.053487774,27.0
0.14943226,28.0
0.12728125,29.0
0.11707129,30.0
0.051958703,31.0
0.04841867,32.0
0.03311919,33.0
0.040249433,34.0
0.040086936,35.0
0.043302223,36.0
0.08505969,37.0
0.09426622,38.0
0.09778688,39.0
0.22286102,40.0
0.15347041,41.0
0.48256806,42.0
0.30653292,43.0
0.4532148,44.0
0.07634124,45.0
0.14152463,46.0
0.10430046,47.0
0.06398511,48.0
0.052976824,49.0
0.08065306,50.0
0.053982876,51.0
0.03215543,52.0
0.06626975,53.0
0.031966083,54.0
0.04116971,55.0
0.03735654,56.0
0.06403015,57.0
0.041362874,58.0
0.062427763,59.0
0.060671516,60.0
0.06470841,61.0
0.0690823,62.0
0.07356531,63.0
0.048126783,64.0
0.025660075,65.0
0.04216611,66.0
0.034222998,67.0
0.02308025,68.0
0.049841978,69.0
0.036748942,70.0
0.04248443,71.0
0.08518314,72.0
0.069108695,73.0
0.1963629,74.0
0.11780377,75.0
0.12453218,76.0
0.035187006,77.0
0.04986181,78.0
0.061560106,79.0
0.0390895,80.0
0.042440947,81.0
0.06210694,82.0
0.040891644,83.0
0.036633987,84.0
0.056473237,85.0
0.034076277,86.0
0.029181853,87.0
0.030683102,88.0
0.06842868,89.0
0.039202224,90.0
0.07860534,91.0
0.14147387,92.0
0.11231989,93.0
0.10737401,94.0
0.08569505,95.0
0.055934817,96.0
0.036614425,97.0
0.057285164,98.0
0.046320185,99.0
0.042375993,100.0
0.065257944,101.0
0.041804746,102.0
0.03438935,103.0
0.115548685,104.0
0.10202241,105.0
0.13976792,106.0
0.09680701,107.0
0.06359316,108.0
0.020213148,109.0
0.02675634,110.0
0.07192537,111.0
0.0314212,112.0
0.044997778,113.0
0.073169164,114.0
0.03453163,115.0
0.02427386,116.0
0.058617286,117.0
0.024793291,118.0
0.041326676,119.0
0.035016373,120.0
0.05144666,121.0
0.04412314,122.0
0.064033985,123.0
0.10532027,124.0
0.08916382,125.0
0.0853652,126.0
0.06392057,127.0
0.048120655,128.0
0.031398684,129.0
0.045581188,130.0
0.0379623,131.0
0.033325687,132.0
0.06275915,133.0
0.06134579,134.0
0.06206289,135.0
0.19100015,136.0
0.13269484,137.0
0.35795546,138.0
0.23966922,139.0
0.31073132,140.0
0.054121725,141.0
0.09378923,142.0
0.09342059,143.0
0.05144905,144.0
0.05474328,145.0
0.080231346,146.0
0.045232464,147.0
0.03231138,148.0
0.06223752,149.0
0.027099159,150.0
0.0311665,151.0
0.027321117,152.0
0.05618679,153.0
0.03464783,154.0
0.058352903,155.0
0.045470387,156.0
0.047780618,157.0
0.05834153,158.0
0.06444548,159.0
0.04354926,160.0
0.021683956,161.0
0.032330234,162.0
0.02990337,163.0
0.020064238,164.0
0.055022605,165.0
0.033741575,166.0
0.031512,167.0
0.06954528,168.0
0.06911923,169.0
0.20918274,170.0
0.2102906,171.0
0.2797473,172.0
0.049837716,173.0
0.081215404,174.0
0.08119767,175.0
0.043309767,176.0
0.05003219,177.0
0.074808165,178.0
0.05033683,179.0
0.049741097,180.0
0.06692118,181.0
0.03871606,182.0
0.033313636,183.0
0.031769488,184.0
0.06465804,185.0
0.03595215,186.0
0.060829476,187.0
0.062450863,188.0
0.0620499,189.0
0.070219785,190.0
0.07593814,191.0
0.047915563,192.0
0.027431132,193.0
0.039947994,194.0
0.04337059,195.0
0.030302055,196.0
0.06576611,197.0
0.05059197,198.0
0.04978626,199.0
0.14505513,200.0
0.1319351,201.0
0.3348265,202.0
0.24433114,203.0
0.41062793,204.0
0.06889413,205.0
0.12056577,206.0
0.109620936,207.0
0.05463204,208.0
0.059644572,209.0
0.0858546,210.0
0.059611563,211.0
0.058410257,212.0
0.091570586,213.0
0.054148782,214.0
0.045573812,215.0
0.041824058,216.0
0.062456578,217.0
0.04927648,218.0
0.07471116,219.0
0.09115945,220.0
0.0748247,221.0
0.083786145,222.0
0.067932434,223.0
0.0500037,224.0
0.030660866,225.0
0.04523303,226.0
0.039228223,227.0
0.03579285,228.0
0.05925012,229.0
0.039453924,230.0
0.030631604,231.0
0.06614105,232.0
0.075331636,233.0
0.11976546,234.0
0.1058732,235.0
0.1004955,236.0
0.029557426,237.0
0.038033232,238.0
0.07811454,239.0
0.031936023,240.0
0.043675482,241.0
0.07596713,242.0
0.048506994,243.0
0.034564093,244.0
0.060825866,245.0
0.030241637,246.0
0.03803936,247.0
0.031161316,248.0
0.052906226,249.0
0.03924285,250.0
0.057816233,251.0
0.0797703,252.0
0.07967153,253.0
0.0782973,254.0
0.070496075,255.0
0.052767783,256.0
0.027366493,257.0
0.041516922,258.0
0.032772977,259.0
0.02620957,260.0
0.059235733,261.0
0.043382008,262.0
0.042526897,263.0
0.113629825,264.0
0.09025958,265.0
0.24254672,266.0
0.17688501,267.0
0.25870448,268.0
0.055925917,269.0
0.08326787,270.0
0.08020374,271.0
0.04879141,272.0
0.048844337,273.0
0.072146945,274.0
0.046742417,275.0
0.036226418,276.0
0.05806893,277.0
0.030471278,278.0
0.029106602,279.0
0.026484484,280.0
0.059993435,281.0
0.034369987,282.0
0.061214175,283.0
0.049693625,284.0
0.050142612,285.0
0.061306536,286.0
0.067417614,287.0
0.038735498,288.0
0.02407078,289.0
0.035959613,290.0
0.04126674,291.0
0.026361149,292.0
0.048963007,293.0
0.03187937,294.0
0.028320119,295.0
0.084028356,296.0
0.09181289,297.0
0.16699094,298.0
0.088895135,299.0
0.08228371,300.0
0.023099355,301.0
0.02849297,302.0
0.06349779,303.0
0.031429786,304.0
0.045501776,305.0
0.06833795,306.0
0.042335678,307.0
0.034590878,308.0
0.053768203,309.0
0.029191421,310.0
0.028012643,311.0
0.025866969,312.0
0.056809556,313.0
0.03395676,314.0
0.063926026,315.0
0.12870894,316.0
0.115266144,317.0
0.10474441,318.0
0.077752605,319.0
0.05635179,320.0
0.033209443,321.0
0.05679691,322.0
0.043229703,323.0
0.035325326,324.0
0.052659247,325.0
0.02812852,326.0
0.028075038,327.0
0.1164697,328.0
0.121833235,329.0
0.21524929,330.0
0.09235966,331.0
0.06196379,332.0
0.013742345,333.0
0.016694974,334.0
0.06945588,335.0
0.023952287,336.0
0.037187327,337.0
0.070029795,338.0
0.029190931,339.0
0.01734581,340.0
0.04475367,341.0
0.017335474,342.0
0.028220685,343.0
0.024263281,344.0
0.044135407,345.0
0.033784807,346.0
0.040157877,347.0
0.04482753,348.0
0.04301879,349.0
0.04069999,350.0
0.059236567,351.0
0.035799213,352.0
0.024146466,353.0
0.045505952,354.0
0.03219115,355.0
0.023435747,356.0
0.031917956,357.0
0.01892721,358.0
0.01837981,359.0
0.07499631,360.0
0.10502177,361.0
0.26270717,362.0
0.14178942,363.0
0.09580417,364.0
0.013965391,365.0
0.02146149,366.0
0.062426332,367.0
0.024225192,368.0
0.03850286,369.0
0.071497545,370.0
0.029453753,371.0
0.021106618,372.0
0.049470987,373.0
0.01986594,374.0
0.022626009,375.0
0.022136804,376.0
0.05476722,377.0
0.027602702,378.0
0.04720956,379.0
0.03975183,380.0
0.043065555,381.0
0.049600355,382.0
0.057846606,383.0
0.035526272,384.0
0.022549806,385.0
0.036736168,386.0
0.03632239,387.0
0.02367829,388.0
0.034089588,389.0
0.02174463,390.0
0.020684246,391.0
0.07385401,392.0
0.10320895,393.0
0.17766155,394.0
0.08913521,395.0
0.066573985,396.0
0.01490058,397.0
0.018352712,398.0
0.070996396,399.0
0.025380794,400.0
0.04030483,401.0
0.07561854,402.0
0.032129467,403.0
0.021435454,404.0
0.053430036,405.0
0.020059573,406.0
0.028305966,407.0
0.026603196,408.0
0.049665775,409.0
0.03267205,410.0
0.047599085,411.0
0.066043064,412.0
0.06895636,413.0
0.06292747,414.0
0.066428125,415.0
0.04687931,416.0
0.027587358,417.0
0.048694197,418.0
0.034216244,419.0
0.02577406,420.0
0.040734496,421.0
0.025638802,422.0
0.028849151,423.0
0.117865995,424.0
0.12054616,425.0
0.2678512,426.0
0.108464435,427.0
0.07917899,428.0
0.01583637,429.0
0.02139255,430.0
0.08534254,431.0
0.029170841,432.0
0.047186222,433.0
0.08626404,434.0
0.039367706,435.0
0.019868359,436.0
0.05485323,437.0
0.021014638,438.0
0.03341499,439.0
0.029041644,440.0
0.05820506,441.0
0.037000272,442.0
0.05522819,443.0
0.044646278,444.0
0.042084225,445.0
0.048486967,446.0
0.063286856,447.0
0.038388994,448.0
0.022405114,449.0
0.040173043,450.0
0.0306325,451.0
0.019968834,452.0
0.040541425,453.0
0.022995036,454.0
0.028038556,455.0
0.080450505,456.0
0.0977914,457.0
0.32365918,458.0
0.15581596,459.0
0.14178061,460.0
0.02109575,461.0
0.032277163,462.0
0.06436399,463.0
0.033045117,464.0
0.04355805,465.0
0.0740669,466.0
0.034554366,467.0
0.026980137,468.0
0.057879232,469.0
0.026185868,470.0
0.027695606,471.0
0.029703166,472.0
0.070415184,473.0
0.034553673,474.0
0.06663018,475.0
0.07684421,476.0
0.07196692,477.0
0.07542498,478.0
0.07257404,479.0
0.045035362,480.0
0.029996548,481.0
0.047793213,482.0
0.042088136,483.0
0.034741323,484.0
0.043737877,485.0
0.026677314,486.0
0.02228818,487.0
0.10648445,488.0
0.14895862,489.0
0.20121823,490.0
0.0941826,491.0
0.08102652,492.0
0.017186878,493.0
0.020721156,494.0
0.0849585,495.0
0.029377878,496.0
0.048797335,497.0
0.083034985,498.0
0.04031426,499.0
0.025213437,500.0
0.060761128,501.0
0.029611811,502.0
0.0443035,503.0
0.036962617,504.0
0.055865824,505.0
0.05027589,506.0
0.07297998,507.0
0.13254157,508.0
0.097920075,509.0
0.096713245,510.0
0.056114636,511.0
0.04936627,512.0
0.03347506,513.0
0.04928218,514.0
0.036282234,515.0
0.03668778,516.0
0.06448345,517.0
0.03921519,518.0
0.037191972,519.0
0.13372189,520.0
0.14429083,521.0
0.39285657,522.0
0.29152182,523.0
0.24608058,524.0
0.026147682,525.0
0.046973217,526.0
0.09663681,527.0
0.029544462,528.0
0.044578336,529.0
0.085479446,530.0
0.038336664,531.0
0.024492249,532.0
0.05411074,533.0
0.020056404,534.0
0.027817136,535.0
0.021360869,536.0
0.045356825,537.0
0.032560203,538.0
0.04981908,539.0
0.038537502,540.0
0.041108537,541.0
0.050025284,542.0
0.05824797,543.0
0.039159212,544.0
0.020855859,545.0
0.0346516,546.0
0.028755978,547.0
0.018169697,548.0
0.04208187,549.0
0.024635682,550.0
0.023229904,551.0
0.08162078,552.0
0.08290918,553.0
0.23296016,554.0
0.13837875,555.0
0.16030113,556.0
0.026951803,557.0
0.037558474,558.0
0.065852135,559.0
0.030845758,560.0
0.040789016,561.0
0.068842284,562.0
0.03824175,563.0
0.03259097,564.0
0.05547469,565.0
0.028336214,566.0
0.024450243,567.0
0.024188064,568.0
0.06260137,569.0
0.03002481,570.0
0.05891823,571.0
0.07041255,572.0
0.067524254,573.0
0.07217716,574.0
0.06797508,575.0
0.044065267,576.0
0.028551033,577.0
0.04499768,578.0
0.040895578,579.0
0.031228254,580.0
0.04426779,581.0
0.027014084,582.0
0.024631433,583.0
0.08145381,584.0
0.09804686,585.0
0.1643966,586.0
0.09073686,587.0
0.064494856,588.0
0.01569668,589.0
0.019359142,590.0
0.07701332,591.0
0.025175592,592.0
0.042044412,593.0
0.07743165,594.0
0.036044084,595.0
0.021912573,596.0
0.056890585,597.0
0.022143936,598.0
0.036102284,599.0
0.032008212,600.0
0.053970147,601.0
0.04572114,602.0
0.07168756,603.0
0.08985976,604.0
0.08354059,605.0
0.085408695,606.0
0.07139016,607.0
0.054150347,608.0
0.02866458,609.0
0.047616046,610.0
0.03429127,611.0
0.029231088,612.0
0.055224173,613.0
0.04295555,614.0
0.03926978,615.0
0.13701607,616.0
0.14669384,617.0
0.35676312,618.0
0.22563721,619.0
0.32384115,620.0
0.04242769,621.0
0.07167343,622.0
0.09909716,623.0
0.043107502,624.0
0.053133223,625.0
0.08779355,626.0
0.045816675,627.0
0.02975119,628.0
0.06328073,629.0
0.024765393,630.0
0.031867757,631.0
0.026888737,632.0
0.05372612,633.0
0.034385502,634.0
0.057297245,635.0
0.054395,636.0
0.05775626,637.0
0.063079365,638.0
0.06714102,639.0
0.044352192,640.0
0.024793966,641.0
0.037785087,642.0
0.034211356,643.0
0.024422463,644.0
0.046598915,645.0
0.037373755,646.0
0.028998388,647.0
0.06688643,648.0
0.05784264,649.0
0.12426475,650.0
0.13677324,651.0
0.08090574,652.0
0.022975074,653.0
0.041549884,654.0
0.053095922,655.0
0.04712232,656.0
0.04627002,657.0
0.07803871,658.0
0.0322316,659.0
0.036954533,660.0
0.053006865,661.0
0.028471244,662.0
0.023441507,663.0
0.03076761,664.0
0.054081935,665.0
0.05266005,666.0
0.10127097,667.0
0.10695218,668.0
0.07343186,669.0
0.08855079,670.0
0.07581344,671.0
0.058551293,672.0


==> Privacy For Smart Meters/plots/Sample1.csv <==
a,b
0.049315542,1.0
0.17385538,2.0
0.05642288,3.0
0.036770165,4.0
0.019566258,5.0
0.013713452,6.0
0.00865272,7.0
0.01402791,8.0
0.017089436,9.0
0.01827804,10.0
0.0029968787,11.0
0.0028015452,12.0
0.0020348486,13.0
0.0013798664,14.0
0.0071356185,15.0
0.0035143099,16.0
0.002628912,17.0
0.0055209096,18.0
0.0030801287,19.0
0.0014409034,20.0
0.0028437371,21.0
0.0025217198,22.0
0.0056391773,23.0
0.0032797006,24.0
0.0022355793,25.0
0.0031440258,26.0
0.00235397,27.0
0.0011651166,28.0
0.0026078492,29.0
0.0016449001,30.0
0.010783112,31.0
0.003975575,32.0
0.0073472303,33.0
0.023798702,34.0
0.014932873,35.0
0.0070605897,36.0
0.0036632197,37.0
0.004648378,38.0
0.0072180703,39.0
0.0168387,40.0
0.014153616,41.0
0.03950164,42.0
0.005580911,43.0
0.0024895677,44.0
0.00088127784,45.0
0.00077518594,46.0
0.011385302,47.0
0.003640891,48.0
0.0022508577,49.0
0.0063714124,50.0
0.0020934718,51.0
0.0010405816,52.0
0.008129396,53.0
0.0034298664,54.0
0.0033241708,55.0
0.0042005097,56.0
0.004706853,57.0
0.00352356,58.0
0.0025502928,59.0
0.0024479555,60.0
0.0019516135,61.0
0.0013647727,62.0
0.0055381246,63.0
0.0023249402,64.0
0.008257381,65.0
0.012347767,66.0
0.015731236,67.0
0.011816938,68.0
0.009903304,69.0
0.0100427205,70.0
0.011105513,71.0
0.0153097045,72.0
0.0148437265,73.0
0.038992986,74.0
0.014276192,75.0
0.0047602677,76.0
0.001861512,77.0
0.0018539364,78.0
0.01318074,79.0
0.0043033143,80.0
0.0033595038,81.0
0.007477817,82.0
0.0036343806,83.0
0.0019078428,84.0
0.008669549,85.0
0.0051781097,86.0
0.0056645297,87.0
0.0058259536,88.0
0.004828651,89.0
0.0045321165,90.0
0.0037221299,91.0
0.0024490939,92.0
0.0038371084,93.0
0.0025839703,94.0
0.017629676,95.0
0.0059577534,96.0
0.01350948,97.0
0.04607783,98.0
0.027168436,99.0
0.0148843955,100.0
0.007245075,101.0
0.0075723096,102.0
0.008545025,103.0
0.031139543,104.0
0.039123695,105.0
0.047319558,106.0
0.0062830267,107.0
0.0040677073,108.0
0.0018478195,109.0
0.0014381855,110.0
0.016120119,111.0
0.006312132,112.0
0.003839783,113.0
0.010862236,114.0
0.003621234,115.0
0.0019231249,116.0
0.007934693,117.0
0.004526157,118.0
0.0040666224,119.0
0.0036435318,120.0
0.005387222,121.0
0.0039580544,122.0
0.0038648196,123.0
0.0030654662,124.0
0.0027970907,125.0
0.0020506275,126.0
0.011447392,127.0
0.0039065094,128.0
0.013365025,129.0
0.04130221,130.0
0.028092721,131.0
0.014998986,132.0
0.010197769,133.0
0.00843934,134.0
0.0098321,135.0
0.030841926,136.0
0.028441401,137.0
0.04069656,138.0
0.0041693426,139.0
0.0027147802,140.0
0.0014965563,141.0
0.0010235119,142.0
0.015007523,143.0
0.0050386,144.0
0.0029308994,145.0
0.008375059,146.0
0.0033198325,147.0
0.0015382754,148.0
0.006221119,149.0
0.00376728,150.0
0.0044233105,151.0
0.004078984,152.0
0.004411493,153.0
0.0038434728,154.0
0.0027677456,155.0
0.0021088908,156.0
0.00300205,157.0
0.001902937,158.0
0.01005501,159.0
0.0040927683,160.0
0.009974056,161.0
0.029743297,162.0
0.024901437,163.0
0.014037546,164.0
0.007021942,165.0
0.008528372,166.0
0.012037008,167.0
0.027504817,168.0
0.025728885,169.0
0.069032826,170.0
0.007391131,171.0
0.003612666,172.0
0.0014378516,173.0
0.0011283469,174.0
0.014477925,175.0
0.0047123428,176.0
0.0032582404,177.0
0.009102997,178.0
0.0032814469,179.0
0.0017023623,180.0
0.008227167,181.0
0.0044732364,182.0
0.0054962616,183.0
0.006216215,184.0
0.004494973,185.0
0.0044053216,186.0
0.002561642,187.0
0.0016855948,188.0
0.003926222,189.0
0.0021192075,190.0
0.01828737,191.0
0.006875353,192.0
0.010282601,193.0
0.06915821,194.0
0.03459271,195.0
0.014230073,196.0
0.004962059,197.0
0.005659758,198.0
0.009048307,199.0
0.034559026,200.0
0.068020985,201.0
0.08722075,202.0
0.0046567474,203.0
0.0038050367,204.0
0.0019286941,205.0
0.0011544136,206.0
0.015755469,207.0
0.006464996,208.0
0.0031266508,209.0
0.008865951,210.0
0.0032575114,211.0
0.0014427076,212.0
0.006045786,213.0
0.003935292,214.0
0.0036245757,215.0
0.003221325,216.0
0.003450354,217.0
0.002922988,218.0
0.0026473794,219.0
0.001903776,220.0
0.0020595554,221.0
0.0013811359,222.0
0.009923525,223.0
0.0032606476,224.0
0.011465078,225.0
0.030280909,226.0
0.020115279,227.0
0.010582777,228.0
0.008075469,229.0
0.005855987,230.0
0.007468638,231.0
0.018631713,232.0
0.025673455,233.0
0.025571456,234.0
0.003270497,235.0
0.00210664,236.0
0.0011308157,237.0
0.00078241824,238.0
0.014555216,239.0
0.0043814825,240.0
0.0023163504,241.0
0.0070111235,242.0
0.0026515361,243.0
0.001114185,244.0
0.00485927,245.0
0.0027977792,246.0
0.0037096879,247.0
0.0029806108,248.0
0.004475352,249.0
0.003569731,250.0
0.0029509705,251.0
0.0025517172,252.0
0.0024273237,253.0
0.0017054944,254.0
0.00787752,255.0
0.0030377435,256.0
0.010479038,257.0
0.025952905,258.0
0.023927916,259.0
0.014036705,260.0
0.008198673,261.0
0.008086279,262.0
0.010384437,263.0
0.03287945,264.0
0.03164639,265.0
0.09935404,266.0
0.010335018,267.0
0.0049517476,268.0
0.0016317624,269.0
0.0014380717,270.0
0.015686994,271.0
0.005558367,272.0
0.0038967147,273.0
0.011902299,274.0
0.003646236,275.0
0.0019797476,276.0
0.010985674,277.0
0.0046124817,278.0
0.006030556,279.0
0.0068112994,280.0
0.007467058,281.0
0.006392916,282.0
0.0036894942,283.0
0.0029609846,284.0
0.0046650996,285.0
0.0029549678,286.0
0.019163625,287.0
0.007575272,288.0
0.009654427,289.0
0.040496737,290.0
0.028495064,291.0
0.0132586695,292.0
0.0066653,293.0
0.007376981,294.0
0.009427855,295.0
0.04476314,296.0
0.075774185,297.0
0.14480165,298.0
0.01234638,299.0
0.008594126,300.0
0.0027068339,301.0
0.0022112795,302.0
0.019334339,303.0
0.00892412,304.0
0.006604821,305.0
0.017870087,306.0
0.0053690295,307.0
0.0033270945,308.0
0.011672878,309.0
0.006183061,310.0
0.005229962,311.0
0.005582093,312.0
0.0075618466,313.0
0.005469262,314.0
0.0047790064,315.0
0.0038250983,316.0
0.0044065546,317.0
0.0030262026,318.0
0.014349366,319.0
0.0056667607,320.0
0.017541468,321.0
0.05141065,322.0
0.037345786,323.0
0.020505864,324.0
0.012045285,325.0
0.010540425,326.0
0.010647844,327.0
0.038596783,328.0
0.035500012,329.0
0.038085807,330.0
0.0055220854,331.0
0.0036584532,332.0
0.0020305156,333.0
0.0015360767,334.0
0.016603477,335.0
0.006757617,336.0
0.0037523303,337.0
0.01020987,338.0
0.0037041435,339.0
0.0019295488,340.0
0.0067854216,341.0
0.003944025,342.0
0.005011577,343.0
0.0042363293,344.0
0.006568422,345.0
0.005029729,346.0
0.004918025,347.0
0.0044463812,348.0
0.0036939557,349.0
0.0030120327,350.0
0.009165738,351.0
0.0040148036,352.0
0.014137562,353.0
0.024846239,354.0
0.026113937,355.0
0.02050053,356.0
0.013602668,357.0
0.012754022,358.0
0.010449881,359.0
0.04283261,360.0
0.049038664,361.0
0.1147506,362.0
0.03523406,363.0
0.012574471,364.0
0.002732454,365.0
0.003020914,366.0
0.024621377,367.0
0.0076882825,368.0
0.0074833855,369.0
0.02236425,370.0
0.005965563,371.0
0.004247344,372.0
0.017337361,373.0
0.0067444737,374.0
0.0067406497,375.0
0.00732824,376.0
0.013137588,377.0
0.008523313,378.0
0.007079151,379.0
0.0063911453,380.0
0.0074101062,381.0
0.0055248057,382.0
0.020964073,383.0
0.009391962,384.0
0.015763475,385.0
0.042162675,386.0
0.039794404,387.0
0.02325435,388.0
0.013868456,389.0
0.014923772,390.0
0.01061145,391.0
0.05742656,392.0
0.07467415,393.0
0.082917474,394.0
0.016813613,395.0
0.011232633,396.0
0.0038875092,397.0
0.0032481363,398.0
0.025809199,399.0
0.010564,400.0
0.009068693,401.0
0.021189727,402.0
0.007453329,403.0
0.005186566,404.0
0.015548323,405.0
0.008244238,406.0
0.0074802567,407.0
0.008000514,408.0
0.013392003,409.0
0.009058734,410.0
0.008931196,411.0
0.010092822,412.0
0.009953108,413.0
0.0071488074,414.0
0.021351445,415.0
0.009602566,416.0
0.019912826,417.0
0.04708486,418.0
0.033522144,419.0
0.020464452,420.0
0.014914382,421.0
0.012228563,422.0
0.012075087,423.0
0.06224158,424.0
0.04931546,425.0
0.04743623,426.0
0.0065238504,427.0
0.005228292,428.0
0.0029611944,429.0
0.0021463956,430.0
0.020877363,431.0
0.0095322365,432.0
0.0062217102,433.0
0.016709073,434.0
0.006322954,435.0
0.0032865105,436.0
0.010001073,437.0
0.0053634965,438.0
0.0070195207,439.0
0.0062277676,440.0
0.01370691,441.0
0.009339087,442.0
0.009030751,443.0
0.008932465,444.0
0.005212079,445.0
0.004821301,446.0
0.010218697,447.0
0.0051712794,448.0
0.013060256,449.0
0.016289607,450.0
0.023124136,451.0
0.019258248,452.0
0.019781051,453.0
0.018137919,454.0
0.012580959,455.0
0.03692208,456.0
0.050906453,457.0
0.17933494,458.0
0.11745519,459.0
0.03808713,460.0
0.0045447014,461.0
0.0062872134,462.0
0.03162084,463.0
0.009126463,464.0
0.014004269,465.0
0.0397335,466.0
0.011392547,467.0
0.010274505,468.0
0.026572589,469.0
0.011936357,470.0
0.012674748,471.0
0.014576079,472.0
0.017871708,473.0
0.013489019,474.0
0.011718874,475.0
0.007879581,476.0
0.018448913,477.0
0.011894073,478.0
0.031080736,479.0
0.020677557,480.0
0.020011596,481.0
0.05528358,482.0
0.04117816,483.0
0.02358232,484.0
0.012148221,485.0
0.014825699,486.0
0.0123300655,487.0
0.071285985,488.0
0.09736923,489.0
0.09838477,490.0
0.014804767,491.0
0.013030136,492.0
0.0052328873,493.0
0.0038813637,494.0
0.037975285,495.0
0.014246987,496.0
0.013591973,497.0
0.027258502,498.0
0.010966504,499.0
0.0066507854,500.0
0.021762906,501.0
0.011439397,502.0
0.009530034,503.0
0.010522254,504.0
0.012702874,505.0
0.009271255,506.0
0.008444548,507.0
0.010396868,508.0
0.012287446,509.0
0.0068103108,510.0
0.023496376,511.0
0.011965773,512.0
0.028061884,513.0
0.07639468,514.0
0.040596027,515.0
0.029854422,516.0
0.019178675,517.0
0.01339026,518.0
0.0132847335,519.0
0.06647226,520.0
0.0573462,521.0
0.043719545,522.0
0.005416852,523.0
0.0044964952,524.0
0.0029223065,525.0
0.0018980694,526.0
0.020133516,527.0
0.009285221,528.0
0.0059098597,529.0
0.015369028,530.0
0.0061559137,531.0
0.003044507,532.0
0.008868358,533.0
0.0050987112,534.0
0.0067607104,535.0
0.005606219,536.0
0.011205571,537.0
0.00783204,538.0
0.007306861,539.0
0.006970305,540.0
0.0058430005,541.0
0.004903902,542.0
0.013686429,543.0
0.0066462075,544.0
0.014973444,545.0
0.02500581,546.0
0.026981173,547.0
0.020892832,548.0
0.017035203,549.0
0.014712295,550.0
0.013029336,551.0
0.06287007,552.0
0.103226334,553.0
0.2821161,554.0
0.078897946,555.0
0.03588227,556.0
0.0042535267,557.0
0.0050229738,558.0
0.039768614,559.0
0.0105265975,560.0
0.015612777,561.0
0.04189019,562.0
0.009709336,563.0
0.008037557,564.0
0.023129996,565.0
0.008943285,566.0
0.008635564,567.0
0.009491753,568.0
0.018003156,569.0
0.011539711,570.0
0.009393649,571.0
0.0075620003,572.0
0.0112736905,573.0
0.007669523,574.0
0.029691115,575.0
0.014585459,576.0
0.019769246,577.0
0.0773438,578.0
0.05444273,579.0
0.025745176,580.0
0.015091997,581.0
0.01581876,582.0
0.012185481,583.0
0.06400705,584.0
0.07585403,585.0
0.064439416,586.0
0.008248753,587.0
0.0069367825,588.0
0.0036000805,589.0
0.0024633545,590.0
0.021288348,591.0
0.009749731,592.0
0.0069429073,593.0
0.017471822,594.0
0.0065397304,595.0
0.0036624763,596.0
0.009789592,597.0
0.0061078058,598.0
0.0077255904,599.0
0.006198986,600.0
0.009462127,601.0
0.007616089,602.0
0.007150706,603.0
0.0072466433,604.0
0.0076043704,605.0
0.00577211,606.0
0.01928943,607.0
0.008646189,608.0
0.016322197,609.0
0.039793484,610.0
0.028248938,611.0
0.018893868,612.0
0.013295971,613.0
0.010649098,614.0
0.009294557,615.0
0.057612572,616.0
0.08517123,617.0
0.10741818,618.0
0.017935084,619.0
0.012039249,620.0
0.0034158942,621.0
0.00305593,622.0
0.03272777,623.0
0.011104682,624.0
0.009639514,625.0
0.027646424,626.0
0.006798231,627.0
0.0041204807,628.0
0.017292676,629.0
0.0062499233,630.0
0.006516357,631.0
0.0067160614,632.0
0.016789824,633.0
0.010042914,634.0
0.01004207,635.0
0.009501265,636.0
0.005314216,637.0
0.004868614,638.0
0.0121681765,639.0
0.004810496,640.0
0.013027253,641.0
0.01749352,642.0
0.030961165,643.0
0.0185902,644.0
0.020678261,645.0
0.021793863,646.0
0.018202653,647.0
0.026323272,648.0
0.023136018,649.0
0.13538495,650.0
0.16909455,651.0
0.039138023,652.0
0.004705273,653.0
0.009290422,654.0
0.012861091,655.0
0.008660066,656.0
0.008144469,657.0
0.013085879,658.0
0.0050676693,659.0
0.0045269174,660.0
0.018015372,661.0
0.008031586,662.0
0.008739274,663.0
0.014926922,664.0
0.0120549705,665.0
0.008541347,666.0
0.011850322,667.0
0.009476587,668.0
0.020898154,669.0
0.013897744,670.0
0.046185654,671.0
0.034982275,672.0


==> Privacy For Smart Meters/plots/Sample2.csv <==
a,b
0.05479312,1.0
0.10285057,2.0
0.06895201,3.0
0.10831422,4.0
0.11233247,5.0
0.05512038,6.0
0.035741728,7.0
0.07391499,8.0
0.08043678,9.0
0.06490487,10.0
0.031306483,11.0
0.033617876,12.0
0.042082325,13.0
0.021056088,14.0
0.058014248,15.0
0.036405176,16.0
0.0464348,17.0
0.063209996,18.0
0.05833125,19.0
0.041897606,20.0
0.05586173,21.0
0.06936217,22.0
0.13098645,23.0
0.07908499,24.0
0.05220821,25.0
0.06598298,26.0
0.046696924,27.0
0.101140216,28.0
0.088554,29.0
0.070103124,30.0
0.037719063,31.0
0.038541652,32.0
0.03984978,33.0
0.030611401,34.0
0.028183397,35.0
0.03221697,36.0
0.06893759,37.0
0.08429165,38.0
0.064496554,39.0
0.18267465,40.0
0.06998697,41.0
0.27363747,42.0
0.39208436,43.0
0.6524565,44.0
0.15367116,45.0
0.3110216,46.0
0.14877918,47.0
0.09363277,48.0
0.052150093,49.0
0.09142063,50.0
0.064038225,51.0
0.0659838,52.0
0.08308509,53.0
0.049575906,54.0
0.038111124,55.0
0.035158485,56.0
0.060750876,57.0
0.037080023,58.0
0.059061885,59.0
0.045344066,60.0
0.04790854,61.0
0.05766362,62.0
0.072671875,63.0
0.04518522,64.0
0.02457014,65.0
0.03593435,66.0
0.035043623,67.0
0.022200378,68.0
0.060641743,69.0
0.03722641,70.0
0.041853577,71.0
0.06918095,72.0
0.064994134,73.0
0.21427096,74.0
0.2092508,75.0
0.35547316,76.0
0.091081664,77.0
0.20293662,78.0
0.13192435,79.0
0.14871548,80.0
0.09308385,81.0
0.19696118,82.0
0.092117995,83.0
0.21293055,84.0
0.17642047,85.0
0.1592014,86.0
0.07884799,87.0
0.13156107,88.0
0.12799205,89.0
0.10102047,90.0
0.15372658,91.0
0.26786718,92.0
0.15502362,93.0
0.15680937,94.0
0.10469311,95.0
0.07641501,96.0
0.05871232,97.0
0.08182451,98.0
0.06075401,99.0
0.066649914,100.0
0.06368349,101.0
0.045283627,102.0
0.028285826,103.0
0.043318488,104.0
0.04730532,105.0
0.047364853,106.0
0.06600971,107.0
0.03221075,108.0
0.01902695,109.0
0.022631107,110.0
0.055459995,111.0
0.024508541,112.0
0.028898774,113.0
0.052728016,114.0
0.030488545,115.0
0.021011854,116.0
0.045696657,117.0
0.021425596,118.0
0.034050792,119.0
0.025428234,120.0
0.030137105,121.0
0.032428995,122.0
0.052678157,123.0
0.11295975,124.0
0.08833619,125.0
0.08919436,126.0
0.03982929,127.0
0.038167723,128.0
0.031796925,129.0
0.032056123,130.0
0.037562396,131.0
0.049036883,132.0
0.07843017,133.0
0.11785851,134.0
0.08456685,135.0
0.22997226,136.0
0.14960235,137.0
0.45196223,138.0
0.45722127,139.0
0.98149383,140.0
0.20206533,141.0
0.57084596,142.0
0.2356699,143.0
0.15790842,144.0
0.07820006,145.0
0.14304268,146.0
0.08504047,147.0
0.07432953,148.0
0.08771888,149.0
0.052255493,150.0
0.041260697,151.0
0.036262985,152.0
0.062871054,153.0
0.038291138,154.0
0.06141301,155.0
0.03769963,156.0
0.042834714,157.0
0.054298922,158.0
0.07002822,159.0
0.04922972,160.0
0.024246423,161.0
0.029809905,162.0
0.052528653,163.0
0.026278693,164.0
0.057688538,165.0
0.074068055,166.0
0.107074305,167.0
0.15024434,168.0
0.1091014,169.0
0.3821631,170.0
0.21006496,171.0
0.62139434,172.0
0.23465061,173.0
0.5867997,174.0
0.305236,175.0
1.0230378,176.0
0.39181486,177.0
0.87340987,178.0
0.28340527,179.0
0.8247792,180.0
0.47814363,181.0
0.7606925,182.0
0.3893812,183.0
1.3121487,184.0
0.6111169,185.0
0.62709486,186.0
0.48437965,187.0
0.7567872,188.0
0.3171876,189.0
0.57599413,190.0
0.21219671,191.0
0.1856113,192.0
0.08174461,193.0
0.12259167,194.0
0.079851024,195.0
0.1229105,196.0
0.055381313,197.0
0.07182877,198.0
0.021047017,199.0
0.018203728,200.0
0.023216745,201.0
0.020667339,202.0
0.028857842,203.0
0.014724193,204.0
0.017638156,205.0
0.013989306,206.0
0.04740373,207.0
0.019909834,208.0
0.018440342,209.0
0.030692045,210.0
0.0285234,211.0
0.016856287,212.0
0.033934783,213.0
0.02224183,214.0
0.032993097,215.0
0.023593327,216.0
0.022587711,217.0
0.023623096,218.0
0.039502833,219.0
0.13845368,220.0
0.115599126,221.0
0.10017697,222.0
0.029247278,223.0
0.034242187,224.0
0.04219988,225.0
0.028745214,226.0
0.042130448,227.0
0.065316096,228.0
0.08497268,229.0
0.15988874,230.0
0.098895244,231.0
0.2428981,232.0
0.117074355,233.0
0.3817446,234.0
0.49952888,235.0
0.8849105,236.0
0.20967293,237.0
0.5269937,238.0
0.20102535,239.0
0.12621312,240.0
0.06096145,241.0
0.10417008,242.0
0.06295407,243.0
0.049351864,244.0
0.06293183,245.0
0.035007164,246.0
0.03376557,247.0
0.024460413,248.0
0.052702423,249.0
0.03338006,250.0
0.052086744,251.0
0.032923102,252.0
0.04027626,253.0
0.04959143,254.0
0.06226186,255.0
0.0425459,256.0
0.01892162,257.0
0.024710165,258.0
0.043241333,259.0
0.019719811,260.0
0.04538761,261.0
0.0513616,262.0
0.06979472,263.0
0.10731997,264.0
0.07991689,265.0
0.32488695,266.0
0.22034374,267.0
0.4774688,268.0
0.14669657,269.0
0.41153476,270.0
0.23199143,271.0
0.8287717,272.0
0.41417634,273.0
0.98430026,274.0
0.31760094,275.0
0.93859977,276.0
0.44397712,277.0
0.7241387,278.0
0.35297745,279.0
1.2727717,280.0
0.591821,281.0
0.584114,282.0
0.3898643,283.0
0.73039985,284.0
0.33641863,285.0
0.39112923,286.0
0.14480393,287.0
0.14686635,288.0
0.078345716,289.0
0.10731728,290.0
0.08520754,291.0
0.083829805,292.0
0.044573948,293.0
0.0595548,294.0
0.023927957,295.0
0.0315921,296.0
0.034498263,297.0
0.02712861,298.0
0.03224088,299.0
0.016713591,300.0
0.015849218,301.0
0.013439005,302.0
0.046227988,303.0
0.02127863,304.0
0.022822645,305.0
0.038638562,306.0
0.027824586,307.0
0.01837639,308.0
0.036259796,309.0
0.020782607,310.0
0.03474614,311.0
0.023638789,312.0
0.028902646,313.0
0.02883763,314.0
0.04539784,315.0
0.10830911,316.0
0.088355154,317.0
0.08281624,318.0
0.03771425,319.0
0.037243184,320.0
0.032764364,321.0
0.031870384,322.0
0.029946066,323.0
0.039862607,324.0
0.07197821,325.0
0.09525844,326.0
0.06468424,327.0
0.25111517,328.0
0.14340146,329.0
0.45107388,330.0
0.5018947,331.0
0.91948956,332.0
0.15675187,333.0
0.42870882,334.0
0.21460742,335.0
0.12910563,336.0
0.08036858,337.0
0.12477408,338.0
0.07936112,339.0
0.06723034,340.0
0.08721548,341.0
0.047498938,342.0
0.038777996,343.0
0.03424322,344.0
0.06429621,345.0
0.03609189,346.0
0.059879597,347.0
0.0371043,348.0
0.040906496,349.0
0.050556608,350.0
0.06615003,351.0
0.03968552,352.0
0.024372563,353.0
0.03227368,354.0
0.046742383,355.0
0.024925359,356.0
0.051211912,357.0
0.04292171,358.0
0.050600592,359.0
0.09538056,360.0
0.07448998,361.0
0.24741153,362.0
0.17980818,363.0
0.21528617,364.0
0.05759416,365.0
0.14902882,366.0
0.1409082,367.0
0.17356573,368.0
0.136146,369.0
0.384834,370.0
0.16467778,371.0
0.3260654,372.0
0.22213176,373.0
0.32951924,374.0
0.173125,375.0
0.36114743,376.0
0.20961255,377.0
0.18710354,378.0
0.16622628,379.0
0.3691111,380.0
0.1932711,381.0
0.17194045,382.0
0.08024727,383.0
0.08419079,384.0
0.06752297,385.0
0.0677295,386.0
0.061495498,387.0
0.06926994,388.0
0.06342036,389.0
0.049479265,390.0
0.033965584,391.0
0.063256785,392.0
0.06558221,393.0
0.06998961,394.0
0.07915271,395.0
0.041329782,396.0
0.02032908,397.0
0.02085294,398.0
0.06316207,399.0
0.025144298,400.0
0.035955705,401.0
0.061983153,402.0
0.037602738,403.0
0.028208341,404.0
0.050635308,405.0
0.025371596,406.0
0.040799465,407.0
0.029540854,408.0
0.04283974,409.0
0.03960441,410.0
0.0531333,411.0
0.091612816,412.0
0.07844206,413.0
0.07762308,414.0
0.053186625,415.0
0.04399754,416.0
0.029568123,417.0
0.03861558,418.0
0.03465547,419.0
0.03156534,420.0
0.06944601,421.0
0.06166864,422.0
0.058062408,423.0
0.15733603,424.0
0.11573978,425.0
0.36935565,426.0
0.3115827,427.0
0.42652938,428.0
0.06780155,429.0
0.12522963,430.0
0.097154416,431.0
0.05529576,432.0
0.051525548,433.0
0.07592387,434.0
0.049019095,435.0
0.03824076,436.0
0.059016835,437.0
0.030097758,438.0
0.025973964,439.0
0.024511427,440.0
0.06063416,441.0
0.032395415,442.0
0.0625897,443.0
0.055854905,444.0
0.055393144,445.0
0.06537208,446.0
0.07243459,447.0
0.03978777,448.0
0.026694784,449.0
0.041981876,450.0
0.04476381,451.0
0.027988654,452.0
0.049925648,453.0
0.028213086,454.0
0.02675235,455.0
0.071066156,456.0
0.07439802,457.0
0.14139636,458.0
0.068816915,459.0
0.051049467,460.0
0.015783088,461.0
0.018425755,462.0
0.05132214,463.0
0.024745474,464.0
0.034266155,465.0
0.057194114,466.0
0.02914991,467.0
0.023762742,468.0
0.047955923,469.0
0.024295337,470.0
0.027560223,471.0
0.028504992,472.0
0.05849704,473.0
0.035914764,474.0
0.06426101,475.0
0.11805421,476.0
0.102244645,477.0
0.09921795,478.0
0.07179251,479.0
0.053845953,480.0
0.03163931,481.0
0.047913495,482.0
0.044918317,483.0
0.039743483,484.0
0.06279698,485.0
0.051970772,486.0
0.049645234,487.0
0.17255639,488.0
0.16670233,489.0
0.36649448,490.0
0.22917664,491.0
0.2505729,492.0
0.04000212,493.0
0.06687639,494.0
0.11001039,495.0
0.045829877,496.0
0.05676131,497.0
0.08953187,498.0
0.047586232,499.0
0.028841944,500.0
0.06875505,501.0
0.02871175,502.0
0.040684957,503.0
0.035809834,504.0
0.05847991,505.0
0.051507268,506.0
0.08026451,507.0
0.08273742,508.0
0.069933444,509.0
0.081365354,510.0
0.062923625,511.0
0.049178004,512.0
0.02739138,513.0
0.041288048,514.0
0.036034435,515.0
0.030396605,516.0
0.06725186,517.0
0.05490058,518.0
0.053031627,519.0
0.12808885,520.0
0.12235011,521.0
0.37709892,522.0
0.29351684,523.0
0.4158294,524.0
0.063945025,525.0
0.13324372,526.0
0.12731735,527.0
0.0661735,528.0
0.065004796,529.0
0.097244985,530.0
0.05763901,531.0
0.045321003,532.0
0.0704717,533.0
0.037369337,534.0
0.036943533,535.0
0.034970477,536.0
0.06721841,537.0
0.04109476,538.0
0.06890979,539.0
0.06979434,540.0
0.06436232,541.0
0.07118153,542.0
0.07258608,543.0
0.043427147,544.0
0.029813824,545.0
0.04356977,546.0
0.0446325,547.0
0.033419795,548.0
0.054650627,549.0
0.035936978,550.0
0.03440085,551.0
0.07503403,552.0
0.07867783,553.0
0.13622764,554.0
0.09746005,555.0
0.06546824,556.0
0.02035827,557.0
0.027183924,558.0
0.063496746,559.0
0.027314369,560.0
0.041211624,561.0
0.06892968,562.0
0.0440525,563.0
0.030827139,564.0
0.056337975,565.0
0.029556902,566.0
0.03887226,567.0
0.033466637,568.0
0.054899413,569.0
0.0414362,570.0
0.06213707,571.0
0.11921906,572.0
0.09708876,573.0
0.09564172,574.0
0.059223633,575.0
0.04835707,576.0
0.03225365,577.0
0.040863827,578.0
0.04998897,579.0
0.04794646,580.0
0.07596766,581.0
0.096797965,582.0
0.08102837,583.0
0.19179656,584.0
0.16841616,585.0
0.4746516,586.0
0.3262362,587.0
0.6472247,588.0
0.10430938,589.0
0.1841979,590.0
0.11494492,591.0
0.06793993,592.0
0.056385282,593.0
0.08497567,594.0
0.058566783,595.0
0.038757198,596.0
0.06820427,597.0
0.032946352,598.0
0.0358073,599.0
0.031132683,600.0
0.06059955,601.0
0.041649472,602.0
0.06741982,603.0
0.059770197,604.0
0.0589308,605.0
0.06907312,606.0
0.06665896,607.0
0.044738393,608.0
0.023786908,609.0
0.039105393,610.0
0.033006247,611.0
0.021475166,612.0
0.049840957,613.0
0.026453007,614.0
0.029993353,615.0
0.07426194,616.0
0.07724652,617.0
0.20534544,618.0
0.10677125,619.0
0.0733499,620.0
0.018230194,621.0
0.02469247,622.0
0.06293943,623.0
0.027600346,624.0
0.042005807,625.0
0.069912635,626.0
0.038551737,627.0
0.032045946,628.0
0.04303688,629.0
0.02384838,630.0
0.01987472,631.0
0.019332642,632.0
0.04842133,633.0
0.02360735,634.0
0.045362618,635.0
0.07261641,636.0
0.08040177,637.0
0.067863196,638.0
0.07219114,639.0
0.04249646,640.0
0.030791407,641.0
0.05497099,642.0
0.041251164,643.0
0.028694201,644.0
0.03708438,645.0
0.024427537,646.0
0.022638397,647.0
0.053927593,648.0
0.04705247,649.0
0.048430372,650.0
0.02852397,651.0
0.017251441,652.0
0.008261746,653.0
0.008789639,654.0
0.031090844,655.0
0.017660614,656.0
0.01089388,657.0
0.019705702,658.0
0.010666676,659.0
0.0071643926,660.0
0.024541529,661.0
0.013329418,662.0
0.019803124,663.0
0.027935887,664.0
0.027865633,665.0
0.021534704,666.0
0.029450798,667.0
0.024727799,668.0
0.042839933,669.0
0.033062223,670.0
0.060667466,671.0
0.051041324,672.0


==> Privacy For Smart Meters/plots/Sample3.csv <==
a,b
0.0717345,1.0
0.108722895,2.0
0.049319442,3.0
0.11800597,4.0
0.12807308,5.0
0.085230336,6.0
0.10711885,7.0
0.06638581,8.0
0.032734126,9.0
0.11971166,10.0
0.084230796,11.0
0.03389903,12.0
0.042447716,13.0
0.10544116,14.0
0.38041696,15.0
0.14285484,16.0
0.061836805,17.0
0.32640767,18.0
0.6078426,19.0
0.35361496,20.0
0.36041176,21.0
0.5068574,22.0
0.3189026,23.0
2.6821272,24.0
1.1475513,25.0
1.8141508,26.0
0.16422866,27.0
0.5084267,28.0
0.59052855,29.0
0.1380773,30.0
0.58407193,31.0
4.141678,32.0
3.740258,33.0
2.188877,34.0
1.1166166,35.0
1.1230859,36.0
1.4834144,37.0
1.6624852,38.0
0.5410968,39.0
1.2322215,40.0
0.06738141,41.0
0.01235569,42.0
0.09347989,43.0
0.0133057665,44.0
0.05072368,45.0
1.2872216,46.0
0.09354824,47.0
0.041113723,48.0
0.05620865,49.0
0.029954892,50.0
0.38363808,51.0
0.868737,52.0
0.5463486,53.0
1.5096205,54.0
0.42641774,55.0
0.7658315,56.0
0.69438064,57.0
1.5144397,58.0
0.7533897,59.0
2.027686,60.0
1.7519764,61.0
0.95588475,62.0
1.2302824,63.0
5.319058,64.0
3.4710433,65.0
1.9921216,66.0
0.8634083,67.0
1.0616765,68.0
1.1471077,69.0
0.7091169,70.0
0.26310936,71.0
1.0487169,72.0
0.123925336,73.0
0.010872412,74.0
0.48182124,75.0
0.010907792,76.0
0.018432546,77.0
0.95067954,78.0
0.06098756,79.0
0.021403983,80.0
0.109857574,81.0
0.053115863,82.0
0.69506305,83.0
1.2161067,84.0
0.4532177,85.0
1.488869,86.0
0.41900712,87.0
0.68847895,88.0
0.36041108,89.0
1.3061291,90.0
0.43715435,91.0
1.0585575,92.0
0.73136526,93.0
0.40739733,94.0
1.1789091,95.0
4.739312,96.0
3.1436892,97.0
1.8217534,98.0
0.82293874,99.0
0.49120927,100.0
0.8466364,101.0
0.45480886,102.0
0.4621654,103.0
1.1267184,104.0
0.15337381,105.0
0.015380519,106.0
0.79587096,107.0
0.014425889,108.0
0.020573093,109.0
1.3931308,110.0
0.059798516,111.0
0.023192307,112.0
0.121978015,113.0
0.040369418,114.0
0.5417453,115.0
0.931486,116.0
0.31460476,117.0
1.0678768,118.0
0.29071802,119.0
0.6191674,120.0
0.5294144,121.0
1.2800375,122.0
0.35994065,123.0
1.2412987,124.0
0.9074734,125.0
0.49036753,126.0
1.1898302,127.0
5.4570537,128.0
4.1018977,129.0
2.0991874,130.0
1.0256407,131.0
0.9138845,132.0
1.1463208,133.0
0.9404442,134.0
0.6339714,135.0
1.3379724,136.0
0.12271431,137.0
0.009749806,138.0
0.23910539,139.0
0.009096464,140.0
0.031403318,141.0
0.94899833,142.0
0.095275715,143.0
0.033381842,144.0
0.11544857,145.0
0.05699029,146.0
0.57352257,147.0
1.0315057,148.0
0.34903717,149.0
1.2474132,150.0
0.30790886,151.0
0.4942685,152.0
0.49035838,153.0
1.0645803,154.0
0.4912203,155.0
1.4767938,156.0
1.199173,157.0
0.7744703,158.0
1.2269466,159.0
5.0012164,160.0
3.5229433,161.0
1.5529352,162.0
0.8297274,163.0
0.8372494,164.0
1.0345736,165.0
0.8370573,166.0
0.3757471,167.0
1.1413808,168.0
0.12856507,169.0
0.013359416,170.0
0.5239211,171.0
0.015028276,172.0
0.025604568,173.0
1.1701078,174.0
0.07565823,175.0
0.030385066,176.0
0.09913656,177.0
0.05533849,178.0
0.51092386,179.0
0.8972362,180.0
0.32752657,181.0
0.98960745,182.0
0.26635176,183.0
0.5432149,184.0
0.3465212,185.0
0.7764794,186.0
0.2207234,187.0
0.7043483,188.0
0.6410898,189.0
0.3401503,190.0
0.9854218,191.0
3.4718695,192.0
2.3754756,193.0
0.97740024,194.0
0.71052426,195.0
0.31018016,196.0
0.60039157,197.0
0.6548354,198.0
0.49092972,199.0
1.0548717,200.0
0.09573078,201.0
0.013790821,202.0
0.41216734,203.0
0.010654997,204.0
0.018415345,205.0
0.67763364,206.0
0.051978197,207.0
0.025168212,208.0
0.09593028,209.0
0.046372917,210.0
0.4196466,211.0
0.69932806,212.0
0.25668213,213.0
0.7115573,214.0
0.23645115,215.0
0.6258743,216.0
0.55124015,217.0
0.9635404,218.0
0.2641197,219.0
0.9747645,220.0
0.7605028,221.0
0.40452164,222.0
0.8263602,223.0
4.4308696,224.0
3.3948376,225.0
1.573382,226.0
0.87740296,227.0
0.92759573,228.0
1.198079,229.0
1.2797782,230.0
0.6045192,231.0
1.4404501,232.0
0.104266636,233.0
0.01366121,234.0
0.20313852,235.0
0.01418081,236.0
0.034281038,237.0
0.9177585,238.0
0.08338463,239.0
0.035424933,240.0
0.08559062,241.0
0.058250424,242.0
0.42250222,243.0
0.89472055,244.0
0.30969656,245.0
1.0325942,246.0
0.2834449,247.0
0.5885474,248.0
0.50461674,249.0
1.0158031,250.0
0.3790012,251.0
1.2105305,252.0
1.0266075,253.0
0.6032239,254.0
1.0020179,255.0
4.2016454,256.0
3.083886,257.0
1.3167071,258.0
0.76850563,259.0
0.78880584,260.0
0.98014873,261.0
0.84285975,262.0
0.39453304,263.0
1.139934,264.0
0.12948355,265.0
0.017824039,266.0
0.43197012,267.0
0.017317781,268.0
0.02658566,269.0
0.90865076,270.0
0.07365484,271.0
0.030259527,272.0
0.084690414,273.0
0.06938681,274.0
0.4750841,275.0
0.81752485,276.0
0.28169048,277.0
0.8395837,278.0
0.2527156,279.0
0.530101,280.0
0.3396065,281.0
0.7777949,282.0
0.20933303,283.0
0.65725946,284.0
0.5340239,285.0
0.27660435,286.0
0.79794157,287.0
3.1347587,288.0
2.3561041,289.0
1.1015477,290.0
0.6375957,291.0
0.36016575,292.0
0.5387678,293.0
0.5942076,294.0
0.47609508,295.0
0.9775518,296.0
0.085566886,297.0
0.019311454,298.0
0.27877843,299.0
0.015703967,300.0
0.02494968,301.0
0.57112694,302.0
0.042703863,303.0
0.02287737,304.0
0.07174912,305.0
0.04474724,306.0
0.351847,307.0
0.60363024,308.0
0.21133204,309.0
0.60699,310.0
0.24060771,311.0
0.9038432,312.0
0.7823556,313.0
1.2810994,314.0
0.2747498,315.0
1.0839506,316.0
0.6885407,317.0
0.35446906,318.0
0.7494412,319.0
4.630789,320.0
3.5154705,321.0
1.8030473,322.0
0.9743031,323.0
1.0632896,324.0
1.3680286,325.0
1.6072726,326.0
0.6517187,327.0
1.5862569,328.0
0.11818731,329.0
0.014995997,330.0
0.1519649,331.0
0.015525793,332.0
0.04434972,333.0
1.0001128,334.0
0.10232869,335.0
0.042855415,336.0
0.08728981,337.0
0.05340926,338.0
0.36609292,339.0
0.8282652,340.0
0.31325847,341.0
0.9685879,342.0
0.26326713,343.0
0.64266455,344.0
0.5375576,345.0
0.99386173,346.0
0.3721208,347.0
1.1832218,348.0
0.9587406,349.0
0.5371837,350.0
0.9129006,351.0
4.906105,352.0
3.7289588,353.0
1.6245608,354.0
0.71792483,355.0
1.0129509,356.0
1.3174419,357.0
0.93554926,358.0
0.5050152,359.0
1.3603586,360.0
0.11495374,361.0
0.015370935,362.0
0.3401026,363.0
0.014423738,364.0
0.035684176,365.0
1.1255682,366.0
0.10871896,367.0
0.03785569,368.0
0.09420034,369.0
0.06546709,370.0
0.48949042,371.0
0.9915119,372.0
0.36041656,373.0
1.1161908,374.0
0.2869674,375.0
0.6889972,376.0
0.3989454,377.0
1.0604385,378.0
0.33247495,379.0
0.92902416,380.0
0.8136169,381.0
0.41352254,382.0
1.0661327,383.0
4.2110524,384.0
3.1776307,385.0
1.5841917,386.0
1.020152,387.0
0.6666495,388.0
0.99867314,389.0
1.0556645,390.0
0.8326366,391.0
1.6710323,392.0
0.20828566,393.0
0.028455049,394.0
0.61895275,395.0
0.02030968,396.0
0.025538046,397.0
1.2246938,398.0
0.07343468,399.0
0.032732468,400.0
0.0970042,401.0
0.047643565,402.0
0.36110318,403.0
0.64979845,404.0
0.25724632,405.0
0.737278,406.0
0.28783375,407.0
0.7948685,408.0
0.6450301,409.0
1.1528956,410.0
0.2948909,411.0
1.0873398,412.0
0.6655575,413.0
0.38207057,414.0
0.79666525,415.0
4.6830187,416.0
3.4451795,417.0
1.6182243,418.0
0.8477951,419.0
0.93663883,420.0
1.3123745,421.0
1.448913,422.0
0.53132814,423.0
1.432139,424.0
0.09174523,425.0
0.010424854,426.0
0.12879339,427.0
0.010388833,428.0
0.03723443,429.0
0.981748,430.0
0.1143651,431.0
0.044237804,432.0
0.096194,433.0
0.055011198,434.0
0.39725247,435.0
0.9874354,436.0
0.39845777,437.0
1.238387,438.0
0.34842786,439.0
0.62073386,440.0
0.5407306,441.0
1.0911205,442.0
0.42257416,443.0
1.3725536,444.0
1.0618293,445.0
0.63305634,446.0
1.0181978,447.0
4.57879,448.0
3.4208524,449.0
1.5985905,450.0
0.7113283,451.0
0.81849533,452.0
0.9463078,453.0
0.61035883,454.0
0.29403898,455.0
1.0571628,456.0
0.11542968,457.0
0.01604417,458.0
0.43476132,459.0
0.013916795,460.0
0.024269769,461.0
0.8510079,462.0
0.07958112,463.0
0.03061828,464.0
0.09675017,465.0
0.07060989,466.0
0.56473523,467.0
1.1070366,468.0
0.39800483,469.0
1.2105236,470.0
0.3194085,471.0
0.6531472,472.0
0.35988575,473.0
0.98534983,474.0
0.3664868,475.0
0.9164601,476.0
0.75660604,477.0
0.42699173,478.0
0.87168396,479.0
4.072487,480.0
2.8097181,481.0
1.3838247,482.0
0.81156987,483.0
0.57030207,484.0
0.8621519,485.0
0.8326464,486.0
0.61816144,487.0
1.131064,488.0
0.103080034,489.0
0.014396439,490.0
0.462733,491.0
0.013916477,492.0
0.02885603,493.0
1.2027795,494.0
0.08389014,495.0
0.03254751,496.0
0.10159095,497.0
0.04112362,498.0
0.36607003,499.0
0.6457536,500.0
0.26967552,501.0
0.80735517,502.0
0.29468748,503.0
0.8337804,504.0
0.6613682,505.0
1.2010666,506.0
0.31954518,507.0
1.1757132,508.0
0.75496095,509.0
0.43407872,510.0
1.0470998,511.0
4.7772145,512.0
3.5774696,513.0
1.6918631,514.0
0.91568434,515.0
0.9377771,516.0
1.2391661,517.0
1.0567935,518.0
0.38456467,519.0
0.99666315,520.0
0.07569004,521.0
0.0077510416,522.0
0.15280262,523.0
0.0078786155,524.0
0.027654061,525.0
0.85319096,526.0
0.09355753,527.0
0.0318819,528.0
0.10315032,529.0
0.057467982,530.0
0.5585269,531.0
1.2633209,532.0
0.46378562,533.0
1.5058405,534.0
0.4184752,535.0
0.7849414,536.0
0.66524374,537.0
1.2837113,538.0
0.41303617,539.0
1.5380181,540.0
1.1463301,541.0
0.64641875,542.0
1.3006356,543.0
5.382014,544.0
4.0518637,545.0
1.940934,546.0
0.8521485,547.0
0.9736125,548.0
1.343254,549.0
0.8338878,550.0
0.5144102,551.0
1.6540372,552.0
0.20420149,553.0
0.025982358,554.0
0.6889716,555.0
0.028638776,556.0
0.034658883,557.0
1.5812773,558.0
0.08162758,559.0
0.034019593,560.0
0.10478915,561.0
0.058355372,562.0
0.53583777,563.0
1.1597725,564.0
0.4044223,565.0
1.2191353,566.0
0.370574,567.0
0.64775515,568.0
0.4903745,569.0
1.1129742,570.0
0.3671497,571.0
1.1614243,572.0
0.84605527,573.0
0.48359773,574.0
1.0020761,575.0
4.211787,576.0
2.880826,577.0
1.4227976,578.0
0.68688065,579.0
0.47262767,580.0
0.7873308,581.0
0.6727624,582.0
0.61430526,583.0
1.4840704,584.0
0.12856697,585.0
0.021519335,586.0
0.38701952,587.0
0.014137356,588.0
0.02390239,589.0
0.7754833,590.0
0.053580508,591.0
0.027555034,592.0
0.09474541,593.0
0.04460743,594.0
0.36739945,595.0
0.672962,596.0
0.26031676,597.0
0.6938464,598.0
0.24682987,599.0
0.72696656,600.0
0.6091966,601.0
0.9866291,602.0
0.21153723,603.0
0.87948775,604.0
0.6554898,605.0
0.30681416,606.0
0.7366651,607.0
3.8153708,608.0
2.8278446,609.0
1.357235,610.0
0.64577144,611.0
0.8265943,612.0
1.1176751,613.0
0.8444351,614.0
0.30297115,615.0
1.1003156,616.0
0.085715294,617.0
0.0130671505,618.0
0.23081663,619.0
0.011885847,620.0
0.021425864,621.0
0.6231063,622.0
0.06366182,623.0
0.02630078,624.0
0.07991757,625.0
0.0642384,626.0
0.433151,627.0
0.81763005,628.0
0.29127738,629.0
0.77366936,630.0
0.19619365,631.0
0.4677077,632.0
0.41147527,633.0
0.5914971,634.0
0.25681818,635.0
0.8355842,636.0
0.6291267,637.0
0.39037085,638.0
0.6489519,639.0
5.9365034,640.0
5.004857,641.0
2.18317,642.0
0.63861954,643.0
1.7350818,644.0
1.7742778,645.0
1.3918923,646.0
0.7197401,647.0
3.682294,648.0
1.080976,649.0
0.2187763,650.0
1.2412573,651.0
0.089506105,652.0
0.058128677,653.0
1.3003101,654.0
0.14054264,655.0
0.15495776,656.0
0.10609172,657.0
0.2425334,658.0
0.34097236,659.0
0.4396276,660.0
0.2604171,661.0
0.5472745,662.0
0.3787815,663.0
0.18714835,664.0
0.11267258,665.0
0.64188784,666.0
0.5670778,667.0
0.8423892,668.0
0.41774666,669.0
0.3619774,670.0
0.14178224,671.0
0.15535352,672.0


==> Privacy For Smart Meters/plots/Sample4.csv <==
a,b
0.06802754,1.0
0.08464753,2.0
0.048184674,3.0
0.049656637,4.0
0.055571843,5.0
0.038716845,6.0
0.06525814,7.0
0.07190268,8.0
0.079886034,9.0
0.2788626,10.0
0.06476663,11.0
0.044879176,12.0
0.030478282,13.0
0.03368982,14.0
0.19060142,15.0
0.1277828,16.0
0.13213795,17.0
0.6491887,18.0
0.31242856,19.0
0.44214132,20.0
0.18137251,21.0
0.18394807,22.0
0.099732496,23.0
1.1846083,24.0
0.6979705,25.0
0.69908136,26.0
0.1643806,27.0
0.32459846,28.0
0.2469524,29.0
0.105162,30.0
0.2751025,31.0
1.4523356,32.0
1.3634199,33.0
0.88479656,34.0
0.40906835,35.0
0.34400105,36.0
0.32460818,37.0
0.3327736,38.0
0.14892878,39.0
0.30910802,40.0
0.051131196,41.0
0.045321416,42.0
0.083533324,43.0
0.07559845,44.0
0.09201357,45.0
0.42576084,46.0
0.0744638,47.0
0.06406362,48.0
0.080541134,49.0
0.13942413,50.0
0.2410862,51.0
0.83517593,52.0
0.28391227,53.0
0.38437057,54.0
0.15157619,55.0
0.53968906,56.0
0.5875545,57.0
0.819635,58.0
0.25279802,59.0
0.8993557,60.0
0.46434018,61.0
0.22722477,62.0
0.31831083,63.0
2.3560493,64.0
1.8176776,65.0
1.2491382,66.0
0.4591505,67.0
0.6651368,68.0
0.5015098,69.0
0.4417091,70.0
0.19791576,71.0
0.8200165,72.0
0.13531129,73.0
0.08065602,74.0
0.23194885,75.0
0.08572245,76.0
0.06730934,77.0
0.49963126,78.0
0.050792996,79.0
0.039117105,80.0
0.05575511,81.0
0.08894252,82.0
0.26281253,83.0
0.5668231,84.0
0.1997043,85.0
0.46072674,86.0
0.2103521,87.0
0.875584,88.0
0.5628064,89.0
0.91696405,90.0
0.18418841,91.0
0.6362915,92.0
0.44576988,93.0
0.20284352,94.0
0.45171943,95.0
2.8416495,96.0
2.476613,97.0
1.3909098,98.0
0.53839827,99.0
0.64693683,100.0
0.6784158,101.0
0.66582036,102.0
0.4028529,103.0
1.2172229,104.0
0.18082191,105.0
0.0959512,106.0
0.23159328,107.0
0.056128178,108.0
0.047499802,109.0
0.44314265,110.0
0.048566252,111.0
0.033736147,112.0
0.0531654,113.0
0.07461511,114.0
0.2300451,115.0
0.5225114,116.0
0.16472363,117.0
0.37208372,118.0
0.13420637,119.0
0.6962058,120.0
0.67694604,121.0
0.7617346,122.0
0.18511634,123.0
0.77964485,124.0
0.53773063,125.0
0.26295346,126.0
0.4645058,127.0
3.1850443,128.0
2.8691213,129.0
1.556812,130.0
0.779067,131.0
1.1360497,132.0
0.9613201,133.0
1.3197658,134.0
0.40672958,135.0
1.3240938,136.0
0.13991527,137.0
0.045826025,138.0
0.09505662,139.0
0.04166782,140.0
0.076782964,141.0
0.45520508,142.0
0.070139445,143.0
0.05008937,144.0
0.061760377,145.0
0.09569006,146.0
0.2986925,147.0
0.64651555,148.0
0.21061899,149.0
0.4534948,150.0
0.19210625,151.0
0.6512999,152.0
0.6505531,153.0
0.8881719,154.0
0.23445125,155.0
0.9181577,156.0
0.5423168,157.0
0.2821048,158.0
0.41434327,159.0
2.7425418,160.0
2.3149078,161.0
1.3482522,162.0
0.6224126,163.0
0.7231603,164.0
0.5021229,165.0
0.727798,166.0
0.274895,167.0
1.0169052,168.0
0.13715862,169.0
0.05935891,170.0
0.16029128,171.0
0.05887684,172.0
0.05875787,173.0
0.44685742,174.0
0.04864714,175.0
0.03913247,176.0
0.053289425,177.0
0.07727479,178.0
0.24094081,179.0
0.47549108,180.0
0.16524383,181.0
0.37043533,182.0
0.16043133,183.0
0.5765245,184.0
0.4444836,185.0
0.58377206,186.0
0.121616304,187.0
0.46478385,188.0
0.40838465,189.0
0.18715028,190.0
0.40851647,191.0
2.3522336,192.0
1.7910293,193.0
0.7493694,194.0
0.32209685,195.0
0.19963592,196.0
0.28224283,197.0
0.3641,198.0
0.31013593,199.0
0.83123463,200.0
0.12028894,201.0
0.073843665,202.0
0.24310763,203.0
0.05171177,204.0
0.04467578,205.0
0.39420283,206.0
0.043904074,207.0
0.036477484,208.0
0.04966988,209.0
0.07788192,210.0
0.222262,211.0
0.54766136,212.0
0.17805836,213.0
0.3549606,214.0
0.13339706,215.0
0.6478818,216.0
0.6477437,217.0
0.72719157,218.0
0.17710069,219.0
0.7374943,220.0
0.4334169,221.0
0.2174499,222.0
0.355252,223.0
2.7254,224.0
2.434721,225.0
1.4541788,226.0
0.7223404,227.0
0.98692423,228.0
0.730642,229.0
1.2328721,230.0
0.35742548,231.0
1.1777111,232.0
0.12719941,233.0
0.056214914,234.0
0.093611464,235.0
0.058983665,236.0
0.08718455,237.0
0.50791323,238.0
0.06757975,239.0
0.053743597,240.0
0.05583338,241.0
0.08313974,242.0
0.21281137,243.0
0.55245477,244.0
0.17992887,245.0
0.37636882,246.0
0.14229801,247.0
0.596521,248.0
0.6110898,249.0
0.78799444,250.0
0.20381777,251.0
0.8141839,252.0
0.49594468,253.0
0.2527005,254.0
0.40370458,255.0
2.505489,256.0
2.1327271,257.0
1.0266545,258.0
0.44124553,259.0
0.55481493,260.0
0.5190707,261.0
0.62177336,262.0
0.30504164,263.0
0.97606033,264.0
0.14090188,265.0
0.06959639,266.0
0.19174425,267.0
0.052322246,268.0
0.05584793,269.0
0.4437219,270.0
0.06363708,271.0
0.044750817,272.0
0.054573912,273.0
0.09932807,274.0
0.24132831,275.0
0.43843696,276.0
0.15340132,277.0
0.35159975,278.0
0.15973532,279.0
0.5466287,280.0
0.4134299,281.0
0.5450029,282.0
0.13996805,283.0
0.46328518,284.0
0.34063545,285.0
0.17871481,286.0
0.3344033,287.0
2.1789446,288.0
1.8916476,289.0
0.89235586,290.0
0.39510518,291.0
0.35690588,292.0
0.34976396,293.0
0.60873485,294.0
0.31875712,295.0
0.8629691,296.0
0.107722096,297.0
0.06898821,298.0
0.14721195,299.0
0.06730117,300.0
0.07780987,301.0
0.49376813,302.0
0.058144372,303.0
0.049032543,304.0
0.0511001,305.0
0.07701795,306.0
0.18854946,307.0
0.59967107,308.0
0.19572152,309.0
0.3825626,310.0
0.1414564,311.0
0.8682429,312.0
0.90948945,313.0
0.99442255,314.0
0.28428593,315.0
1.1316277,316.0
0.5336317,317.0
0.30176732,318.0
0.4281531,319.0
3.1881227,320.0
2.857482,321.0
1.7554482,322.0
0.83518183,323.0
1.3391705,324.0
0.9982241,325.0
1.4828961,326.0
0.39774773,327.0
1.2525027,328.0
0.12418676,329.0
0.045604512,330.0
0.058413792,331.0
0.04521696,332.0
0.09546022,333.0
0.44730216,334.0
0.07185898,335.0
0.05588821,336.0
0.062110834,337.0
0.07912948,338.0
0.239849,339.0
0.631099,340.0
0.20925955,341.0
0.43856075,342.0
0.17159425,343.0
0.77284676,344.0
0.73385155,345.0
0.8507932,346.0
0.20513462,347.0
0.8791544,348.0
0.55981445,349.0
0.26017702,350.0
0.41577423,351.0
3.0019984,352.0
2.5623844,353.0
1.3829902,354.0
0.5983509,355.0
0.842376,356.0
0.637801,357.0
0.76441705,358.0
0.28735742,359.0
0.96208966,360.0
0.13582964,361.0
0.052068204,362.0
0.17583212,363.0
0.050186697,364.0
0.07073127,365.0
0.5598324,366.0
0.07746721,367.0
0.04751828,368.0
0.058659498,369.0
0.0948881,370.0
0.27869976,371.0
0.61270535,372.0
0.20333846,373.0
0.4695775,374.0
0.16315007,375.0
0.7109146,376.0
0.4903313,377.0
0.66900474,378.0
0.15040493,379.0
0.5721595,380.0
0.44464448,381.0
0.21105528,382.0
0.49038038,383.0
3.0607464,384.0
2.8883264,385.0
1.4896266,386.0
0.67821777,387.0
0.7052574,388.0
0.5951505,389.0
0.9929156,390.0
0.53889453,391.0
1.5369924,392.0
0.22724709,393.0
0.111604705,394.0
0.19017228,395.0
0.07056462,396.0
0.06394588,397.0
0.50138927,398.0
0.050423775,399.0
0.043051433,400.0
0.05132719,401.0
0.0712822,402.0
0.20808747,403.0
0.56797653,404.0
0.18591723,405.0
0.380712,406.0
0.14946711,407.0
0.8174925,408.0
0.8609548,409.0
0.9281161,410.0
0.21890768,411.0
0.98138624,412.0
0.52888733,413.0
0.25741124,414.0
0.42469,415.0
3.038476,416.0
2.6185594,417.0
1.5864316,418.0
0.755598,419.0
1.0276885,420.0
0.85399204,421.0
1.2879412,422.0
0.37179708,423.0
1.2958046,424.0
0.12686953,425.0
0.042168226,426.0
0.06789129,427.0
0.045638554,428.0
0.079582974,429.0
0.47592485,430.0
0.06741834,431.0
0.054320827,432.0
0.06132515,433.0
0.07526824,434.0
0.22343163,435.0
0.6787054,436.0
0.24126409,437.0
0.44970042,438.0
0.18849678,439.0
0.67309487,440.0
0.70796686,441.0
0.9120374,442.0
0.23069799,443.0
0.9483781,444.0
0.48831406,445.0
0.24737436,446.0
0.3527816,447.0
2.5124245,448.0
2.083074,449.0
1.1848054,450.0
0.454728,451.0
0.6646166,452.0
0.535965,453.0
0.50636023,454.0
0.21770585,455.0
0.8392347,456.0
0.1208451,457.0
0.06802342,458.0
0.2567648,459.0
0.06428402,460.0
0.05785673,461.0
0.52483195,462.0
0.059029378,463.0
0.03981059,464.0
0.056021444,465.0
0.09369311,466.0
0.27148572,467.0
0.6023912,468.0
0.19780499,469.0
0.45872793,470.0
0.16521272,471.0
0.6678248,472.0
0.45133832,473.0
0.5938201,474.0
0.13433419,475.0
0.4952958,476.0
0.41843888,477.0
0.19372429,478.0
0.39529836,479.0
2.8136423,480.0
2.4465203,481.0
1.1677251,482.0
0.47786033,483.0
0.527577,484.0
0.4793529,485.0
0.68565387,486.0
0.3774593,487.0
1.0136472,488.0
0.13153452,489.0
0.06568288,490.0
0.16057041,491.0
0.052216053,492.0
0.067343354,493.0
0.46130145,494.0
0.05356284,495.0
0.040796835,496.0
0.052559104,497.0
0.06705975,498.0
0.20556599,499.0
0.46114835,500.0
0.16532211,501.0
0.3504182,502.0
0.15852281,503.0
0.87510103,504.0
0.8013126,505.0
0.8590712,506.0
0.18319471,507.0
0.7870557,508.0
0.46394262,509.0
0.22681735,510.0
0.3818806,511.0
3.0675626,512.0
2.7022855,513.0
1.5783461,514.0
0.7154352,515.0
1.2644215,516.0
1.0447803,517.0
1.2360702,518.0
0.35066897,519.0
1.229313,520.0
0.13587305,521.0
0.048269246,522.0
0.10156303,523.0
0.055431698,524.0
0.083075516,525.0
0.52435744,526.0
0.06807717,527.0
0.0461707,528.0
0.06091357,529.0
0.089647286,530.0
0.28770953,531.0
0.71090955,532.0
0.22896452,533.0
0.48757228,534.0
0.20565827,535.0
0.72381103,536.0
0.7189518,537.0
0.94248956,538.0
0.21432933,539.0
0.95002645,540.0
0.59342694,541.0
0.282303,542.0
0.4872718,543.0
2.9322865,544.0
2.4980497,545.0
1.4211559,546.0
0.6343802,547.0
0.7363477,548.0
0.6033692,549.0
0.7637932,550.0
0.35399762,551.0
1.2657136,552.0
0.18495281,553.0
0.08605024,554.0
0.1823972,555.0
0.06681916,556.0
0.05990219,557.0
0.48256552,558.0
0.05417576,559.0
0.041641302,560.0
0.05473823,561.0
0.08533472,562.0
0.25126696,563.0
0.59594816,564.0
0.1957682,565.0
0.42153728,566.0
0.17912117,567.0
0.6145804,568.0
0.5409944,569.0
0.68975985,570.0
0.17940524,571.0
0.66421837,572.0
0.4676024,573.0
0.23353346,574.0
0.3586743,575.0
2.4507973,576.0
1.9803417,577.0
1.0454544,578.0
0.43183416,579.0
0.45146185,580.0
0.42569056,581.0
0.58002204,582.0
0.29118726,583.0
1.0297948,584.0
0.1270646,585.0
0.07775656,586.0
0.18457921,587.0
0.06061186,588.0
0.05825773,589.0
0.4036397,590.0
0.045187954,591.0
0.038092714,592.0
0.049606197,593.0
0.07550122,594.0
0.21063797,595.0
0.5199556,596.0
0.17352502,597.0
0.34551752,598.0
0.13306455,599.0
0.6377307,600.0
0.6343342,601.0
0.69446105,602.0
0.16325888,603.0
0.687764,604.0
0.40912393,605.0
0.20350473,606.0
0.33243832,607.0
2.4643757,608.0
2.0976386,609.0
1.083993,610.0
0.48159796,611.0
0.78756815,612.0
0.7465703,613.0
0.95769185,614.0
0.3161817,615.0
1.182577,616.0
0.13096182,617.0
0.06737912,618.0
0.12121938,619.0
0.057551563,620.0
0.067764744,621.0
0.44574267,622.0
0.06353458,623.0
0.04890639,624.0
0.05233841,625.0
0.09422215,626.0
0.2115578,627.0
0.46927103,628.0
0.16424839,629.0
0.32543802,630.0
0.13318527,631.0
0.4715802,632.0
0.47418264,633.0
0.5680534,634.0
0.1591742,635.0
0.58149916,636.0
0.30516154,637.0
0.18486656,638.0
0.25948638,639.0
3.0302098,640.0
2.621154,641.0
1.4594151,642.0
0.5769218,643.0
1.4294087,644.0
0.9089557,645.0
1.266063,646.0
0.50134987,647.0
2.774783,648.0
0.98340803,649.0
0.5792023,650.0
0.4624116,651.0
0.2845671,652.0
0.12686743,653.0
0.67964584,654.0
0.12094497,655.0
0.27139136,656.0
0.1273023,657.0
0.496488,658.0
0.4882775,659.0
0.8487368,660.0
0.20271769,661.0
0.60564667,662.0
0.25363168,663.0
0.2639364,664.0
0.12852938,665.0
0.52189934,666.0
0.2980029,667.0
0.61370105,668.0
0.26433632,669.0
0.22514923,670.0
0.09048081,671.0
0.11147876,672.0


==> Privacy For Smart Meters/plots/Sample5.csv <==
a,b
0.05121054,1.0
0.17043029,2.0
0.051151857,3.0
0.033099536,4.0
0.019464198,5.0
0.012320915,6.0
0.0088331215,7.0
0.015438462,8.0
0.020897988,9.0
0.020960638,10.0
0.003050268,11.0
0.0027087696,12.0
0.0020896657,13.0
0.0013466662,14.0
0.009757599,15.0
0.00423139,16.0
0.0028669988,17.0
0.0070136143,18.0
0.0036658316,19.0
0.0016493892,20.0
0.0029930149,21.0
0.0028639508,22.0
0.005357544,23.0
0.0031190903,24.0
0.002234911,25.0
0.0028765998,26.0
0.0022525445,27.0
0.0011064193,28.0
0.0027873772,29.0
0.0016495594,30.0
0.012810363,31.0
0.004699423,32.0
0.0076181763,33.0
0.030149467,34.0
0.014011193,35.0
0.006860985,36.0
0.0032746994,37.0
0.0037727703,38.0
0.006442175,39.0
0.019129248,40.0
0.026709532,41.0
0.07270279,42.0
0.006519031,43.0
0.003296837,44.0
0.001034833,45.0
0.00085980695,46.0
0.015077219,47.0
0.0047711455,48.0
0.0027223083,49.0
0.0085633295,50.0
0.0024794135,51.0
0.001220949,52.0
0.0086430535,53.0
0.0035658758,54.0
0.0029695218,55.0
0.003914793,56.0
0.004640942,57.0
0.003153955,58.0
0.0020934448,59.0
0.0019761852,60.0
0.0020779152,61.0
0.0012391108,62.0
0.006252002,63.0
0.0026266456,64.0
0.008619867,65.0
0.014943552,66.0
0.016710203,67.0
0.010948567,68.0
0.0075458884,69.0
0.0077857776,70.0
0.009965343,71.0
0.015444303,72.0
0.018530512,73.0
0.035348713,74.0
0.006963487,75.0
0.0033165922,76.0
0.0016794289,77.0
0.0013095584,78.0
0.014020051,79.0
0.0045371475,80.0
0.00285787,81.0
0.00717654,82.0
0.0030495937,83.0
0.0014570088,84.0
0.0065099797,85.0
0.0039818734,86.0
0.0050962167,87.0
0.004626501,88.0
0.004013528,89.0
0.0038942897,90.0
0.0034217793,91.0
0.0022057062,92.0
0.0031277621,93.0
0.0021822802,94.0
0.015909636,95.0
0.004933379,96.0
0.013806674,97.0
0.05339372,98.0
0.027950654,99.0
0.014728717,100.0
0.0071282387,101.0
0.0067858826,102.0
0.008692035,103.0
0.03158887,104.0
0.04472864,105.0
0.06152494,106.0
0.0071533746,107.0
0.004447006,108.0
0.0017392967,109.0
0.0014140051,110.0
0.016032066,111.0
0.006070627,112.0
0.0036628207,113.0
0.0110408,114.0
0.0033277164,115.0
0.0017058261,116.0
0.00787596,117.0
0.0040660216,118.0
0.0039423327,119.0
0.0033916503,120.0
0.0057032797,121.0
0.004065753,122.0
0.0038687254,123.0
0.0032780368,124.0
0.0025756864,125.0
0.0019996914,126.0
0.01003909,127.0
0.0034699477,128.0
0.010819613,129.0
0.028674003,130.0
0.018929226,131.0
0.0109962,132.0
0.009453576,133.0
0.007051942,134.0
0.009093306,135.0
0.036765352,136.0
0.036878686,137.0
0.08140714,138.0
0.006452777,139.0
0.003925723,140.0
0.0015294695,141.0
0.0011973317,142.0
0.014904002,143.0
0.0050768605,144.0
0.0034149112,145.0
0.010025194,146.0
0.003670916,147.0
0.001903262,148.0
0.007835763,149.0
0.004438372,150.0
0.004561428,151.0
0.0046026288,152.0
0.005225186,153.0
0.004227484,154.0
0.003020582,155.0
0.0024201064,156.0
0.0034875919,157.0
0.002176653,158.0
0.011199885,159.0
0.004607566,160.0
0.011267853,161.0
0.03567799,162.0
0.028458053,163.0
0.016065786,164.0
0.0072318884,165.0
0.009008249,166.0
0.01064464,167.0
0.023167333,168.0
0.02331265,169.0
0.050027564,170.0
0.006867998,171.0
0.003629855,172.0
0.0015890216,173.0
0.001230853,174.0
0.012645429,175.0
0.004578692,176.0
0.003292238,177.0
0.008131982,178.0
0.0033224127,179.0
0.0017866433,180.0
0.0076548588,181.0
0.0044986466,182.0
0.00537435,183.0
0.0058897,184.0
0.0042569535,185.0
0.0042114435,186.0
0.0026579227,187.0
0.0017196457,188.0
0.0039060283,189.0
0.0021806438,190.0
0.01864525,191.0
0.0069426126,192.0
0.01087035,193.0
0.06118163,194.0
0.02913093,195.0
0.012526169,196.0
0.005023819,197.0
0.0052243858,198.0
0.009066005,199.0
0.03600282,200.0
0.06162455,201.0
0.07370191,202.0
0.0044355104,203.0
0.0035763814,204.0
0.0018331683,205.0
0.0011461953,206.0
0.015706915,207.0
0.0066008046,208.0
0.0031704784,209.0
0.00913756,210.0
0.0031443466,211.0
0.0014211033,212.0
0.0060394416,213.0
0.003683852,214.0
0.003367794,215.0
0.0030320932,216.0
0.003780356,217.0
0.002971127,218.0
0.0025991495,219.0
0.0020852967,220.0
0.0020579775,221.0
0.0013795597,222.0
0.008142301,223.0
0.0029346151,224.0
0.010486888,225.0
0.022770742,226.0
0.0182392,227.0
0.010250626,228.0
0.008265531,229.0
0.0063005146,230.0
0.0078099347,231.0
0.021126563,232.0
0.025871962,233.0
0.025840934,234.0
0.003661561,235.0
0.0023635712,236.0
0.0012549302,237.0
0.000891985,238.0
0.015155472,239.0
0.0047191903,240.0
0.0027306082,241.0
0.00789304,242.0
0.003061324,243.0
0.0013945948,244.0
0.0057609766,245.0
0.0033794383,246.0
0.004096244,247.0
0.0036184,248.0
0.0046779746,249.0
0.0038344623,250.0
0.0029135747,251.0
0.0024060777,252.0
0.0028488883,253.0
0.0018817914,254.0
0.009526147,255.0
0.0036598314,256.0
0.010834002,257.0
0.030272365,258.0
0.024454823,259.0
0.013718811,260.0
0.0068335813,261.0
0.00729316,262.0
0.008855461,263.0
0.029163295,264.0
0.034748778,265.0
0.06774017,266.0
0.0072779227,267.0
0.004158153,268.0
0.0016237648,269.0
0.0012974233,270.0
0.015721494,271.0
0.0058045224,272.0
0.0037078627,273.0
0.011190287,274.0
0.0034386814,275.0
0.0017582399,276.0
0.008670874,277.0
0.004169019,278.0
0.0054577906,279.0
0.0056629847,280.0
0.0060380897,281.0
0.0053641205,282.0
0.0032310945,283.0
0.002424033,284.0
0.0039059222,285.0
0.0024317368,286.0
0.019501852,287.0
0.0068396763,288.0
0.009781597,289.0
0.053919204,290.0
0.033013053,291.0
0.014200725,292.0
0.006424298,293.0
0.006802919,294.0
0.009332969,295.0
0.04699591,296.0
0.097909845,297.0
0.1844092,298.0
0.010754285,299.0
0.00813955,300.0
0.0024273193,301.0
0.0018413991,302.0
0.01863604,303.0
0.007993201,304.0
0.005557571,305.0
0.01621862,306.0
0.0048098415,307.0
0.0026815142,308.0
0.011163462,309.0
0.0055759926,310.0
0.005156437,311.0
0.0052714986,312.0
0.006864102,313.0
0.0051237512,314.0
0.0043399003,315.0
0.0036002672,316.0
0.0039953603,317.0
0.0027348592,318.0
0.013771181,319.0
0.0051784334,320.0
0.016392607,321.0
0.045116454,322.0
0.031611495,323.0
0.018030208,324.0
0.010653646,325.0
0.008869488,326.0
0.009893761,327.0
0.039263684,328.0
0.03997968,329.0
0.046177574,330.0
0.0053642443,331.0
0.003610422,332.0
0.0018490943,333.0
0.0013714518,334.0
0.016094938,335.0
0.0064521735,336.0
0.0035406344,337.0
0.010107647,338.0
0.0032620037,339.0
0.0017409121,340.0
0.0065592336,341.0
0.0036038002,342.0
0.0043051806,343.0
0.003788795,344.0
0.0061878893,345.0
0.004514269,346.0
0.0043701474,347.0
0.0037451729,348.0
0.0033574845,349.0
0.0026019635,350.0
0.009149407,351.0
0.0038963545,352.0
0.012265185,353.0
0.026241722,354.0
0.028632559,355.0
0.020148648,356.0
0.012184321,357.0
0.012716492,358.0
0.011180398,359.0
0.031462304,360.0
0.03419946,361.0
0.11487684,362.0
0.029922362,363.0
0.009527031,364.0
0.0022936543,365.0
0.002515987,366.0
0.01976292,367.0
0.0066566295,368.0
0.005887027,369.0
0.017519461,370.0
0.00532633,371.0
0.003441829,372.0
0.015880127,373.0
0.006787041,374.0
0.006483997,375.0
0.0076148454,376.0
0.008902231,377.0
0.0067224363,378.0
0.004876823,379.0
0.003851214,380.0
0.006670909,381.0
0.004388609,382.0
0.023122538,383.0
0.009870283,384.0
0.013092481,385.0
0.04804357,386.0
0.033488307,387.0
0.016390132,388.0
0.008488431,389.0
0.009136285,390.0
0.009561659,391.0
0.042867232,392.0
0.059647493,393.0
0.076350525,394.0
0.009787938,395.0
0.006394375,396.0
0.0026642308,397.0
0.0020633086,398.0
0.017425174,399.0
0.007845708,400.0
0.0053600958,401.0
0.014221468,402.0
0.004789577,403.0
0.0029400801,404.0
0.008911173,405.0
0.005488533,406.0
0.00543752,407.0
0.0049980655,408.0
0.0066571455,409.0
0.0053325677,410.0
0.0044838507,411.0
0.003701336,412.0
0.004494367,413.0
0.0032192708,414.0
0.016134074,415.0
0.005841481,416.0
0.014670551,417.0
0.046624586,418.0
0.028019458,419.0
0.013755786,420.0
0.008566194,421.0
0.007486956,422.0
0.009818225,423.0
0.036675632,424.0
0.03669872,425.0
0.03775425,426.0
0.0036818846,427.0
0.0028745567,428.0
0.0016624301,429.0
0.00110109,430.0
0.016072607,431.0
0.005796908,432.0
0.0035887833,433.0
0.010793539,434.0
0.0037992196,435.0
0.0018058342,436.0
0.005810286,437.0
0.0035330292,438.0
0.0043662847,439.0
0.0033863485,440.0
0.005824026,441.0
0.00446685,442.0
0.003998897,443.0
0.0034128183,444.0
0.0028691085,445.0
0.0022159547,446.0
0.007940097,447.0
0.0033479927,448.0
0.009387964,449.0
0.018203026,450.0
0.018135663,451.0
0.01201315,452.0
0.009237658,453.0
0.0093041435,454.0
0.0092294775,455.0
0.023018178,456.0
0.022778146,457.0
0.077466376,458.0
0.014664032,459.0
0.006311917,460.0
0.001846364,461.0
0.0018092374,462.0
0.014407997,463.0
0.0049184286,464.0
0.0048920056,465.0
0.012940826,466.0
0.0050153267,467.0
0.0032830955,468.0
0.010790167,469.0
0.0062892884,470.0
0.0057671606,471.0
0.0063784807,472.0
0.0069631934,473.0
0.005403765,474.0
0.004324428,475.0
0.0030368688,476.0
0.0070654983,477.0
0.004350185,478.0
0.022433477,479.0
0.010527126,480.0
0.011551976,481.0
0.046420585,482.0
0.033661805,483.0
0.015436567,484.0
0.0067972294,485.0
0.008164225,486.0
0.008965249,487.0
0.045954235,488.0
0.08754587,489.0
0.13328458,490.0
0.010942898,491.0
0.008105998,492.0
0.002503263,493.0
0.0019503564,494.0
0.02281785,495.0
0.007889053,496.0
0.0064712637,497.0
0.016412491,498.0
0.00577346,499.0
0.0032474906,500.0
0.014226377,501.0
0.0074987793,502.0
0.0054878904,503.0
0.0056416043,504.0
0.006713183,505.0
0.004996186,506.0
0.0047059483,507.0
0.0037036769,508.0
0.0039968323,509.0
0.0026347525,510.0
0.016464382,511.0
0.0056885583,512.0
0.01950047,513.0
0.05997225,514.0
0.030923396,515.0
0.017328784,516.0
0.010967332,517.0
0.008034797,518.0
0.008786201,519.0
0.030114722,520.0
0.033172492,521.0
0.030920029,522.0
0.0033820411,523.0
0.0025090657,524.0
0.0015796461,525.0
0.0009919099,526.0
0.015491014,527.0
0.0053675226,528.0
0.0031396449,529.0
0.009051773,530.0
0.0034282748,531.0
0.001628687,532.0
0.0054730037,533.0
0.0033335881,534.0
0.004039926,535.0
0.0031770645,536.0
0.005617431,537.0
0.0039928793,538.0
0.0038228724,539.0
0.0034441934,540.0
0.0034185378,541.0
0.0025705448,542.0
0.009650535,543.0
0.0041754628,544.0
0.01145498,545.0
0.0220214,546.0
0.021568043,547.0
0.016197344,548.0
0.009795182,549.0
0.009979688,550.0
0.009706979,551.0
0.031936713,552.0
0.049688235,553.0
0.13386789,554.0
0.0277558,555.0
0.01091342,556.0
0.0020988786,557.0
0.0021461274,558.0
0.022633184,559.0
0.0063460316,560.0
0.0066038948,561.0
0.021637687,562.0
0.005032146,563.0
0.0036730214,564.0
0.01624494,565.0
0.0058640246,566.0
0.006310695,567.0
0.007032835,568.0
0.0131105445,569.0
0.008611579,570.0
0.006040356,571.0
0.0055839224,572.0
0.007185936,573.0
0.0049461187,574.0
0.023531675,575.0
0.009843283,576.0
0.014344454,577.0
0.050338574,578.0
0.04068909,579.0
0.018710336,580.0
0.011824442,581.0
0.012277961,582.0
0.011223929,583.0
0.068393074,584.0
0.085436545,585.0
0.09549211,586.0
0.0108919265,587.0
0.008452295,588.0
0.00335108,589.0
0.0025860076,590.0
0.023185901,591.0
0.009746686,592.0
0.0075338413,593.0
0.019212332,594.0
0.006623516,595.0
0.0036722617,596.0
0.012021641,597.0
0.0064653344,598.0
0.007395778,599.0
0.0060669067,600.0
0.011314629,601.0
0.00889439,602.0
0.0098338965,603.0
0.009164449,604.0
0.0064282943,605.0
0.0057605854,606.0
0.017294267,607.0
0.0072358768,608.0
0.015586882,609.0
0.035693727,610.0
0.025185077,611.0
0.017488766,612.0
0.0148297,613.0
0.010892873,614.0
0.008709522,615.0
0.051336892,616.0
0.07299775,617.0
0.12396179,618.0
0.024608616,619.0
0.014532444,620.0
0.003320263,621.0
0.0032668288,622.0
0.029280482,623.0
0.009603541,624.0
0.009928138,625.0
0.0290221,626.0
0.0069803423,627.0
0.0048433007,628.0
0.019937903,629.0
0.0066981427,630.0
0.00802382,631.0
0.008292261,632.0
0.02197325,633.0
0.013620533,634.0
0.012236302,635.0
0.013099688,636.0
0.0064035207,637.0
0.006054418,638.0
0.012406106,639.0
0.005373006,640.0
0.014327654,641.0
0.01741395,642.0
0.027017603,643.0
0.01788205,644.0
0.022762861,645.0
0.021242846,646.0
0.018049559,647.0
0.033285137,648.0
0.025934935,649.0
0.13341786,650.0
0.18505755,651.0
0.041842055,652.0
0.0058371974,653.0
0.011271107,654.0
0.016796174,655.0
0.012098426,656.0
0.0113142375,657.0
0.019546192,658.0
0.006379754,659.0
0.006364734,660.0
0.020233298,661.0
0.0090328,662.0
0.009695673,663.0
0.015666218,664.0
0.016665181,665.0
0.010910392,666.0
0.015896752,667.0
0.013736437,668.0
0.026984377,669.0
0.018862266,670.0
0.050401423,671.0
0.039585784,672.0


==> Privacy For Smart Meters/plots/Sample6.csv <==
a,b
0.056297805,1.0
0.11821036,2.0
0.06354735,3.0
0.049594145,4.0
0.0547456,5.0
0.02780105,6.0
0.024076695,7.0
0.08131798,8.0
0.07959242,9.0
0.055049337,10.0
0.012792209,11.0
0.013350376,12.0
0.014224085,13.0
0.008422946,14.0
0.03066076,15.0
0.024710393,16.0
0.02026476,17.0
0.03849213,18.0
0.020564856,19.0
0.013243994,20.0
0.017745974,21.0
0.011871019,22.0
0.026270723,23.0
0.0153499795,24.0
0.024398973,25.0
0.02982758,26.0
0.03738819,27.0
0.10390889,28.0
0.07211577,29.0
0.061314717,30.0
0.038231432,31.0
0.03219203,32.0
0.026677419,33.0
0.04041494,34.0
0.028884063,35.0
0.027770545,36.0
0.052490253,37.0
0.0228123,38.0
0.023823233,39.0
0.11844236,40.0
0.14686081,41.0
0.44217083,42.0
0.25365263,43.0
0.12859763,44.0
0.0119187655,45.0
0.020145187,46.0
0.07985394,47.0
0.02250825,48.0
0.033885326,49.0
0.06981614,50.0
0.025052967,51.0
0.015016092,52.0
0.04082038,53.0
0.015291006,54.0
0.02231205,55.0
0.022573035,56.0
0.04350518,57.0
0.029736126,58.0
0.031224944,59.0
0.024352644,60.0
0.023829304,61.0
0.024234988,62.0
0.045615368,63.0
0.023430377,64.0
0.020676242,65.0
0.03836902,66.0
0.037314996,67.0
0.022458283,68.0
0.024724033,69.0
0.019456932,70.0
0.020964466,71.0
0.052182775,72.0
0.06496505,73.0
0.16154864,74.0
0.08306738,75.0
0.042672243,76.0
0.009796201,77.0
0.012279459,78.0
0.0419167,79.0
0.017505405,80.0
0.023272019,81.0
0.044670813,82.0
0.019130707,83.0
0.016947288,84.0
0.029547988,85.0
0.015708996,86.0
0.014565728,87.0
0.015787277,88.0
0.026135499,89.0
0.017664054,90.0
0.021099988,91.0
0.033548653,92.0
0.04649192,93.0
0.03252894,94.0
0.053962465,95.0
0.03361306,96.0
0.027451042,97.0
0.061801396,98.0
0.04130851,99.0
0.027378364,100.0
0.028771538,101.0
0.019497974,102.0
0.017467162,103.0
0.10530007,104.0
0.098185234,105.0
0.07983052,106.0
0.018441422,107.0
0.016297251,108.0
0.0077616517,109.0
0.0064791683,110.0
0.041683048,111.0
0.020194225,112.0
0.015231615,113.0
0.02934825,114.0
0.012732395,115.0
0.007065781,116.0
0.027181841,117.0
0.010331337,118.0
0.017936867,119.0
0.018907072,120.0
0.037935745,121.0
0.0335032,122.0
0.032031395,123.0
0.057844333,124.0
0.025231702,125.0
0.022897989,126.0
0.032361485,127.0
0.017370256,128.0
0.025464479,129.0
0.039593115,130.0
0.03513659,131.0
0.03204287,132.0
0.046163514,133.0
0.024702404,134.0
0.022414008,135.0
0.09314321,136.0
0.14993994,137.0
0.3468775,138.0
0.2619056,139.0
0.1418317,140.0
0.012892972,141.0
0.02364935,142.0
0.07279061,143.0
0.020047944,144.0
0.035157576,145.0
0.07915991,146.0
0.025589595,147.0
0.016923985,148.0
0.044541504,149.0
0.014275008,150.0
0.02256022,151.0
0.01748613,152.0
0.039072968,153.0
0.02930943,154.0
0.038874857,155.0
0.02677951,156.0
0.0251641,157.0
0.029658055,158.0
0.050685707,159.0
0.028454514,160.0
0.019637724,161.0
0.033827376,162.0
0.029207341,163.0
0.019185647,164.0
0.031190889,165.0
0.019749152,166.0
0.020100955,167.0
0.0724135,168.0
0.088611975,169.0
0.24927239,170.0
0.15167512,171.0
0.09372919,172.0
0.014982456,173.0
0.023300003,174.0
0.06549198,175.0
0.03450689,176.0
0.056324262,177.0
0.09319633,178.0
0.04065406,179.0
0.033901453,180.0
0.06394875,181.0
0.029970992,182.0
0.031159325,183.0
0.0396301,184.0
0.06886547,185.0
0.031018449,186.0
0.04145199,187.0
0.037000876,188.0
0.059378847,189.0
0.037598502,190.0
0.05798792,191.0
0.04179616,192.0
0.04130442,193.0
0.10555139,194.0
0.062407188,195.0
0.05272342,196.0
0.029508473,197.0
0.028831562,198.0
0.017793452,199.0
0.060509205,200.0
0.06653745,201.0
0.047587354,202.0
0.014033261,203.0
0.0118299,204.0
0.007550328,205.0
0.0055776453,206.0
0.033193044,207.0
0.016143145,208.0
0.013656139,209.0
0.026424928,210.0
0.014078547,211.0
0.008199844,212.0
0.024338357,213.0
0.012094897,214.0
0.030434066,215.0
0.025336899,216.0
0.027624996,217.0
0.032131013,218.0
0.021518106,219.0
0.06501656,220.0
0.047589317,221.0
0.030598756,222.0
0.031413976,223.0
0.024772719,224.0
0.026965622,225.0
0.041005276,226.0
0.02959098,227.0
0.029328335,228.0
0.04563719,229.0
0.032741245,230.0
0.038133904,231.0
0.14883697,232.0
0.15056756,233.0
0.4508094,234.0
0.29858568,235.0
0.14677174,236.0
0.016118806,237.0
0.032513227,238.0
0.077011175,239.0
0.026102033,240.0
0.039299157,241.0
0.08436187,242.0
0.031188704,243.0
0.017425938,244.0
0.04327373,245.0
0.015249733,246.0
0.023271525,247.0
0.017952088,248.0
0.03599095,249.0
0.029210687,250.0
0.031717855,251.0
0.02093879,252.0
0.021589443,253.0
0.023758039,254.0
0.048208494,255.0
0.02633834,256.0
0.016095964,257.0
0.029885683,258.0
0.023541836,259.0
0.014598012,260.0
0.023713294,261.0
0.016375786,262.0
0.016742399,263.0
0.04895396,264.0
0.0578762,265.0
0.18123226,266.0
0.10584573,267.0
0.089268364,268.0
0.016976748,269.0
0.024072647,270.0
0.04682189,271.0
0.025673157,272.0
0.03466442,273.0
0.06075489,274.0
0.027427547,275.0
0.028056683,276.0
0.04924432,277.0
0.023457501,278.0
0.017559685,279.0
0.019991277,280.0
0.06431413,281.0
0.023861358,282.0
0.055368662,283.0
0.06264598,284.0
0.06686864,285.0
0.062388346,286.0
0.07306468,287.0
0.042159855,288.0
0.033162832,289.0
0.07242916,290.0
0.056432165,291.0
0.03903202,292.0
0.03879134,293.0
0.029179905,294.0
0.020806976,295.0
0.0783463,296.0
0.08352064,297.0
0.06751051,298.0
0.02278639,299.0
0.018667325,300.0
0.008739682,301.0
0.0075442675,302.0
0.044758644,303.0
0.017805327,304.0
0.019093014,305.0
0.038502235,306.0
0.017266948,307.0
0.0105197085,308.0
0.035980348,309.0
0.01372201,310.0
0.029618518,311.0
0.026954705,312.0
0.038443733,313.0
0.04260629,314.0
0.04385098,315.0
0.10837112,316.0
0.07377583,317.0
0.059053835,318.0
0.04303366,319.0
0.03707244,320.0
0.029385472,321.0
0.041943777,322.0
0.031028107,323.0
0.034407664,324.0
0.057873014,325.0
0.04289684,326.0
0.037146658,327.0
0.1265311,328.0
0.13759549,329.0
0.35374585,330.0
0.26888874,331.0
0.18966283,332.0
0.021438751,333.0
0.041808654,334.0
0.092430815,335.0
0.02955343,336.0
0.043690555,337.0
0.08563533,338.0
0.04080341,339.0
0.022276795,340.0
0.05570648,341.0
0.021578545,342.0
0.033659503,343.0
0.026901074,344.0
0.05251997,345.0
0.035911884,346.0
0.05236351,347.0
0.03131883,348.0
0.034425274,349.0
0.04307672,350.0
0.057517875,351.0
0.037297405,352.0
0.01919695,353.0
0.028232204,354.0
0.027334964,355.0
0.018076522,356.0
0.04378044,357.0
0.036635388,358.0
0.03958267,359.0
0.09202551,360.0
0.0783842,361.0
0.32216364,362.0
0.2658055,363.0
0.42197487,364.0
0.07188787,365.0
0.143045,366.0
0.0944496,367.0
0.1279059,368.0
0.102779694,369.0
0.16938956,370.0
0.07565872,371.0
0.14949597,372.0
0.14946848,373.0
0.07962722,374.0
0.04436489,375.0
0.08064533,376.0
0.13656425,377.0
0.06258794,378.0
0.12550315,379.0
0.17020294,380.0
0.10796152,381.0
0.0930767,382.0
0.085625336,383.0
0.051488657,384.0
0.04413108,385.0
0.09763299,386.0
0.060484037,387.0
0.059163343,388.0
0.044211593,389.0
0.0373589,390.0
0.019121338,391.0
0.039722312,392.0
0.040671386,393.0
0.030812718,394.0
0.01833689,395.0
0.011813143,396.0
0.008179164,397.0
0.007463855,398.0
0.035060383,399.0
0.01566692,400.0
0.013462548,401.0
0.026477618,402.0
0.014850466,403.0
0.008568448,404.0
0.020778377,405.0
0.011720263,406.0
0.024321793,407.0
0.01929137,408.0
0.021621842,409.0
0.0224349,410.0
0.023626445,411.0
0.054162905,412.0
0.059939165,413.0
0.041294567,414.0
0.04100006,415.0
0.034758575,416.0
0.028353564,417.0
0.043189548,418.0
0.02607522,419.0
0.027878145,420.0
0.042635757,421.0
0.03396636,422.0
0.032517776,423.0
0.12930389,424.0
0.12956089,425.0
0.33700243,426.0
0.20567964,427.0
0.1376067,428.0
0.017447224,429.0
0.033199918,430.0
0.09195818,431.0
0.03080398,432.0
0.04678407,433.0
0.09147539,434.0
0.040733766,435.0
0.020172032,436.0
0.04994093,437.0
0.018988233,438.0
0.02653978,439.0
0.021643775,440.0
0.05122126,441.0
0.031770334,442.0
0.04573937,443.0
0.027736306,444.0
0.027754176,445.0
0.035408724,446.0
0.05035146,447.0
0.030342016,448.0
0.015665993,449.0
0.02484652,450.0
0.027319016,451.0
0.015547349,452.0
0.032817196,453.0
0.022212446,454.0
0.027589621,455.0
0.06270685,456.0
0.07630913,457.0
0.26150486,458.0
0.14779687,459.0
0.20341663,460.0
0.035148576,461.0
0.0490328,462.0
0.05557421,463.0
0.058795936,464.0
0.05769593,465.0
0.09047566,466.0
0.037054118,467.0
0.06254273,468.0
0.08777017,469.0
0.040984888,470.0
0.027694795,471.0
0.042341735,472.0
0.10496858,473.0
0.04135483,474.0
0.093166724,475.0
0.12403148,476.0
0.096155636,477.0
0.07948535,478.0
0.08392562,479.0
0.049054377,480.0
0.044799488,481.0
0.10873861,482.0
0.063758105,483.0
0.056268312,484.0
0.042473435,485.0
0.034351863,486.0
0.020137774,487.0
0.069681376,488.0
0.07013289,489.0
0.048587773,490.0
0.01669711,491.0
0.013483202,492.0
0.0077414084,493.0
0.0064170766,494.0
0.036674455,495.0
0.016090343,496.0
0.014207319,497.0
0.028167643,498.0
0.013771592,499.0
0.008384611,500.0
0.026231442,501.0
0.011677056,502.0
0.025782865,503.0
0.023175756,504.0
0.028875854,505.0
0.032633506,506.0
0.02667663,507.0
0.06364664,508.0
0.058803216,509.0
0.040080328,510.0
0.040389877,511.0
0.035702065,512.0
0.02697492,513.0
0.043256626,514.0
0.026615132,515.0
0.02785595,516.0
0.04657708,517.0
0.031098055,518.0
0.031013738,519.0
0.1277873,520.0
0.16918303,521.0
0.40724388,522.0
0.2867811,523.0
0.22327451,524.0
0.021429136,525.0
0.042345043,526.0
0.108505584,527.0
0.031225072,528.0
0.04838408,529.0
0.09803325,530.0
0.042955205,531.0
0.021268258,532.0
0.056668244,533.0
0.019558923,534.0
0.031430617,535.0
0.024068952,536.0
0.049676303,537.0
0.033836443,538.0
0.04841831,539.0
0.029350743,540.0
0.030801697,541.0
0.037984297,542.0
0.05386177,543.0
0.034069702,544.0
0.019684607,545.0
0.030645797,546.0
0.028810024,547.0
0.019424874,548.0
0.037217364,549.0
0.027635137,550.0
0.029194798,551.0
0.079236545,552.0
0.0873787,553.0
0.2720653,554.0
0.1624893,555.0
0.19885296,556.0
0.03463471,557.0
0.051238988,558.0
0.06840458,559.0
0.05079222,560.0
0.057607044,561.0
0.08965973,562.0
0.047017775,563.0
0.056644473,564.0
0.08847477,565.0
0.042889267,566.0
0.03302315,567.0
0.0434118,568.0
0.092022665,569.0
0.038038895,570.0
0.079893544,571.0
0.10709924,572.0
0.09564884,573.0
0.07537856,574.0
0.08388318,575.0
0.051716916,576.0
0.04559736,577.0
0.10587411,578.0
0.061751246,579.0
0.0560355,580.0
0.043891456,581.0
0.032538287,582.0
0.021911854,583.0
0.07668226,584.0
0.08273214,585.0
0.06351325,586.0
0.020390896,587.0
0.017812114,588.0
0.008344381,589.0
0.0071353,590.0
0.041671883,591.0
0.016150666,592.0
0.017202152,593.0
0.035217475,594.0
0.017663842,595.0
0.009741887,596.0
0.030011535,597.0
0.013213185,598.0
0.030150758,599.0
0.024377743,600.0
0.03292273,601.0
0.035407238,602.0
0.031546533,603.0
0.05410448,604.0
0.046928946,605.0
0.036938712,606.0
0.05039822,607.0
0.035152342,608.0
0.025066365,609.0
0.048341017,610.0
0.026287902,611.0
0.023720302,612.0
0.032592956,613.0
0.021670356,614.0
0.01974759,615.0
0.11203498,616.0
0.14376903,617.0
0.34953186,618.0
0.16205752,619.0
0.105216354,620.0
0.013429434,621.0
0.021540513,622.0
0.07826245,623.0
0.028490737,624.0
0.045597352,625.0
0.086610384,626.0
0.03485838,627.0
0.021504337,628.0
0.04231658,629.0
0.016218174,630.0
0.015536535,631.0
0.016372852,632.0
0.042266753,633.0
0.02258332,634.0
0.0292839,635.0
0.028327733,636.0
0.027335387,637.0
0.025121752,638.0
0.043167446,639.0
0.02169134,640.0
0.023261836,641.0
0.042190656,642.0
0.042375427,643.0
0.025566325,644.0
0.027566204,645.0
0.022960136,646.0
0.01908809,647.0
0.04674227,648.0
0.043595184,649.0
0.054603666,650.0
0.031279914,651.0
0.018934537,652.0
0.007985399,653.0
0.008616718,654.0
0.029161979,655.0
0.018519312,656.0
0.012170417,657.0
0.026163304,658.0
0.011532775,659.0
0.008262967,660.0
0.025443207,661.0
0.013562906,662.0
0.018959727,663.0
0.028151358,664.0
0.02944225,665.0
0.022924772,666.0
0.030377917,667.0
0.025502356,668.0
0.043417294,669.0
0.03272439,670.0
0.06194265,671.0
0.05182565,672.0


==> Privacy For Smart Meters/plots/Sample7.csv <==
a,b
0.05831093,1.0
0.13963845,2.0
0.04688058,3.0
0.035573587,4.0
0.028693981,5.0
0.014746514,6.0
0.011929287,7.0
0.027264338,8.0
0.037498068,9.0
0.02791904,10.0
0.0058545764,11.0
0.005193294,12.0
0.004414614,13.0
0.0030590177,14.0
0.019722829,15.0
0.009673741,16.0
0.005741017,17.0
0.014261446,18.0
0.007098734,19.0
0.0034707864,20.0
0.0059074294,21.0
0.005268059,22.0
0.010081257,23.0
0.0064328923,24.0
0.0051263827,25.0
0.0062697907,26.0
0.004946883,27.0
0.0031244014,28.0
0.0056913267,29.0
0.003980305,30.0
0.016751852,31.0
0.007852796,32.0
0.014123163,33.0
0.034179468,34.0
0.021932542,35.0
0.014204072,36.0
0.008473249,37.0
0.008375134,38.0
0.009773635,39.0
0.04371737,40.0
0.065781064,41.0
0.17351766,42.0
0.046145916,43.0
0.022179011,44.0
0.004065453,45.0
0.004649938,46.0
0.038713604,47.0
0.012987678,48.0
0.013209421,49.0
0.035892192,50.0
0.008071053,51.0
0.005248257,52.0
0.022100218,53.0
0.0072518964,54.0
0.009234641,55.0
0.011297707,56.0
0.020366076,57.0
0.013577578,58.0
0.010700837,59.0
0.010022269,60.0
0.007798395,61.0
0.0061409078,62.0
0.015886797,63.0
0.007940105,64.0
0.019794064,65.0
0.02919165,66.0
0.03718399,67.0
0.029156217,68.0
0.024106165,69.0
0.022787021,70.0
0.018159354,71.0
0.04628105,72.0
0.045319106,73.0
0.06860128,74.0
0.025747113,75.0
0.012103933,76.0
0.005038376,77.0
0.0048743426,78.0
0.026634222,79.0
0.011389713,80.0
0.008570002,81.0
0.019217959,82.0
0.008049083,83.0
0.0057000536,84.0
0.014077777,85.0
0.00895812,86.0
0.008443134,87.0
0.008512245,88.0
0.011220704,89.0
0.008597037,90.0
0.010052766,91.0
0.011845596,92.0
0.013871268,93.0
0.009534364,94.0
0.02941579,95.0
0.013234935,96.0
0.02521937,97.0
0.07799723,98.0
0.05059021,99.0
0.030657357,100.0
0.022582104,101.0
0.018045655,102.0
0.015434238,103.0
0.085944474,104.0
0.063522324,105.0
0.04884785,106.0
0.007863824,107.0
0.006177702,108.0
0.0037083721,109.0
0.0028164603,110.0
0.021593114,111.0
0.011429599,112.0
0.006151563,113.0
0.015103692,114.0
0.006053428,115.0
0.0030589076,116.0
0.010142367,117.0
0.005684871,118.0
0.007814791,119.0
0.006827391,120.0
0.010142973,121.0
0.008278974,122.0
0.0073053623,123.0
0.006834519,124.0
0.0056426753,125.0
0.0045811906,126.0
0.014020827,127.0
0.0062544197,128.0
0.016828274,129.0
0.03396146,130.0
0.032032434,131.0
0.022101501,132.0
0.018016167,133.0
0.014328728,134.0
0.014303608,135.0
0.08886631,136.0
0.10314171,137.0
0.19021276,138.0
0.033680543,139.0
0.019499796,140.0
0.004560532,141.0
0.004562189,142.0
0.03543597,143.0
0.013567702,144.0
0.013035667,145.0
0.031310394,146.0
0.009961915,147.0
0.006006331,148.0
0.019905662,149.0
0.00855902,150.0
0.008205892,151.0
0.009591326,152.0
0.015212612,153.0
0.010204962,154.0
0.008104429,155.0
0.006576935,156.0
0.008368016,157.0
0.0058574993,158.0
0.020450521,159.0
0.010264024,160.0
0.017896304,161.0
0.04591676,162.0
0.04553418,163.0
0.026875792,164.0
0.016497994,165.0
0.018084377,166.0
0.015443837,167.0
0.04700524,168.0
0.059945215,169.0
0.09489855,170.0
0.020549243,171.0
0.011611179,172.0
0.004018659,173.0
0.0035706072,174.0
0.02472821,175.0
0.009486468,176.0
0.0080449395,177.0
0.019449245,178.0
0.007946805,179.0
0.0047872323,180.0
0.013602738,181.0
0.008706778,182.0
0.0100646,183.0
0.010058993,184.0
0.008564457,185.0
0.00820276,186.0
0.005895161,187.0
0.0050627072,188.0
0.009700819,189.0
0.005944566,190.0
0.027200013,191.0
0.013335099,192.0
0.01680847,193.0
0.061582573,194.0
0.032580152,195.0
0.018170064,196.0
0.009952284,197.0
0.00864215,198.0
0.010977392,199.0
0.07143424,200.0
0.124764904,201.0
0.13026261,202.0
0.0126583595,203.0
0.0119899055,204.0
0.0041665644,205.0
0.0032003534,206.0
0.031135319,207.0
0.013998312,208.0
0.009509129,209.0
0.02280407,210.0
0.007597785,211.0
0.003939798,212.0
0.016080087,213.0
0.0072558746,214.0
0.0070152064,215.0
0.0072648074,216.0
0.013831201,217.0
0.008691314,218.0
0.009257233,219.0
0.010416354,220.0
0.007233612,221.0
0.0055719363,222.0
0.016819496,223.0
0.0072682556,224.0
0.021234423,225.0
0.05134321,226.0
0.04625172,227.0
0.032766584,228.0
0.022101037,229.0
0.01710525,230.0
0.011661534,231.0
0.07790111,232.0
0.08678048,233.0
0.08554252,234.0
0.010416955,235.0
0.008748796,236.0
0.003525574,237.0
0.002731076,238.0
0.023058947,239.0
0.010810148,240.0
0.007319767,241.0
0.019027008,242.0
0.0066367523,243.0
0.003935794,244.0
0.013326449,245.0
0.0063737775,246.0
0.0073462566,247.0
0.0078117037,248.0
0.014583041,249.0
0.009723784,250.0
0.008544632,251.0
0.00846744,252.0
0.007569957,253.0
0.005787123,254.0
0.016692938,255.0
0.0076563074,256.0
0.019615568,257.0
0.046013072,258.0
0.049123976,259.0
0.03216947,260.0
0.020113796,261.0
0.018745339,262.0
0.014028656,263.0
0.06719467,264.0
0.08624714,265.0
0.14479382,266.0
0.031353123,267.0
0.018586414,268.0
0.0046071513,269.0
0.0046151574,270.0
0.030553155,271.0
0.011953983,272.0
0.010357827,273.0
0.02678573,274.0
0.008962705,275.0
0.0052350927,276.0
0.018162318,277.0
0.008223478,278.0
0.010885733,279.0
0.010951923,280.0
0.014573285,281.0
0.012281604,282.0
0.009010791,283.0
0.007000808,284.0
0.009041073,285.0
0.0070073027,286.0
0.028152356,287.0
0.012823874,288.0
0.016032424,289.0
0.053310163,290.0
0.044670086,291.0
0.023660764,292.0
0.014624249,293.0
0.0139570525,294.0
0.012863526,295.0
0.07268021,296.0
0.15044677,297.0
0.2663208,298.0
0.047106694,299.0
0.034270745,300.0
0.0057952246,301.0
0.0058963504,302.0
0.039406627,303.0
0.015288843,304.0
0.017051633,305.0
0.03808693,306.0
0.011191689,307.0
0.007600207,308.0
0.021316445,309.0
0.010213049,310.0
0.007916263,311.0
0.008696349,312.0
0.012402881,313.0
0.008373718,314.0
0.00772136,315.0
0.007104448,316.0
0.012021554,317.0
0.00728217,318.0
0.030409794,319.0
0.015182564,320.0
0.020834684,321.0
0.08460702,322.0
0.044452917,323.0
0.023826545,324.0
0.013802177,325.0
0.011901257,326.0
0.011818794,327.0
0.06303672,328.0
0.070136935,329.0
0.05504857,330.0
0.0058647585,331.0
0.0049130986,332.0
0.0027912385,333.0
0.0018847905,334.0
0.01869733,335.0
0.008921107,336.0
0.0051254965,337.0
0.013319995,338.0
0.0046474044,339.0
0.0026120928,340.0
0.007858579,341.0
0.0046748305,342.0
0.005468361,343.0
0.004849945,344.0
0.007441244,345.0
0.005615215,346.0
0.005172604,347.0
0.0043477966,348.0
0.00442585,349.0
0.0033452543,350.0
0.011697464,351.0
0.0050845193,352.0
0.015572356,353.0
0.034490544,354.0
0.032667346,355.0
0.02272984,356.0
0.012737165,357.0
0.012251214,358.0
0.011241226,359.0
0.032112595,360.0
0.04335656,361.0
0.107726395,362.0
0.02879341,363.0
0.0112757,364.0
0.0028226627,365.0
0.0030080345,366.0
0.021942645,367.0
0.007490475,368.0
0.0068367547,369.0
0.019394115,370.0
0.0061981557,371.0
0.0039512143,372.0
0.015177567,373.0
0.0073096547,374.0
0.0070235706,375.0
0.0076295766,376.0
0.0092843855,377.0
0.0070696166,378.0
0.0052232,379.0
0.004096231,380.0
0.006932997,381.0
0.0047051786,382.0
0.023564441,383.0
0.010196281,384.0
0.012162439,385.0
0.042886455,386.0
0.032904208,387.0
0.016073685,388.0
0.008188512,389.0
0.009031801,390.0
0.008788966,391.0
0.049837798,392.0
0.09434753,393.0
0.13369133,394.0
0.018081188,395.0
0.013574269,396.0
0.00367498,397.0
0.0031971878,398.0
0.027842022,399.0
0.010932232,400.0
0.010633996,401.0
0.026727797,402.0
0.007961014,403.0
0.005096191,404.0
0.016907126,405.0
0.0080135865,406.0
0.0070798933,407.0
0.007375556,408.0
0.011603664,409.0
0.007991588,410.0
0.006766536,411.0
0.006618959,412.0
0.007993689,413.0
0.0054393704,414.0
0.021299735,415.0
0.00922578,416.0
0.016945299,417.0
0.048192564,418.0
0.030754182,419.0
0.01674143,420.0
0.0112586655,421.0
0.009205023,422.0
0.010141166,423.0
0.057968948,424.0
0.06030581,425.0
0.05070161,426.0
0.0046798065,427.0
0.004290804,428.0
0.0024725,429.0
0.0015984342,430.0
0.019486707,431.0
0.008729164,432.0
0.0055210046,433.0
0.01557499,434.0
0.0055214455,435.0
0.0027446265,436.0
0.008547653,437.0
0.004689821,438.0
0.005902718,439.0
0.0052581616,440.0
0.0099134045,441.0
0.0071003567,442.0
0.005912604,443.0
0.00528862,444.0
0.004595432,445.0
0.0035771108,446.0
0.011403548,447.0
0.0050882073,448.0
0.012917759,449.0
0.025149396,450.0
0.02860585,451.0
0.018299336,452.0
0.0130564,453.0
0.012895025,454.0
0.012047236,455.0
0.03662623,456.0
0.04761817,457.0
0.13722903,458.0
0.030162549,459.0
0.013154957,460.0
0.003134604,461.0
0.0032608467,462.0
0.020862887,463.0
0.0078367675,464.0
0.007595858,465.0
0.020324804,466.0
0.007313571,467.0
0.0048792493,468.0
0.015162804,469.0
0.008564148,470.0
0.008555419,471.0
0.009679933,472.0
0.009659983,473.0
0.008013099,474.0
0.0061110724,475.0
0.004432537,476.0
0.008927006,477.0
0.00597786,478.0
0.025585715,479.0
0.012868138,480.0
0.014424533,481.0
0.051867567,482.0
0.037700303,483.0
0.018934442,484.0
0.009568219,485.0
0.009858688,486.0
0.010556578,487.0
0.06069706,488.0
0.11987526,489.0
0.17296392,490.0
0.018527856,491.0
0.015834793,492.0
0.00418324,493.0
0.0036065818,494.0
0.031325463,495.0
0.01244335,496.0
0.010949625,497.0
0.025836142,498.0
0.008449216,499.0
0.00494557,500.0
0.018244337,501.0
0.008955878,502.0
0.007324664,503.0
0.0075210636,504.0
0.010377682,505.0
0.007432249,506.0
0.007455899,507.0
0.007497615,508.0
0.007851246,509.0
0.00511048,510.0
0.022040013,511.0
0.009109022,512.0
0.022720095,513.0
0.06405362,514.0
0.033369716,515.0
0.021298341,516.0
0.014717558,517.0
0.010305704,518.0
0.010463136,519.0
0.04773099,520.0
0.045622185,521.0
0.03467308,522.0
0.004089957,523.0
0.0034708318,524.0
0.0022122774,525.0
0.0014489061,526.0
0.017732212,527.0
0.0074185715,528.0
0.00458319,529.0
0.01247243,530.0
0.004628956,531.0
0.0024141995,532.0
0.0069752177,533.0
0.0042270017,534.0
0.0047988733,535.0
0.0038656688,536.0
0.0078843385,537.0
0.0053165704,538.0
0.0052819205,539.0
0.004604706,540.0
0.0044584186,541.0
0.0034589495,542.0
0.012615233,543.0
0.0053743417,544.0
0.013242923,545.0
0.027272845,546.0
0.024152104,547.0
0.016616335,548.0
0.010889175,549.0
0.010464688,550.0
0.010152968,551.0
0.028282987,552.0
0.04466887,553.0
0.13090605,554.0
0.03011387,555.0
0.0121241445,556.0
0.002401279,557.0
0.0025378638,558.0
0.02155934,559.0
0.0066318084,560.0
0.007027224,561.0
0.02148363,562.0
0.005908537,563.0
0.0041524777,564.0
0.016543146,565.0
0.0068143983,566.0
0.0073819854,567.0
0.007860641,568.0
0.013271756,569.0
0.0092501985,570.0
0.006798465,571.0
0.0059848465,572.0
0.008383949,573.0
0.0060834307,574.0
0.025974575,575.0
0.011454489,576.0
0.013411418,577.0
0.037653476,578.0
0.030780489,579.0
0.015012835,580.0
0.010805525,581.0
0.010404423,582.0
0.011038188,583.0
0.06941461,584.0
0.10394162,585.0
0.16927247,586.0
0.022457791,587.0
0.01627542,588.0
0.0041388324,589.0
0.0037503096,590.0
0.032286443,591.0
0.011745752,592.0
0.012223979,593.0
0.029398616,594.0
0.008796294,595.0
0.0054684784,596.0
0.01943007,597.0
0.008162445,598.0
0.008568305,599.0
0.008227938,600.0
0.017006738,601.0
0.010919875,602.0
0.010284772,603.0
0.01143064,604.0
0.010268801,605.0
0.0080248425,606.0
0.02210384,607.0
0.0110129705,608.0
0.016437203,609.0
0.036364168,610.0
0.02730767,611.0
0.01800759,612.0
0.016279869,613.0
0.011827916,614.0
0.010455875,615.0
0.071970284,616.0
0.10846391,617.0
0.16127896,618.0
0.028112952,619.0
0.020132994,620.0
0.0046106004,621.0
0.004344878,622.0
0.039928418,623.0
0.013275124,624.0
0.014300224,625.0
0.03786343,626.0
0.009313532,627.0
0.0061661922,628.0
0.02437315,629.0
0.007644222,630.0
0.010327722,631.0
0.010708407,632.0
0.029516382,633.0
0.018723706,634.0
0.017996605,635.0
0.018496836,636.0
0.008809414,637.0
0.008842822,638.0
0.018020606,639.0
0.0072993725,640.0
0.017490037,641.0
0.02222139,642.0
0.034616828,643.0
0.022005437,644.0
0.031798836,645.0
0.026253033,646.0
0.022637395,647.0
0.04912778,648.0
0.036946166,649.0
0.1774139,650.0
0.2032854,651.0
0.049909603,652.0
0.007867859,653.0
0.014402844,654.0
0.0254503,655.0
0.018922174,656.0
0.015099543,657.0
0.029667858,658.0
0.007985476,659.0
0.008079458,660.0
0.022049384,661.0
0.010050718,662.0
0.010815235,663.0
0.01657554,664.0
0.01880343,665.0
0.012131423,666.0
0.01824122,667.0
0.016211828,668.0
0.0315651,669.0
0.022723697,670.0
0.05253637,671.0
0.04341959,672.0


==> Privacy For Smart Meters/plots/Sample8.csv <==
a,b
0.058241386,1.0
0.12007087,2.0
0.06294939,3.0
0.05134484,4.0
0.057777323,5.0
0.026358463,6.0
0.020709448,7.0
0.08913693,8.0
0.10506592,9.0
0.05808147,10.0
0.0137041155,11.0
0.017573787,12.0
0.013680455,13.0
0.009136535,14.0
0.03497349,15.0
0.025700126,16.0
0.025401346,17.0
0.042000443,18.0
0.026826004,19.0
0.01668917,20.0
0.022077363,21.0
0.016292818,22.0
0.034951605,23.0
0.019938244,24.0
0.035688408,25.0
0.04182427,26.0
0.06195275,27.0
0.12909971,28.0
0.08161724,29.0
0.07912406,30.0
0.056715228,31.0
0.04081163,32.0
0.035332195,33.0
0.055149984,34.0
0.04292014,35.0
0.04191176,36.0
0.073240064,37.0
0.033391397,38.0
0.029727418,39.0
0.15751238,40.0
0.1873691,41.0
0.4801632,42.0
0.25585696,43.0
0.14546853,44.0
0.013859879,45.0
0.023189608,46.0
0.08464945,47.0
0.025549965,48.0
0.036639966,49.0
0.07003053,50.0
0.024961423,51.0
0.015052437,52.0
0.045916285,53.0
0.016263442,54.0
0.026726736,55.0
0.028466778,56.0
0.044767182,57.0
0.03330604,58.0
0.031402078,59.0
0.03644159,60.0
0.03654691,61.0
0.030062323,62.0
0.049473893,63.0
0.029495418,64.0
0.024730867,65.0
0.047512352,66.0
0.035560936,67.0
0.024973964,68.0
0.02736557,69.0
0.019239465,70.0
0.020100262,71.0
0.055739094,72.0
0.0629718,73.0
0.12148654,74.0
0.05765341,75.0
0.03206371,76.0
0.0099782795,77.0
0.011272541,78.0
0.046442315,79.0
0.019246118,80.0
0.021927442,81.0
0.042997308,82.0
0.019486135,83.0
0.012560253,84.0
0.03407317,85.0
0.01511217,86.0
0.024262406,87.0
0.024192473,88.0
0.035378326,89.0
0.03042004,90.0
0.026075741,91.0
0.041850578,92.0
0.04444791,93.0
0.032815095,94.0
0.055287916,95.0
0.03263463,96.0
0.025618209,97.0
0.053190615,98.0
0.037335977,99.0
0.025025668,100.0
0.031090973,101.0
0.018899396,102.0
0.021292966,103.0
0.119926274,104.0
0.13627866,105.0
0.23357578,106.0
0.08067949,107.0
0.06149891,108.0
0.0130587965,109.0
0.01584455,110.0
0.072750196,111.0
0.027274922,112.0
0.03596717,113.0
0.07148327,114.0
0.022533726,115.0
0.01237991,116.0
0.04558704,117.0
0.01336611,118.0
0.026975654,119.0
0.02344092,120.0
0.0446398,121.0
0.042219896,122.0
0.05120669,123.0
0.052049026,124.0
0.030981062,125.0
0.035188716,126.0
0.048740532,127.0
0.028291423,128.0
0.021387745,129.0
0.038993854,130.0
0.027534466,131.0
0.021078182,132.0
0.03945031,133.0
0.025957111,134.0
0.027504731,135.0
0.11017283,136.0
0.13337103,137.0
0.38616803,138.0
0.23598498,139.0
0.21625842,140.0
0.024211299,141.0
0.043651618,142.0
0.09254281,143.0
0.033356942,144.0
0.049736723,145.0
0.0834546,146.0
0.043003112,147.0
0.027974559,148.0
0.060717303,149.0
0.025444498,150.0
0.028115327,151.0
0.02657135,152.0
0.06343702,153.0
0.03227088,154.0
0.061153535,155.0
0.036257762,156.0
0.038803704,157.0
0.049925905,158.0
0.06213885,159.0
0.035883464,160.0
0.023071287,161.0
0.035964333,162.0
0.036677346,163.0
0.022752315,164.0
0.04287328,165.0
0.024560755,166.0
0.030576305,167.0
0.08834403,168.0
0.0942481,169.0
0.2371783,170.0
0.12316011,171.0
0.081254095,172.0
0.017649706,173.0
0.024109172,174.0
0.0664114,175.0
0.034306586,176.0
0.04670437,177.0
0.07404052,178.0
0.034030125,179.0
0.028629689,180.0
0.055902567,181.0
0.026738822,182.0
0.03157171,183.0
0.034050014,184.0
0.0720811,185.0
0.03429645,186.0
0.060810436,187.0
0.09196822,188.0
0.10858575,189.0
0.071472675,190.0
0.08013192,191.0
0.05352265,192.0
0.045465704,193.0
0.115238,194.0
0.059924573,195.0
0.049283,196.0
0.03962755,197.0
0.029040875,198.0
0.019450955,199.0
0.06830028,200.0
0.062407322,201.0
0.045285553,202.0
0.012535042,203.0
0.009793066,204.0
0.0065919575,205.0
0.00527507,206.0
0.02816528,207.0
0.014553231,208.0
0.010312456,209.0
0.021877157,210.0
0.010513419,211.0
0.005683981,212.0
0.016167775,213.0
0.008539349,214.0
0.02303341,215.0
0.01797824,216.0
0.019397082,217.0
0.023852147,218.0
0.01777572,219.0
0.03649993,220.0
0.02690662,221.0
0.020205855,222.0
0.024884203,223.0
0.018309629,224.0
0.021699408,225.0
0.031638473,226.0
0.022508183,227.0
0.023360264,228.0
0.037260883,229.0
0.028886205,230.0
0.02821064,231.0
0.09962859,232.0
0.11767819,233.0
0.39160642,234.0
0.34355596,235.0
0.16061814,236.0
0.015690703,237.0
0.03651531,238.0
0.07382932,239.0
0.025745109,240.0
0.03918424,241.0
0.07758832,242.0
0.03528026,243.0
0.02182101,244.0
0.043260712,245.0
0.018664222,246.0
0.020403633,247.0
0.018744035,248.0
0.04386738,249.0
0.026651021,250.0
0.031759307,251.0
0.02090828,252.0
0.026883135,253.0
0.028201565,254.0
0.046288207,255.0
0.026768522,256.0
0.014754754,257.0
0.026457125,258.0
0.03278638,259.0
0.017906554,260.0
0.022183921,261.0
0.01895182,262.0
0.021313988,263.0
0.048156686,264.0
0.067327924,265.0
0.20543703,266.0
0.12314918,267.0
0.07767038,268.0
0.015258136,269.0
0.022350933,270.0
0.05316042,271.0
0.038216025,272.0
0.05676072,273.0
0.106749296,274.0
0.039816484,275.0
0.04961338,276.0
0.050417475,277.0
0.02627602,278.0
0.02064496,279.0
0.024710016,280.0
0.06557955,281.0
0.024748504,282.0
0.04117332,283.0
0.052336127,284.0
0.08040639,285.0
0.045422513,286.0
0.075349,287.0
0.045608807,288.0
0.047514006,289.0
0.18436716,290.0
0.08544417,291.0
0.057803024,292.0
0.03282407,293.0
0.030439489,294.0
0.019062689,295.0
0.04877897,296.0
0.045813926,297.0
0.04102973,298.0
0.011077661,299.0
0.007325828,300.0
0.004983265,301.0
0.0041313707,302.0
0.024574708,303.0
0.011101501,304.0
0.0070362743,305.0
0.015500829,306.0
0.008750167,307.0
0.003924997,308.0
0.011398149,309.0
0.0072097913,310.0
0.019563774,311.0
0.0135653885,312.0
0.011957916,313.0
0.014757916,314.0
0.009888027,315.0
0.018461788,316.0
0.021682424,317.0
0.012771667,318.0
0.020261109,319.0
0.01640256,320.0
0.020305263,321.0
0.0334141,322.0
0.017164063,323.0
0.01854241,324.0
0.023540534,325.0
0.014960414,326.0
0.01581553,327.0
0.094684,328.0
0.1352645,329.0
0.3864307,330.0
0.1936324,331.0
0.115097456,332.0
0.010853182,333.0
0.018830547,334.0
0.08132026,335.0
0.024971217,336.0
0.039101113,337.0
0.089422144,338.0
0.028774463,339.0
0.015542649,340.0
0.045686197,341.0
0.014745181,342.0
0.019008145,343.0
0.019117292,344.0
0.04628623,345.0
0.024578515,346.0
0.029019423,347.0
0.019540705,348.0
0.023968847,349.0
0.023928234,350.0
0.04112186,351.0
0.026111025,352.0
0.016269404,353.0
0.026266241,354.0
0.03189094,355.0
0.02097485,356.0
0.02561976,357.0
0.020153353,358.0
0.019508777,359.0
0.045715794,360.0
0.08140005,361.0
0.22361486,362.0
0.16080195,363.0
0.10492671,364.0
0.016069539,365.0
0.025135072,366.0
0.054238398,367.0
0.029001214,368.0
0.045472372,369.0
0.087732516,370.0
0.037611995,371.0
0.043039706,372.0
0.05902533,373.0
0.028291741,374.0
0.023638116,375.0
0.027704379,376.0
0.062104657,377.0
0.02780006,378.0
0.040748484,379.0
0.072248824,380.0
0.10096642,381.0
0.05886028,382.0
0.076399654,383.0
0.0515027,384.0
0.04185821,385.0
0.13414095,386.0
0.067294516,387.0
0.050110634,388.0
0.03272418,389.0
0.025922436,390.0
0.017532267,391.0
0.072192885,392.0
0.07681788,393.0
0.05235232,394.0
0.012395061,395.0
0.010584508,396.0
0.0058794995,397.0
0.0046753795,398.0
0.028597804,399.0
0.0131819425,400.0
0.010149658,401.0
0.0220745,402.0
0.0104816705,403.0
0.0055393754,404.0
0.015453388,405.0
0.008615813,406.0
0.016319888,407.0
0.012557103,408.0
0.015285417,409.0
0.015411071,410.0
0.010227238,411.0
0.01589945,412.0
0.02160975,413.0
0.0127112465,414.0
0.02853702,415.0
0.018537158,416.0
0.019132677,417.0
0.04393052,418.0
0.023305707,419.0
0.016885817,420.0
0.0151421325,421.0
0.010244733,422.0
0.011663006,423.0
0.08976061,424.0
0.121167175,425.0
0.21359813,426.0
0.033192184,427.0
0.029929593,428.0
0.006691793,429.0
0.006267762,430.0
0.06108955,431.0
0.021062737,432.0
0.029335579,433.0
0.0713057,434.0
0.017465737,435.0
0.009547868,436.0
0.028559977,437.0
0.009423644,438.0
0.011236732,439.0
0.010816693,440.0
0.036316574,441.0
0.017816592,442.0
0.022255944,443.0
0.018316213,444.0
0.01428806,445.0
0.014313778,446.0
0.032170214,447.0
0.015829591,448.0
0.016911902,449.0
0.030912803,450.0
0.035828907,451.0
0.02156135,452.0
0.024108691,453.0
0.018479278,454.0
0.016404854,455.0
0.055039793,456.0
0.09968507,457.0
0.2392507,458.0
0.07008076,459.0
0.04531992,460.0
0.0069201034,461.0
0.007923721,462.0
0.043502808,463.0
0.013828044,464.0
0.019605396,465.0
0.045699555,466.0
0.01609799,467.0
0.011499904,468.0
0.033781268,469.0
0.014762783,470.0
0.019335423,471.0
0.022181261,472.0
0.024129119,473.0
0.019393658,474.0
0.014399038,475.0
0.01614064,476.0
0.033440676,477.0
0.019128794,478.0
0.041349225,479.0
0.028268414,480.0
0.023018554,481.0
0.061946586,482.0
0.034979727,483.0
0.021977544,484.0
0.0151833715,485.0
0.011789968,486.0
0.01338418,487.0
0.09585483,488.0
0.15121615,489.0
0.15821993,490.0
0.018688757,491.0
0.02056159,492.0
0.0066076866,493.0
0.005317759,494.0
0.048642218,495.0
0.019949012,496.0
0.017605184,497.0
0.038655497,498.0
0.012850772,499.0
0.006395607,500.0
0.027494812,501.0
0.009414086,502.0
0.015045035,503.0
0.015650798,504.0
0.024396492,505.0
0.019615725,506.0
0.01332394,507.0
0.02030604,508.0
0.017777588,509.0
0.011448058,510.0
0.025946958,511.0
0.015787957,512.0
0.021962551,513.0
0.044082485,514.0
0.031309005,515.0
0.025404332,516.0
0.02420342,517.0
0.015025096,518.0
0.015528186,519.0
0.09495604,520.0
0.15400913,521.0
0.24849178,522.0
0.05145582,523.0
0.040647913,524.0
0.0073241936,525.0
0.0074658007,526.0
0.055617943,527.0
0.01784558,528.0
0.02269209,529.0
0.053237893,530.0
0.016187636,531.0
0.009677648,532.0
0.027834015,533.0
0.010176482,534.0
0.01305882,535.0
0.012622621,536.0
0.029612046,537.0
0.018442204,538.0
0.016147694,539.0
0.014035902,540.0
0.016130999,541.0
0.013630052,542.0
0.03349739,543.0
0.018789414,544.0
0.018901484,545.0
0.037777096,546.0
0.036559474,547.0
0.022513915,548.0
0.020055085,549.0
0.016569613,550.0
0.015862618,551.0
0.08060485,552.0
0.14577205,553.0
0.25398526,554.0
0.06070136,555.0
0.05003962,556.0
0.007793611,557.0
0.00822677,558.0
0.062651254,559.0
0.017957859,560.0
0.028484767,561.0
0.06262839,562.0
0.018332135,563.0
0.012653177,564.0
0.035307616,565.0
0.0125437565,566.0
0.016720368,567.0
0.017223734,568.0
0.035838872,569.0
0.02263884,570.0
0.022589684,571.0
0.030436574,572.0
0.03307483,573.0
0.02481094,574.0
0.04498898,575.0
0.028931793,576.0
0.02584993,577.0
0.059339754,578.0
0.047958024,579.0
0.03307183,580.0
0.033719786,581.0
0.022606162,582.0
0.018788617,583.0
0.11935887,584.0
0.1854071,585.0
0.22990154,586.0
0.051950473,587.0
0.046527237,588.0
0.009520849,589.0
0.009462784,590.0
0.06137963,591.0
0.021520568,592.0
0.025104359,593.0
0.052448247,594.0
0.017962597,595.0
0.009696749,596.0
0.03180694,597.0
0.01138916,598.0
0.019260803,599.0
0.01768541,600.0
0.029561028,601.0
0.025517667,602.0
0.017341679,603.0
0.02201948,604.0
0.022975795,605.0
0.016843084,606.0
0.03892963,607.0
0.022938112,608.0
0.019897308,609.0
0.045987204,610.0
0.0302074,611.0
0.019463722,612.0
0.020651508,613.0
0.0136958575,614.0
0.015227579,615.0
0.08893635,616.0
0.1346861,617.0
0.27295783,618.0
0.061446212,619.0
0.04404239,620.0
0.008306674,621.0
0.00882491,622.0
0.053123556,623.0
0.020482766,624.0
0.026773844,625.0
0.05632492,626.0
0.017759023,627.0
0.011520826,628.0
0.02935964,629.0
0.011406802,630.0
0.012860549,631.0
0.014507934,632.0
0.025808813,633.0
0.018638896,634.0
0.01440135,635.0
0.016184261,636.0
0.016268568,637.0
0.012260462,638.0
0.025731606,639.0
0.013276331,640.0
0.018742021,641.0
0.032033682,642.0
0.033758093,643.0
0.019951493,644.0
0.020739408,645.0
0.01749588,646.0
0.017682062,647.0
0.04518089,648.0
0.04359098,649.0
0.075482704,650.0
0.03866125,651.0
0.02023592,652.0
0.006794332,653.0
0.0078952415,654.0
0.027467847,655.0
0.019446999,656.0
0.011780588,657.0
0.02362933,658.0
0.008399459,659.0
0.0063892924,660.0
0.02277225,661.0
0.010419983,662.0
0.016097011,663.0
0.025251292,664.0
0.026628572,665.0
0.019952549,666.0
0.024501929,667.0
0.0207492,668.0
0.033843722,669.0
0.024177462,670.0
0.056381546,671.0
0.043913253,672.0


==> Privacy For Smart Meters/plots/Sample9.csv <==
a,b
0.05666353,1.0
0.08978203,2.0
0.0526416,3.0
0.04787735,4.0
0.057046283,5.0
0.028666258,6.0
0.03027938,7.0
0.035361763,8.0
0.04430066,9.0
0.03662469,10.0
0.024648719,11.0
0.019641748,12.0
0.02328827,13.0
0.018184751,14.0
0.03892028,15.0
0.027396962,16.0
0.0266331,17.0
0.04048864,18.0
0.0331296,19.0
0.023631398,20.0
0.030940738,21.0
0.022798732,22.0
0.034807958,23.0
0.02226665,24.0
0.030132975,25.0
0.030252896,26.0
0.053487774,27.0
0.14943226,28.0
0.12728125,29.0
0.11707129,30.0
0.051958703,31.0
0.04841867,32.0
0.03311919,33.0
0.040249433,34.0
0.040086936,35.0
0.043302223,36.0
0.08505969,37.0
0.09426622,38.0
0.09778688,39.0
0.22286102,40.0
0.15347041,41.0
0.48256806,42.0
0.30653292,43.0
0.4532148,44.0
0.07634124,45.0
0.14152463,46.0
0.10430046,47.0
0.06398511,48.0
0.052976824,49.0
0.08065306,50.0
0.053982876,51.0
0.03215543,52.0
0.06626975,53.0
0.031966083,54.0
0.04116971,55.0
0.03735654,56.0
0.06403015,57.0
0.041362874,58.0
0.062427763,59.0
0.060671516,60.0
0.06470841,61.0
0.0690823,62.0
0.07356531,63.0
0.048126783,64.0
0.025660075,65.0
0.04216611,66.0
0.034222998,67.0
0.02308025,68.0
0.049841978,69.0
0.036748942,70.0
0.04248443,71.0
0.08518314,72.0
0.069108695,73.0
0.1963629,74.0
0.11780377,75.0
0.12453218,76.0
0.035187006,77.0
0.04986181,78.0
0.061560106,79.0
0.0390895,80.0
0.042440947,81.0
0.06210694,82.0
0.040891644,83.0
0.036633987,84.0
0.056473237,85.0
0.034076277,86.0
0.029181853,87.0
0.030683102,88.0
0.06842868,89.0
0.039202224,90.0
0.07860534,91.0
0.14147387,92.0
0.11231989,93.0
0.10737401,94.0
0.08569505,95.0
0.055934817,96.0
0.036614425,97.0
0.057285164,98.0
0.046320185,99.0
0.042375993,100.0
0.065257944,101.0
0.041804746,102.0
0.03438935,103.0
0.115548685,104.0
0.10202241,105.0
0.13976792,106.0
0.09680701,107.0
0.06359316,108.0
0.020213148,109.0
0.02675634,110.0
0.07192537,111.0
0.0314212,112.0
0.044997778,113.0
0.073169164,114.0
0.03453163,115.0
0.02427386,116.0
0.058617286,117.0
0.024793291,118.0
0.041326676,119.0
0.035016373,120.0
0.05144666,121.0
0.04412314,122.0
0.064033985,123.0
0.10532027,124.0
0.08916382,125.0
0.0853652,126.0
0.06392057,127.0
0.048120655,128.0
0.031398684,129.0
0.045581188,130.0
0.0379623,131.0
0.033325687,132.0
0.06275915,133.0
0.06134579,134.0
0.06206289,135.0
0.19100015,136.0
0.13269484,137.0
0.35795546,138.0
0.23966922,139.0
0.31073132,140.0
0.054121725,141.0
0.09378923,142.0
0.09342059,143.0
0.05144905,144.0
0.05474328,145.0
0.080231346,146.0
0.045232464,147.0
0.03231138,148.0
0.06223752,149.0
0.027099159,150.0
0.0311665,151.0
0.027321117,152.0
0.05618679,153.0
0.03464783,154.0
0.058352903,155.0
0.045470387,156.0
0.047780618,157.0
0.05834153,158.0
0.06444548,159.0
0.04354926,160.0
0.021683956,161.0
0.032330234,162.0
0.02990337,163.0
0.020064238,164.0
0.055022605,165.0
0.033741575,166.0
0.031512,167.0
0.06954528,168.0
0.06911923,169.0
0.20918274,170.0
0.2102906,171.0
0.2797473,172.0
0.049837716,173.0
0.081215404,174.0
0.08119767,175.0
0.043309767,176.0
0.05003219,177.0
0.074808165,178.0
0.05033683,179.0
0.049741097,180.0
0.06692118,181.0
0.03871606,182.0
0.033313636,183.0
0.031769488,184.0
0.06465804,185.0
0.03595215,186.0
0.060829476,187.0
0.062450863,188.0
0.0620499,189.0
0.070219785,190.0
0.07593814,191.0
0.047915563,192.0
0.027431132,193.0
0.039947994,194.0
0.04337059,195.0
0.030302055,196.0
0.06576611,197.0
0.05059197,198.0
0.04978626,199.0
0.14505513,200.0
0.1319351,201.0
0.3348265,202.0
0.24433114,203.0
0.41062793,204.0
0.06889413,205.0
0.12056577,206.0
0.109620936,207.0
0.05463204,208.0
0.059644572,209.0
0.0858546,210.0
0.059611563,211.0
0.058410257,212.0
0.091570586,213.0
0.054148782,214.0
0.045573812,215.0
0.041824058,216.0
0.062456578,217.0
0.04927648,218.0
0.07471116,219.0
0.09115945,220.0
0.0748247,221.0
0.083786145,222.0
0.067932434,223.0
0.0500037,224.0
0.030660866,225.0
0.04523303,226.0
0.039228223,227.0
0.03579285,228.0
0.05925012,229.0
0.039453924,230.0
0.030631604,231.0
0.06614105,232.0
0.075331636,233.0
0.11976546,234.0
0.1058732,235.0
0.1004955,236.0
0.029557426,237.0
0.038033232,238.0
0.07811454,239.0
0.031936023,240.0
0.043675482,241.0
0.07596713,242.0
0.048506994,243.0
0.034564093,244.0
0.060825866,245.0
0.030241637,246.0
0.03803936,247.0
0.031161316,248.0
0.052906226,249.0
0.03924285,250.0
0.057816233,251.0
0.0797703,252.0
0.07967153,253.0
0.0782973,254.0
0.070496075,255.0
0.052767783,256.0
0.027366493,257.0
0.041516922,258.0
0.032772977,259.0
0.02620957,260.0
0.059235733,261.0
0.043382008,262.0
0.042526897,263.0
0.113629825,264.0
0.09025958,265.0
0.24254672,266.0
0.17688501,267.0
0.25870448,268.0
0.055925917,269.0
0.08326787,270.0
0.08020374,271.0
0.04879141,272.0
0.048844337,273.0
0.072146945,274.0
0.046742417,275.0
0.036226418,276.0
0.05806893,277.0
0.030471278,278.0
0.029106602,279.0
0.026484484,280.0
0.059993435,281.0
0.034369987,282.0
0.061214175,283.0
0.049693625,284.0
0.050142612,285.0
0.061306536,286.0
0.067417614,287.0
0.038735498,288.0
0.02407078,289.0
0.035959613,290.0
0.04126674,291.0
0.026361149,292.0
0.048963007,293.0
0.03187937,294.0
0.028320119,295.0
0.084028356,296.0
0.09181289,297.0
0.16699094,298.0
0.088895135,299.0
0.08228371,300.0
0.023099355,301.0
0.02849297,302.0
0.06349779,303.0
0.031429786,304.0
0.045501776,305.0
0.06833795,306.0
0.042335678,307.0
0.034590878,308.0
0.053768203,309.0
0.029191421,310.0
0.028012643,311.0
0.025866969,312.0
0.056809556,313.0
0.03395676,314.0
0.063926026,315.0
0.12870894,316.0
0.115266144,317.0
0.10474441,318.0
0.077752605,319.0
0.05635179,320.0
0.033209443,321.0
0.05679691,322.0
0.043229703,323.0
0.035325326,324.0
0.052659247,325.0
0.02812852,326.0
0.028075038,327.0
0.1164697,328.0
0.121833235,329.0
0.21524929,330.0
0.09235966,331.0
0.06196379,332.0
0.013742345,333.0
0.016694974,334.0
0.06945588,335.0
0.023952287,336.0
0.037187327,337.0
0.070029795,338.0
0.029190931,339.0
0.01734581,340.0
0.04475367,341.0
0.017335474,342.0
0.028220685,343.0
0.024263281,344.0
0.044135407,345.0
0.033784807,346.0
0.040157877,347.0
0.04482753,348.0
0.04301879,349.0
0.04069999,350.0
0.059236567,351.0
0.035799213,352.0
0.024146466,353.0
0.045505952,354.0
0.03219115,355.0
0.023435747,356.0
0.031917956,357.0
0.01892721,358.0
0.01837981,359.0
0.07499631,360.0
0.10502177,361.0
0.26270717,362.0
0.14178942,363.0
0.09580417,364.0
0.013965391,365.0
0.02146149,366.0
0.062426332,367.0
0.024225192,368.0
0.03850286,369.0
0.071497545,370.0
0.029453753,371.0
0.021106618,372.0
0.049470987,373.0
0.01986594,374.0
0.022626009,375.0
0.022136804,376.0
0.05476722,377.0
0.027602702,378.0
0.04720956,379.0
0.03975183,380.0
0.043065555,381.0
0.049600355,382.0
0.057846606,383.0
0.035526272,384.0
0.022549806,385.0
0.036736168,386.0
0.03632239,387.0
0.02367829,388.0
0.034089588,389.0
0.02174463,390.0
0.020684246,391.0
0.07385401,392.0
0.10320895,393.0
0.17766155,394.0
0.08913521,395.0
0.066573985,396.0
0.01490058,397.0
0.018352712,398.0
0.070996396,399.0
0.025380794,400.0
0.04030483,401.0
0.07561854,402.0
0.032129467,403.0
0.021435454,404.0
0.053430036,405.0
0.020059573,406.0
0.028305966,407.0
0.026603196,408.0
0.049665775,409.0
0.03267205,410.0
0.047599085,411.0
0.066043064,412.0
0.06895636,413.0
0.06292747,414.0
0.066428125,415.0
0.04687931,416.0
0.027587358,417.0
0.048694197,418.0
0.034216244,419.0
0.02577406,420.0
0.040734496,421.0
0.025638802,422.0
0.028849151,423.0
0.117865995,424.0
0.12054616,425.0
0.2678512,426.0
0.108464435,427.0
0.07917899,428.0
0.01583637,429.0
0.02139255,430.0
0.08534254,431.0
0.029170841,432.0
0.047186222,433.0
0.08626404,434.0
0.039367706,435.0
0.019868359,436.0
0.05485323,437.0
0.021014638,438.0
0.03341499,439.0
0.029041644,440.0
0.05820506,441.0
0.037000272,442.0
0.05522819,443.0
0.044646278,444.0
0.042084225,445.0
0.048486967,446.0
0.063286856,447.0
0.038388994,448.0
0.022405114,449.0
0.040173043,450.0
0.0306325,451.0
0.019968834,452.0
0.040541425,453.0
0.022995036,454.0
0.028038556,455.0
0.080450505,456.0
0.0977914,457.0
0.32365918,458.0
0.15581596,459.0
0.14178061,460.0
0.02109575,461.0
0.032277163,462.0
0.06436399,463.0
0.033045117,464.0
0.04355805,465.0
0.0740669,466.0
0.034554366,467.0
0.026980137,468.0
0.057879232,469.0
0.026185868,470.0
0.027695606,471.0
0.029703166,472.0
0.070415184,473.0
0.034553673,474.0
0.06663018,475.0
0.07684421,476.0
0.07196692,477.0
0.07542498,478.0
0.07257404,479.0
0.045035362,480.0
0.029996548,481.0
0.047793213,482.0
0.042088136,483.0
0.034741323,484.0
0.043737877,485.0
0.026677314,486.0
0.02228818,487.0
0.10648445,488.0
0.14895862,489.0
0.20121823,490.0
0.0941826,491.0
0.08102652,492.0
0.017186878,493.0
0.020721156,494.0
0.0849585,495.0
0.029377878,496.0
0.048797335,497.0
0.083034985,498.0
0.04031426,499.0
0.025213437,500.0
0.060761128,501.0
0.029611811,502.0
0.0443035,503.0
0.036962617,504.0
0.055865824,505.0
0.05027589,506.0
0.07297998,507.0
0.13254157,508.0
0.097920075,509.0
0.096713245,510.0
0.056114636,511.0
0.04936627,512.0
0.03347506,513.0
0.04928218,514.0
0.036282234,515.0
0.03668778,516.0
0.06448345,517.0
0.03921519,518.0
0.037191972,519.0
0.13372189,520.0
0.14429083,521.0
0.39285657,522.0
0.29152182,523.0
0.24608058,524.0
0.026147682,525.0
0.046973217,526.0
0.09663681,527.0
0.029544462,528.0
0.044578336,529.0
0.085479446,530.0
0.038336664,531.0
0.024492249,532.0
0.05411074,533.0
0.020056404,534.0
0.027817136,535.0
0.021360869,536.0
0.045356825,537.0
0.032560203,538.0
0.04981908,539.0
0.038537502,540.0
0.041108537,541.0
0.050025284,542.0
0.05824797,543.0
0.039159212,544.0
0.020855859,545.0
0.0346516,546.0
0.028755978,547.0
0.018169697,548.0
0.04208187,549.0
0.024635682,550.0
0.023229904,551.0
0.08162078,552.0
0.08290918,553.0
0.23296016,554.0
0.13837875,555.0
0.16030113,556.0
0.026951803,557.0
0.037558474,558.0
0.065852135,559.0
0.030845758,560.0
0.040789016,561.0
0.068842284,562.0
0.03824175,563.0
0.03259097,564.0
0.05547469,565.0
0.028336214,566.0
0.024450243,567.0
0.024188064,568.0
0.06260137,569.0
0.03002481,570.0
0.05891823,571.0
0.07041255,572.0
0.067524254,573.0
0.07217716,574.0
0.06797508,575.0
0.044065267,576.0
0.028551033,577.0
0.04499768,578.0
0.040895578,579.0
0.031228254,580.0
0.04426779,581.0
0.027014084,582.0
0.024631433,583.0
0.08145381,584.0
0.09804686,585.0
0.1643966,586.0
0.09073686,587.0
0.064494856,588.0
0.01569668,589.0
0.019359142,590.0
0.07701332,591.0
0.025175592,592.0
0.042044412,593.0
0.07743165,594.0
0.036044084,595.0
0.021912573,596.0
0.056890585,597.0
0.022143936,598.0
0.036102284,599.0
0.032008212,600.0
0.053970147,601.0
0.04572114,602.0
0.07168756,603.0
0.08985976,604.0
0.08354059,605.0
0.085408695,606.0
0.07139016,607.0
0.054150347,608.0
0.02866458,609.0
0.047616046,610.0
0.03429127,611.0
0.029231088,612.0
0.055224173,613.0
0.04295555,614.0
0.03926978,615.0
0.13701607,616.0
0.14669384,617.0
0.35676312,618.0
0.22563721,619.0
0.32384115,620.0
0.04242769,621.0
0.07167343,622.0
0.09909716,623.0
0.043107502,624.0
0.053133223,625.0
0.08779355,626.0
0.045816675,627.0
0.02975119,628.0
0.06328073,629.0
0.024765393,630.0
0.031867757,631.0
0.026888737,632.0
0.05372612,633.0
0.034385502,634.0
0.057297245,635.0
0.054395,636.0
0.05775626,637.0
0.063079365,638.0
0.06714102,639.0
0.044352192,640.0
0.024793966,641.0
0.037785087,642.0
0.034211356,643.0
0.024422463,644.0
0.046598915,645.0
0.037373755,646.0
0.028998388,647.0
0.06688643,648.0
0.05784264,649.0
0.12426475,650.0
0.13677324,651.0
0.08090574,652.0
0.022975074,653.0
0.041549884,654.0
0.053095922,655.0
0.04712232,656.0
0.04627002,657.0
0.07803871,658.0
0.0322316,659.0
0.036954533,660.0
0.053006865,661.0
0.028471244,662.0
0.023441507,663.0
0.03076761,664.0
0.054081935,665.0
0.05266005,666.0
0.10127097,667.0
0.10695218,668.0
0.07343186,669.0
0.08855079,670.0
0.07581344,671.0
0.058551293,672.0


==> plots/Example0.csv <==
a,b
0.235,1.0
0.058,2.0
0.083,3.0
0.13,4.0
0.117,5.0
0.13,6.0
0.129,7.0
0.108,8.0
0.128,9.0
0.08,10.0
0.046,11.0
0.063,12.0
0.054,13.0
0.051,14.0
0.063,15.0
0.046,16.0
0.041,17.0
0.049,18.0
0.03,19.0
0.04,20.0
0.043,21.0
0.024,22.0
0.044,23.0
0.042,24.0
0.024,25.0
0.06,26.0
0.105,27.0
0.206,28.0
0.309,29.0
0.037,30.0
0.03,31.0
0.045,32.0
0.033,33.0
0.047,34.0
0.063,35.0
0.075,36.0
0.14,37.0
0.096,38.0
0.061,39.0
0.173,40.0
0.077,41.0
0.057,42.0
0.149,43.0
0.066,44.0
0.069,45.0
0.163,46.0
0.053,47.0
0.074,48.0
0.074,49.0
0.054,50.0
0.078,51.0
0.07,52.0
0.069,53.0
0.104,54.0
0.096,55.0
0.096,56.0
0.089,57.0
0.072,58.0
0.064,59.0
0.062,60.0
0.043,61.0
0.061,62.0
0.062,63.0
0.038,64.0
0.056,65.0
0.053,66.0
0.039,67.0
0.054,68.0
0.034,69.0
0.029,70.0
0.042,71.0
0.031,72.0
0.032,73.0
0.041,74.0
0.109,75.0
0.048,76.0
0.055,77.0
0.059,78.0
0.052,79.0
0.044,80.0
0.022,81.0
0.043,82.0
0.041,83.0
0.074,84.0
0.088,85.0
0.083,86.0
0.117,87.0
0.056,88.0
0.066,89.0
0.118,90.0
0.088,91.0
0.063,92.0
0.064,93.0
0.063,94.0
0.044,95.0
0.062,96.0
0.072,97.0
0.079,98.0
0.104,99.0
0.176,100.0
0.081,101.0
0.101,102.0
0.053,103.0
0.06,104.0
0.065,105.0
0.04,106.0
0.062,107.0
0.056,108.0
0.045,109.0
0.062,110.0
0.05,111.0
0.048,112.0
0.047,113.0
0.029,114.0
0.043,115.0
0.047,116.0
0.026,117.0
0.043,118.0
0.036,119.0
0.025,120.0
0.041,121.0
0.031,122.0
0.03,123.0
0.041,124.0
0.107,125.0
0.036,126.0
0.041,127.0
0.031,128.0
0.171,129.0
0.057,130.0
0.037,131.0
0.049,132.0
0.052,133.0
0.075,134.0
0.051,135.0
0.055,136.0
0.037,137.0
0.051,138.0
0.119,139.0
0.349,140.0
0.053,141.0
0.056,142.0
0.033,143.0
0.055,144.0
0.055,145.0
0.034,146.0
0.055,147.0
0.058,148.0
0.036,149.0
0.06,150.0
0.06,151.0
0.041,152.0
0.06,153.0
0.064,154.0
0.04,155.0
0.06,156.0
0.059,157.0
0.039,158.0
0.054,159.0
0.053,160.0
0.025,161.0
0.039,162.0
0.039,163.0
0.019,164.0
0.039,165.0
0.039,166.0
0.02,167.0
0.04,168.0
0.038,169.0
0.02,170.0
0.038,171.0
0.094,172.0
0.034,173.0
0.053,174.0
0.054,175.0
0.059,176.0
0.054,177.0
0.053,178.0
0.034,179.0
0.056,180.0
0.057,181.0
0.036,182.0
0.057,183.0
0.099,184.0
0.038,185.0
0.057,186.0
0.085,187.0
0.091,188.0
0.101,189.0
0.073,190.0
0.042,191.0
0.147,192.0
0.047,193.0
0.045,194.0
0.057,195.0
0.044,196.0
0.048,197.0
0.161,198.0
0.132,199.0
0.083,200.0
0.384,201.0
0.037,202.0
0.048,203.0
0.05,204.0
0.034,205.0
0.057,206.0
0.056,207.0
0.036,208.0
0.057,209.0
0.04,210.0
0.026,211.0
0.043,212.0
0.036,213.0
0.03,214.0
0.044,215.0
0.033,216.0
0.035,217.0
0.137,218.0
0.205,219.0
0.069,220.0
0.055,221.0
0.028,222.0
0.041,223.0
0.044,224.0
0.023,225.0
0.042,226.0
0.04,227.0
0.023,228.0
0.043,229.0
0.035,230.0
0.027,231.0
0.042,232.0
0.031,233.0
0.031,234.0
0.041,235.0
0.026,236.0
0.036,237.0
0.07,238.0
0.247,239.0
0.111,240.0
0.07,241.0
0.062,242.0
0.082,243.0
0.081,244.0
0.125,245.0
0.12,246.0
0.103,247.0
0.082,248.0
0.119,249.0
0.073,250.0
0.035,251.0
0.05,252.0
0.04,253.0
0.033,254.0
0.044,255.0
0.029,256.0
0.036,257.0
0.043,258.0
0.026,259.0
0.038,260.0
0.042,261.0
0.024,262.0
0.041,263.0
0.042,264.0
0.085,265.0
0.1,266.0
0.089,267.0
0.032,268.0
0.046,269.0
0.041,270.0
0.026,271.0
0.044,272.0
0.037,273.0
0.026,274.0
0.042,275.0
0.032,276.0
0.027,277.0
0.041,278.0
0.031,279.0
0.03,280.0
0.041,281.0
0.028,282.0
0.032,283.0
0.046,284.0
0.119,285.0
0.064,286.0
0.071,287.0
0.057,288.0
0.068,289.0
0.075,290.0
0.053,291.0
0.066,292.0
0.068,293.0
0.049,294.0
0.087,295.0
0.087,296.0
0.12,297.0
0.113,298.0
0.091,299.0
0.028,300.0
0.049,301.0
0.045,302.0
0.03,303.0
0.048,304.0
0.042,305.0
0.033,306.0
0.048,307.0
0.036,308.0
0.031,309.0
0.045,310.0
0.034,311.0
0.033,312.0
0.044,313.0
0.031,314.0
0.057,315.0
0.055,316.0
0.04,317.0
0.291,318.0
0.065,319.0
0.035,320.0
0.036,321.0
0.332,322.0
0.028,323.0
0.038,324.0
0.043,325.0
0.025,326.0
0.04,327.0
0.042,328.0
0.02,329.0
0.039,330.0
0.04,331.0
0.019,332.0
0.041,333.0
0.039,334.0
0.02,335.0
0.04,336.0
0.037,337.0
0.023,338.0
0.04,339.0
0.036,340.0
0.069,341.0
0.071,342.0
0.064,343.0
0.053,344.0
0.066,345.0
0.189,346.0
0.096,347.0
0.104,348.0
0.089,349.0
0.103,350.0
0.079,351.0
0.037,352.0
0.06,353.0
0.056,354.0
0.036,355.0
0.041,356.0
0.034,357.0
0.027,358.0
0.042,359.0
0.032,360.0
0.032,361.0
0.041,362.0
0.026,363.0
0.034,364.0
0.041,365.0
0.046,366.0
0.122,367.0
0.055,368.0
0.033,369.0
0.144,370.0
0.096,371.0
0.029,372.0
0.067,373.0
0.059,374.0
0.108,375.0
0.081,376.0
0.053,377.0
0.05,378.0
0.061,379.0
0.071,380.0
0.387,381.0
0.054,382.0
0.057,383.0
0.111,384.0
0.072,385.0
0.037,386.0
0.053,387.0
0.075,388.0
0.052,389.0
0.092,390.0
0.131,391.0
0.129,392.0
0.229,393.0
0.098,394.0
0.063,395.0
0.078,396.0
0.067,397.0
0.073,398.0
0.056,399.0
0.035,400.0
0.05,401.0
0.04,402.0
0.021,403.0
0.041,404.0
0.035,405.0
0.027,406.0
0.041,407.0
0.029,408.0
0.031,409.0
0.041,410.0
0.023,411.0
0.058,412.0
0.041,413.0
0.02,414.0
0.042,415.0
0.047,416.0
0.18,417.0
0.076,418.0
0.072,419.0
0.059,420.0
0.081,421.0
0.154,422.0
0.063,423.0
0.076,424.0
0.059,425.0
0.07,426.0
0.075,427.0
0.055,428.0
0.075,429.0
0.172,430.0
0.051,431.0
0.078,432.0
0.066,433.0
0.066,434.0
0.076,435.0
0.064,436.0
0.12,437.0
0.109,438.0
0.12,439.0
0.157,440.0
0.187,441.0
0.181,442.0
0.112,443.0
0.045,444.0
0.04,445.0
0.04,446.0
0.045,447.0
0.023,448.0
0.046,449.0
0.038,450.0
0.029,451.0
0.044,452.0
0.027,453.0
0.032,454.0
0.042,455.0
0.021,456.0
0.04,457.0
0.039,458.0
0.02,459.0
0.039,460.0
0.108,461.0
0.027,462.0
0.109,463.0
0.041,464.0
0.415,465.0
0.055,466.0
0.034,467.0
0.054,468.0
0.052,469.0
0.121,470.0
0.057,471.0
0.048,472.0
0.321,473.0
0.259,474.0
0.068,475.0
0.075,476.0
0.081,477.0
0.058,478.0
0.096,479.0
0.062,480.0
0.043,481.0
0.063,482.0
0.056,483.0
0.047,484.0
0.062,485.0
0.05,486.0
0.053,487.0
0.059,488.0
0.038,489.0
0.055,490.0
0.302,491.0
0.038,492.0
0.063,493.0
0.06,494.0
0.048,495.0
0.063,496.0
0.051,497.0
0.032,498.0
0.039,499.0
0.023,500.0
0.033,501.0
0.038,502.0
0.019,503.0
0.04,504.0
0.039,505.0
0.021,506.0
0.04,507.0
0.033,508.0
0.026,509.0
0.038,510.0
0.024,511.0
0.028,512.0
0.132,513.0
0.081,514.0
0.096,515.0
0.088,516.0
0.108,517.0
0.057,518.0
0.054,519.0
0.036,520.0
0.175,521.0
0.111,522.0
0.037,523.0
0.055,524.0
0.045,525.0
0.043,526.0
0.057,527.0
0.049,528.0
0.053,529.0
0.226,530.0
0.038,531.0
0.052,532.0
0.047,533.0
0.095,534.0
0.12,535.0
0.06,536.0
0.057,537.0
0.07,538.0
0.055,539.0
0.061,540.0
0.065,541.0
0.025,542.0
0.043,543.0
0.038,544.0
0.026,545.0
0.041,546.0
0.025,547.0
0.029,548.0
0.038,549.0
0.017,550.0
0.038,551.0
0.036,552.0
0.02,553.0
0.04,554.0
0.03,555.0
0.027,556.0
0.039,557.0
0.02,558.0
0.134,559.0
0.053,560.0
0.094,561.0
0.056,562.0
0.076,563.0
0.058,564.0
0.147,565.0
0.089,566.0
0.088,567.0
0.072,568.0
0.118,569.0
0.32,570.0
0.043,571.0
0.032,572.0
0.047,573.0
0.029,574.0
0.491,575.0
0.445,576.0
0.036,577.0
0.06,578.0
0.054,579.0
0.042,580.0
0.061,581.0
0.053,582.0
0.122,583.0
0.113,584.0
0.089,585.0
0.109,586.0
0.096,587.0
0.093,588.0
0.12,589.0
0.097,590.0
0.104,591.0
0.047,592.0
0.03,593.0
0.047,594.0
0.029,595.0
0.04,596.0
0.044,597.0
0.021,598.0
0.045,599.0
0.032,600.0
0.033,601.0
0.043,602.0
0.064,603.0
0.097,604.0
0.041,605.0
0.023,606.0
0.039,607.0
0.02,608.0
0.035,609.0
0.036,610.0
0.017,611.0
0.039,612.0
0.027,613.0
0.027,614.0
0.038,615.0
0.016,616.0
0.038,617.0
0.034,618.0
0.021,619.0
0.038,620.0
0.022,621.0
0.032,622.0
0.158,623.0
0.034,624.0
0.058,625.0
0.036,626.0
0.035,627.0
0.046,628.0
0.024,629.0
0.046,630.0
0.162,631.0
0.072,632.0
0.124,633.0
0.113,634.0
0.047,635.0
0.051,636.0
0.029,637.0
0.051,638.0
0.037,639.0
0.036,640.0
0.048,641.0
0.025,642.0
0.046,643.0
0.041,644.0
0.028,645.0
0.045,646.0
0.03,647.0
0.04,648.0
0.045,649.0
0.024,650.0
0.152,651.0
0.141,652.0
0.079,653.0
0.305,654.0
0.02,655.0
0.04,656.0
0.036,657.0
0.023,658.0
0.04,659.0
0.025,660.0
0.032,661.0
0.037,662.0
0.016,663.0
0.038,664.0
0.027,665.0
0.028,666.0
0.037,667.0
0.017,668.0
0.039,669.0
0.072,670.0
0.056,671.0
0.072,672.0


==> plots/Example1.csv <==
a,b
0.056,1.0
0.059,2.0
0.029,3.0
0.012,4.0
0.008,5.0
0.008,6.0
0.008,7.0
0.008,8.0
0.008,9.0
0.008,10.0
0.008,11.0
0.014,12.0
0.013,13.0
0.015,14.0
0.024,15.0
0.155,16.0
0.049,17.0
0.008,18.0
0.008,19.0
0.047,20.0
0.204,21.0
0.044,22.0
0.008,23.0
0.008,24.0
0.008,25.0
0.008,26.0
0.008,27.0
0.008,28.0
0.008,29.0
0.008,30.0
0.05,31.0
0.051,32.0
0.05,33.0
0.037,34.0
0.007,35.0
0.008,36.0
0.049,37.0
0.049,38.0
0.02,39.0
0.007,40.0
0.008,41.0
0.008,42.0
0.049,43.0
0.04,44.0
0.008,45.0
0.008,46.0
0.008,47.0
0.049,48.0
0.053,49.0
0.057,50.0
0.057,51.0
0.075,52.0
0.069,53.0
0.026,54.0
0.01,55.0
0.008,56.0
0.008,57.0
0.008,58.0
0.008,59.0
0.014,60.0
0.013,61.0
0.01,62.0
0.024,63.0
0.052,64.0
0.045,65.0
0.008,66.0
0.008,67.0
0.17,68.0
0.068,69.0
0.062,70.0
0.033,71.0
0.174,72.0
0.211,73.0
0.072,74.0
0.193,75.0
0.318,76.0
0.159,77.0
0.057,78.0
0.008,79.0
0.008,80.0
0.008,81.0
0.027,82.0
0.05,83.0
0.019,84.0
0.008,85.0
0.008,86.0
0.008,87.0
0.008,88.0
0.008,89.0
0.008,90.0
0.049,91.0
0.044,92.0
0.008,93.0
0.008,94.0
0.008,95.0
0.008,96.0
0.01,97.0
0.01,98.0
0.008,99.0
0.008,100.0
0.012,101.0
0.01,102.0
0.009,103.0
0.008,104.0
0.008,105.0
0.008,106.0
0.009,107.0
0.013,108.0
0.014,109.0
0.01,110.0
0.024,111.0
0.053,112.0
0.045,113.0
0.008,114.0
0.008,115.0
0.008,116.0
0.008,117.0
0.01,118.0
0.01,119.0
0.01,120.0
0.008,121.0
0.01,122.0
0.01,123.0
0.009,124.0
0.008,125.0
0.01,126.0
0.01,127.0
0.01,128.0
0.008,129.0
0.028,130.0
0.051,131.0
0.019,132.0
0.008,133.0
0.008,134.0
0.008,135.0
0.008,136.0
0.008,137.0
0.007,138.0
0.05,139.0
0.043,140.0
0.008,141.0
0.008,142.0
0.008,143.0
0.007,144.0
0.008,145.0
0.008,146.0
0.008,147.0
0.008,148.0
0.008,149.0
0.008,150.0
0.007,151.0
0.008,152.0
0.009,153.0
0.008,154.0
0.008,155.0
0.013,156.0
0.014,157.0
0.009,158.0
0.024,159.0
0.052,160.0
0.044,161.0
0.007,162.0
0.008,163.0
0.008,164.0
0.008,165.0
0.008,166.0
0.008,167.0
0.008,168.0
0.007,169.0
0.008,170.0
0.008,171.0
0.008,172.0
0.008,173.0
0.008,174.0
0.008,175.0
0.008,176.0
0.007,177.0
0.029,178.0
0.05,179.0
0.02,180.0
0.008,181.0
0.008,182.0
0.008,183.0
0.007,184.0
0.008,185.0
0.008,186.0
0.05,187.0
0.044,188.0
0.008,189.0
0.008,190.0
0.008,191.0
0.008,192.0
0.008,193.0
0.008,194.0
0.008,195.0
0.008,196.0
0.008,197.0
0.008,198.0
0.008,199.0
0.009,200.0
0.008,201.0
0.008,202.0
0.008,203.0
0.014,204.0
0.013,205.0
0.01,206.0
0.024,207.0
0.051,208.0
0.044,209.0
0.008,210.0
0.009,211.0
0.007,212.0
0.009,213.0
0.008,214.0
0.008,215.0
0.012,216.0
0.011,217.0
0.01,218.0
0.009,219.0
0.008,220.0
0.009,221.0
0.008,222.0
0.009,223.0
0.008,224.0
0.008,225.0
0.029,226.0
0.049,227.0
0.02,228.0
0.009,229.0
0.008,230.0
0.008,231.0
0.008,232.0
0.008,233.0
0.009,234.0
0.051,235.0
0.045,236.0
0.008,237.0
0.009,238.0
0.008,239.0
0.009,240.0
0.008,241.0
0.009,242.0
0.008,243.0
0.009,244.0
0.009,245.0
0.008,246.0
0.009,247.0
0.009,248.0
0.008,249.0
0.009,250.0
0.009,251.0
0.014,252.0
0.014,253.0
0.013,254.0
0.03,255.0
0.058,256.0
0.049,257.0
0.014,258.0
0.011,259.0
0.008,260.0
0.009,261.0
0.008,262.0
0.011,263.0
0.011,264.0
0.01,265.0
0.008,266.0
0.009,267.0
0.008,268.0
0.009,269.0
0.008,270.0
0.009,271.0
0.008,272.0
0.009,273.0
0.029,274.0
0.051,275.0
0.02,276.0
0.008,277.0
0.009,278.0
0.008,279.0
0.008,280.0
0.008,281.0
0.008,282.0
0.051,283.0
0.044,284.0
0.009,285.0
0.008,286.0
0.008,287.0
0.009,288.0
0.008,289.0
0.009,290.0
0.008,291.0
0.008,292.0
0.008,293.0
0.009,294.0
0.008,295.0
0.009,296.0
0.008,297.0
0.008,298.0
0.009,299.0
0.014,300.0
0.014,301.0
0.013,302.0
0.031,303.0
0.057,304.0
0.051,305.0
0.014,306.0
0.012,307.0
0.008,308.0
0.008,309.0
0.009,310.0
0.008,311.0
0.009,312.0
0.008,313.0
0.008,314.0
0.009,315.0
0.008,316.0
0.008,317.0
0.009,318.0
0.008,319.0
0.009,320.0
0.008,321.0
0.029,322.0
0.05,323.0
0.021,324.0
0.008,325.0
0.008,326.0
0.009,327.0
0.008,328.0
0.008,329.0
0.009,330.0
0.05,331.0
0.045,332.0
0.008,333.0
0.009,334.0
0.008,335.0
0.009,336.0
0.008,337.0
0.009,338.0
0.008,339.0
0.009,340.0
0.008,341.0
0.009,342.0
0.008,343.0
0.009,344.0
0.008,345.0
0.009,346.0
0.008,347.0
0.014,348.0
0.014,349.0
0.013,350.0
0.031,351.0
0.059,352.0
0.051,353.0
0.014,354.0
0.011,355.0
0.008,356.0
0.009,357.0
0.008,358.0
0.009,359.0
0.008,360.0
0.008,361.0
0.009,362.0
0.008,363.0
0.009,364.0
0.008,365.0
0.008,366.0
0.009,367.0
0.008,368.0
0.008,369.0
0.03,370.0
0.052,371.0
0.02,372.0
0.008,373.0
0.008,374.0
0.009,375.0
0.008,376.0
0.008,377.0
0.008,378.0
0.052,379.0
0.045,380.0
0.008,381.0
0.009,382.0
0.008,383.0
0.009,384.0
0.008,385.0
0.009,386.0
0.008,387.0
0.009,388.0
0.008,389.0
0.009,390.0
0.008,391.0
0.009,392.0
0.008,393.0
0.009,394.0
0.009,395.0
0.014,396.0
0.014,397.0
0.013,398.0
0.03,399.0
0.058,400.0
0.051,401.0
0.014,402.0
0.011,403.0
0.009,404.0
0.008,405.0
0.009,406.0
0.008,407.0
0.009,408.0
0.008,409.0
0.009,410.0
0.008,411.0
0.009,412.0
0.009,413.0
0.009,414.0
0.008,415.0
0.009,416.0
0.008,417.0
0.029,418.0
0.052,419.0
0.02,420.0
0.008,421.0
0.009,422.0
0.008,423.0
0.008,424.0
0.008,425.0
0.009,426.0
0.05,427.0
0.045,428.0
0.009,429.0
0.008,430.0
0.008,431.0
0.009,432.0
0.009,433.0
0.008,434.0
0.009,435.0
0.008,436.0
0.009,437.0
0.008,438.0
0.009,439.0
0.008,440.0
0.009,441.0
0.008,442.0
0.009,443.0
0.014,444.0
0.014,445.0
0.013,446.0
0.03,447.0
0.058,448.0
0.051,449.0
0.014,450.0
0.011,451.0
0.009,452.0
0.008,453.0
0.009,454.0
0.008,455.0
0.009,456.0
0.008,457.0
0.008,458.0
0.009,459.0
0.008,460.0
0.009,461.0
0.008,462.0
0.009,463.0
0.008,464.0
0.008,465.0
0.029,466.0
0.05,467.0
0.02,468.0
0.009,469.0
0.008,470.0
0.008,471.0
0.009,472.0
0.008,473.0
0.009,474.0
0.051,475.0
0.045,476.0
0.008,477.0
0.008,478.0
0.009,479.0
0.008,480.0
0.009,481.0
0.008,482.0
0.009,483.0
0.008,484.0
0.008,485.0
0.009,486.0
0.008,487.0
0.009,488.0
0.009,489.0
0.008,490.0
0.008,491.0
0.014,492.0
0.014,493.0
0.013,494.0
0.03,495.0
0.059,496.0
0.05,497.0
0.014,498.0
0.011,499.0
0.009,500.0
0.008,501.0
0.009,502.0
0.008,503.0
0.009,504.0
0.008,505.0
0.009,506.0
0.008,507.0
0.008,508.0
0.009,509.0
0.008,510.0
0.016,511.0
0.011,512.0
0.01,513.0
0.029,514.0
0.05,515.0
0.02,516.0
0.009,517.0
0.008,518.0
0.008,519.0
0.009,520.0
0.008,521.0
0.008,522.0
0.051,523.0
0.045,524.0
0.009,525.0
0.008,526.0
0.008,527.0
0.009,528.0
0.009,529.0
0.008,530.0
0.009,531.0
0.008,532.0
0.009,533.0
0.008,534.0
0.009,535.0
0.009,536.0
0.008,537.0
0.009,538.0
0.009,539.0
0.014,540.0
0.014,541.0
0.013,542.0
0.03,543.0
0.059,544.0
0.052,545.0
0.014,546.0
0.011,547.0
0.009,548.0
0.008,549.0
0.009,550.0
0.008,551.0
0.008,552.0
0.009,553.0
0.008,554.0
0.008,555.0
0.009,556.0
0.012,557.0
0.01,558.0
0.011,559.0
0.008,560.0
0.008,561.0
0.029,562.0
0.051,563.0
0.02,564.0
0.009,565.0
0.008,566.0
0.008,567.0
0.009,568.0
0.008,569.0
0.008,570.0
0.051,571.0
0.044,572.0
0.008,573.0
0.009,574.0
0.008,575.0
0.009,576.0
0.008,577.0
0.009,578.0
0.008,579.0
0.009,580.0
0.008,581.0
0.009,582.0
0.008,583.0
0.009,584.0
0.008,585.0
0.009,586.0
0.009,587.0
0.014,588.0
0.014,589.0
0.013,590.0
0.03,591.0
0.059,592.0
0.051,593.0
0.014,594.0
0.011,595.0
0.008,596.0
0.009,597.0
0.008,598.0
0.009,599.0
0.008,600.0
0.009,601.0
0.008,602.0
0.008,603.0
0.009,604.0
0.008,605.0
0.009,606.0
0.008,607.0
0.008,608.0
0.009,609.0
0.029,610.0
0.05,611.0
0.02,612.0
0.008,613.0
0.009,614.0
0.008,615.0
0.008,616.0
0.009,617.0
0.008,618.0
0.051,619.0
0.045,620.0
0.008,621.0
0.009,622.0
0.008,623.0
0.009,624.0
0.009,625.0
0.008,626.0
0.009,627.0
0.008,628.0
0.009,629.0
0.009,630.0
0.008,631.0
0.009,632.0
0.009,633.0
0.008,634.0
0.009,635.0
0.014,636.0
0.014,637.0
0.014,638.0
0.03,639.0
0.058,640.0
0.05,641.0
0.014,642.0
0.012,643.0
0.008,644.0
0.009,645.0
0.008,646.0
0.009,647.0
0.008,648.0
0.009,649.0
0.008,650.0
0.009,651.0
0.009,652.0
0.008,653.0
0.009,654.0
0.008,655.0
0.009,656.0
0.009,657.0
0.029,658.0
0.05,659.0
0.02,660.0
0.009,661.0
0.008,662.0
0.009,663.0
0.008,664.0
0.009,665.0
0.008,666.0
0.052,667.0
0.045,668.0
0.009,669.0
0.008,670.0
0.009,671.0
0.009,672.0


==> plots/Example2.csv <==
a,b
0.071,1.0
0.014,2.0
0.062,3.0
0.028,4.0
0.051,5.0
0.037,6.0
0.051,7.0
0.059,8.0
0.046,9.0
0.064,10.0
0.036,11.0
0.071,12.0
0.027,13.0
0.119,14.0
0.067,15.0
0.11,16.0
0.024,17.0
0.079,18.0
0.034,19.0
0.074,20.0
0.042,21.0
0.065,22.0
0.05,23.0
0.057,24.0
0.057,25.0
0.048,26.0
0.061,27.0
0.033,28.0
0.066,29.0
0.025,30.0
0.071,31.0
0.011,32.0
0.07,33.0
0.016,34.0
0.061,35.0
0.028,36.0
0.057,37.0
0.386,38.0
0.396,39.0
0.445,40.0
0.668,41.0
0.847,42.0
0.734,43.0
0.362,44.0
0.364,45.0
0.339,46.0
0.248,47.0
0.114,48.0
0.087,49.0
0.078,50.0
0.024,51.0
0.058,52.0
0.031,53.0
0.055,54.0
0.041,55.0
0.055,56.0
0.036,57.0
0.053,58.0
0.042,59.0
0.046,60.0
0.044,61.0
0.039,62.0
0.065,63.0
0.289,64.0
0.063,65.0
0.042,66.0
0.063,67.0
0.038,68.0
0.084,69.0
0.115,70.0
0.121,71.0
0.165,72.0
0.049,73.0
0.103,74.0
0.442,75.0
0.551,76.0
0.448,77.0
0.223,78.0
0.125,79.0
0.069,80.0
0.226,81.0
0.273,82.0
0.304,83.0
0.325,84.0
0.109,85.0
0.232,86.0
0.821,87.0
0.988,88.0
0.497,89.0
0.338,90.0
0.24,91.0
0.126,92.0
0.149,93.0
0.101,94.0
0.171,95.0
0.109,96.0
0.225,97.0
0.204,98.0
0.104,99.0
0.149,100.0
0.012,101.0
0.069,102.0
0.032,103.0
0.055,104.0
0.045,105.0
0.04,106.0
0.059,107.0
0.023,108.0
0.068,109.0
0.013,110.0
0.064,111.0
0.027,112.0
0.053,113.0
0.044,114.0
0.029,115.0
0.062,116.0
0.014,117.0
0.465,118.0
0.563,119.0
0.565,120.0
0.518,121.0
0.364,122.0
0.342,123.0
0.113,124.0
0.064,125.0
0.021,126.0
0.061,127.0
0.032,128.0
0.042,129.0
0.054,130.0
0.025,131.0
0.063,132.0
0.019,133.0
0.057,134.0
0.041,135.0
0.03,136.0
0.067,137.0
0.013,138.0
0.066,139.0
0.024,140.0
0.056,141.0
0.038,142.0
0.041,143.0
0.05,144.0
0.023,145.0
0.066,146.0
0.013,147.0
0.065,148.0
0.029,149.0
0.047,150.0
0.051,151.0
0.035,152.0
0.061,153.0
0.023,154.0
0.072,155.0
0.016,156.0
0.067,157.0
0.023,158.0
0.055,159.0
0.037,160.0
0.045,161.0
0.041,162.0
0.069,163.0
0.07,164.0
0.029,165.0
0.057,166.0
0.021,167.0
0.066,168.0
0.013,169.0
0.062,170.0
0.022,171.0
0.055,172.0
0.034,173.0
0.044,174.0
0.043,175.0
0.034,176.0
0.053,177.0
0.026,178.0
0.059,179.0
0.091,180.0
0.248,181.0
0.21,182.0
0.224,183.0
0.219,184.0
1.166,185.0
0.585,186.0
0.162,187.0
0.196,188.0
0.078,189.0
0.075,190.0
0.011,191.0
0.072,192.0
0.01,193.0
0.071,194.0
0.01,195.0
0.07,196.0
0.011,197.0
0.075,198.0
0.015,199.0
0.077,200.0
0.014,201.0
0.075,202.0
0.016,203.0
0.071,204.0
0.017,205.0
0.103,206.0
0.061,207.0
0.079,208.0
0.03,209.0
0.056,210.0
0.029,211.0
0.053,212.0
0.033,213.0
0.044,214.0
0.044,215.0
0.036,216.0
0.05,217.0
0.028,218.0
0.056,219.0
0.03,220.0
0.052,221.0
0.029,222.0
0.054,223.0
0.027,224.0
0.06,225.0
0.019,226.0
0.068,227.0
0.012,228.0
0.073,229.0
0.231,230.0
0.795,231.0
0.715,232.0
0.242,233.0
0.327,234.0
0.426,235.0
0.566,236.0
0.159,237.0
0.083,238.0
0.114,239.0
0.065,240.0
0.072,241.0
0.014,242.0
0.076,243.0
0.019,244.0
0.067,245.0
0.026,246.0
0.069,247.0
0.038,248.0
0.067,249.0
0.041,250.0
0.061,251.0
0.049,252.0
0.052,253.0
0.097,254.0
0.329,255.0
0.571,256.0
0.07,257.0
0.11,258.0
0.07,259.0
0.082,260.0
0.028,261.0
0.084,262.0
0.025,263.0
0.081,264.0
0.032,265.0
0.077,266.0
0.033,267.0
0.057,268.0
0.045,269.0
0.045,270.0
0.055,271.0
0.037,272.0
0.063,273.0
0.029,274.0
0.072,275.0
0.022,276.0
0.071,277.0
0.021,278.0
0.072,279.0
0.534,280.0
0.336,281.0
0.682,282.0
0.408,283.0
0.279,284.0
0.194,285.0
0.047,286.0
0.061,287.0
0.019,288.0
0.067,289.0
0.03,290.0
0.046,291.0
0.051,292.0
0.028,293.0
0.068,294.0
0.022,295.0
0.082,296.0
0.031,297.0
0.07,298.0
0.042,299.0
0.055,300.0
0.056,301.0
0.22,302.0
0.351,303.0
0.039,304.0
0.084,305.0
0.031,306.0
0.08,307.0
0.036,308.0
0.079,309.0
0.036,310.0
0.075,311.0
0.039,312.0
0.068,313.0
0.046,314.0
0.058,315.0
0.046,316.0
0.049,317.0
0.052,318.0
0.04,319.0
0.062,320.0
0.032,321.0
0.068,322.0
0.023,323.0
0.075,324.0
0.306,325.0
0.446,326.0
0.874,327.0
0.63,328.0
0.553,329.0
0.307,330.0
0.244,331.0
0.281,332.0
0.146,333.0
0.07,334.0
0.036,335.0
0.046,336.0
0.047,337.0
0.029,338.0
0.062,339.0
0.015,340.0
0.071,341.0
0.019,342.0
0.067,343.0
0.048,344.0
0.056,345.0
0.056,346.0
0.044,347.0
0.068,348.0
0.029,349.0
0.145,350.0
0.223,351.0
0.094,352.0
0.043,353.0
0.069,354.0
0.049,355.0
0.061,356.0
0.055,357.0
0.054,358.0
0.062,359.0
0.038,360.0
0.079,361.0
0.029,362.0
0.073,363.0
0.032,364.0
0.061,365.0
0.042,366.0
0.052,367.0
0.051,368.0
0.044,369.0
0.059,370.0
0.027,371.0
0.077,372.0
0.017,373.0
0.628,374.0
0.641,375.0
1.022,376.0
0.868,377.0
0.363,378.0
0.272,379.0
0.257,380.0
0.299,381.0
0.258,382.0
0.294,383.0
0.228,384.0
0.275,385.0
0.249,386.0
0.26,387.0
0.259,388.0
0.129,389.0
0.069,390.0
0.028,391.0
0.079,392.0
0.038,393.0
0.066,394.0
0.049,395.0
0.052,396.0
0.06,397.0
0.095,398.0
0.308,399.0
0.25,400.0
0.105,401.0
0.03,402.0
0.081,403.0
0.037,404.0
0.07,405.0
0.051,406.0
0.059,407.0
0.057,408.0
0.05,409.0
0.07,410.0
0.026,411.0
0.077,412.0
0.022,413.0
0.069,414.0
0.035,415.0
0.058,416.0
0.049,417.0
0.039,418.0
0.067,419.0
0.025,420.0
0.145,421.0
0.016,422.0
0.331,423.0
0.341,424.0
0.135,425.0
0.133,426.0
0.108,427.0
0.15,428.0
0.102,429.0
0.139,430.0
0.14,431.0
0.121,432.0
0.142,433.0
0.102,434.0
0.078,435.0
0.022,436.0
0.052,437.0
0.045,438.0
0.041,439.0
0.073,440.0
0.024,441.0
0.075,442.0
0.036,443.0
0.063,444.0
0.045,445.0
0.046,446.0
0.056,447.0
0.034,448.0
0.067,449.0
0.027,450.0
0.146,451.0
0.224,452.0
0.2,453.0
0.032,454.0
0.069,455.0
0.047,456.0
0.061,457.0
0.056,458.0
0.039,459.0
0.049,460.0
0.028,461.0
0.059,462.0
0.02,463.0
0.067,464.0
0.011,465.0
0.07,466.0
0.013,467.0
0.062,468.0
0.025,469.0
0.055,470.0
0.03,471.0
0.048,472.0
0.035,473.0
0.045,474.0
0.038,475.0
0.044,476.0
0.036,477.0
0.041,478.0
0.041,479.0
0.1,480.0
0.126,481.0
0.081,482.0
0.129,483.0
0.075,484.0
0.13,485.0
0.073,486.0
0.111,487.0
0.026,488.0
0.067,489.0
0.032,490.0
0.062,491.0
0.038,492.0
0.06,493.0
0.042,494.0
0.055,495.0
0.04,496.0
0.056,497.0
0.062,498.0
0.137,499.0
0.145,500.0
0.136,501.0
0.221,502.0
0.137,503.0
0.062,504.0
0.028,505.0
0.072,506.0
0.013,507.0
0.071,508.0
0.01,509.0
0.072,510.0
0.011,511.0
0.064,512.0
0.294,513.0
0.131,514.0
0.093,515.0
0.282,516.0
0.856,517.0
0.149,518.0
0.176,519.0
0.199,520.0
0.217,521.0
0.195,522.0
0.218,523.0
0.212,524.0
0.214,525.0
0.061,526.0
0.059,527.0
0.031,528.0
0.062,529.0
0.028,530.0
0.06,531.0
0.033,532.0
0.048,533.0
0.045,534.0
0.055,535.0
0.051,536.0
0.057,537.0
0.046,538.0
0.059,539.0
0.042,540.0
0.056,541.0
0.097,542.0
0.209,543.0
0.202,544.0
0.05,545.0
0.044,546.0
0.051,547.0
0.043,548.0
0.054,549.0
0.039,550.0
0.059,551.0
0.034,552.0
0.059,553.0
0.034,554.0
0.062,555.0
0.025,556.0
0.068,557.0
0.018,558.0
0.07,559.0
0.018,560.0
0.07,561.0
0.011,562.0
0.07,563.0
0.01,564.0
0.078,565.0
0.016,566.0
0.073,567.0
0.627,568.0
0.546,569.0
0.233,570.0
0.194,571.0
0.218,572.0
0.183,573.0
0.187,574.0
0.022,575.0
0.073,576.0
0.01,577.0
0.064,578.0
0.016,579.0
0.067,580.0
0.013,581.0
0.07,582.0
0.024,583.0
0.08,584.0
0.022,585.0
0.086,586.0
0.022,587.0
0.082,588.0
0.037,589.0
0.37,590.0
0.125,591.0
0.13,592.0
0.021,593.0
0.072,594.0
0.024,595.0
0.067,596.0
0.026,597.0
0.065,598.0
0.027,599.0
0.066,600.0
0.025,601.0
0.07,602.0
0.022,603.0
0.057,604.0
0.025,605.0
0.049,606.0
0.035,607.0
0.041,608.0
0.04,609.0
0.036,610.0
0.043,611.0
0.035,612.0
0.052,613.0
0.03,614.0
0.493,615.0
1.101,616.0
0.309,617.0
0.163,618.0
0.228,619.0
0.219,620.0
0.126,621.0
0.11,622.0
0.033,623.0
0.049,624.0
0.04,625.0
0.042,626.0
0.039,627.0
0.043,628.0
0.038,629.0
0.041,630.0
0.048,631.0
0.044,632.0
0.054,633.0
0.038,634.0
0.059,635.0
0.032,636.0
0.078,637.0
0.141,638.0
0.331,639.0
0.039,640.0
0.08,641.0
0.017,642.0
0.072,643.0
0.026,644.0
0.064,645.0
0.028,646.0
0.062,647.0
0.038,648.0
0.051,649.0
0.042,650.0
0.042,651.0
0.04,652.0
0.036,653.0
0.05,654.0
0.025,655.0
0.059,656.0
0.014,657.0
0.063,658.0
0.013,659.0
0.072,660.0
0.013,661.0
0.077,662.0
0.014,663.0
0.065,664.0
0.029,665.0
0.055,666.0
0.028,667.0
0.05,668.0
0.031,669.0
0.044,670.0
0.042,671.0
0.028,672.0


==> plots/Example3.csv <==
a,b
0.43,1.0
0.241,2.0
0.196,3.0
0.214,4.0
0.194,5.0
0.185,6.0
0.133,7.0
0.106,8.0
0.081,9.0
0.076,10.0
0.084,11.0
0.081,12.0
0.081,13.0
0.129,14.0
0.236,15.0
0.314,16.0
0.416,17.0
1.137,18.0
1.232,19.0
0.784,20.0
1.01,21.0
0.384,22.0
1.972,23.0
1.709,24.0
1.723,25.0
1.512,26.0
2.198,27.0
1.557,28.0
1.559,29.0
0.292,30.0
0.275,31.0
0.254,32.0
0.232,33.0
0.191,34.0
0.383,35.0
0.335,36.0
0.446,37.0
1.2180001,38.0
1.058,39.0
0.93,40.0
0.601,41.0
0.918,42.0
1.528,43.0
1.177,44.0
2.27,45.0
3.1670001,46.0
0.993,47.0
0.584,48.0
0.553,49.0
0.534,50.0
1.125,51.0
0.642,52.0
1.243,53.0
0.211,54.0
0.157,55.0
0.159,56.0
0.163,57.0
0.147,58.0
0.176,59.0
0.127,60.0
0.135,61.0
0.174,62.0
0.27,63.0
0.13,64.0
0.318,65.0
0.779,66.0
0.845,67.0
0.227,68.0
0.383,69.0
0.555,70.0
0.596,71.0
0.725,72.0
0.29,73.0
0.822,74.0
1.791,75.0
1.5420001,76.0
0.289,77.0
0.088,78.0
0.057,79.0
0.35,80.0
0.52,81.0
0.864,82.0
0.469,83.0
0.594,84.0
0.594,85.0
0.943,86.0
0.771,87.0
0.939,88.0
1.091,89.0
1.396,90.0
1.075,91.0
0.78,92.0
0.71,93.0
1.188,94.0
0.49,95.0
1.044,96.0
0.347,97.0
0.312,98.0
0.241,99.0
0.195,100.0
0.212,101.0
0.225,102.0
0.217,103.0
0.235,104.0
0.236,105.0
0.179,106.0
0.176,107.0
0.249,108.0
0.269,109.0
0.385,110.0
0.104,111.0
0.081,112.0
0.071,113.0
0.069,114.0
0.061,115.0
0.117,116.0
0.681,117.0
1.775,118.0
1.735,119.0
1.863,120.0
1.902,121.0
0.858,122.0
0.652,123.0
0.492,124.0
0.471,125.0
0.361,126.0
0.426,127.0
0.47,128.0
0.711,129.0
1.3279999,130.0
1.057,131.0
1.724,132.0
0.804,133.0
0.824,134.0
0.707,135.0
0.837,136.0
1.001,137.0
0.739,138.0
0.688,139.0
0.755,140.0
0.775,141.0
0.747,142.0
0.52,143.0
0.544,144.0
0.548,145.0
0.446,146.0
0.395,147.0
0.452,148.0
0.313,149.0
0.2,150.0
0.241,151.0
0.196,152.0
0.234,153.0
0.235,154.0
0.185,155.0
0.182,156.0
0.141,157.0
0.149,158.0
0.167,159.0
0.112,160.0
0.116,161.0
0.161,162.0
0.229,163.0
0.238,164.0
0.451,165.0
0.757,166.0
0.614,167.0
0.422,168.0
0.192,169.0
0.393,170.0
0.865,171.0
0.759,172.0
1.064,173.0
0.301,174.0
0.522,175.0
0.532,176.0
0.216,177.0
0.611,178.0
1.752,179.0
2.6500001,180.0
3.507,181.0
2.931,182.0
3.6229999,183.0
2.109,184.0
2.5569999,185.0
1.6849999,186.0
1.351,187.0
1.061,188.0
0.674,189.0
0.628,190.0
0.543,191.0
0.503,192.0
0.328,193.0
0.265,194.0
0.258,195.0
0.31,196.0
0.168,197.0
0.185,198.0
0.131,199.0
0.09,200.0
0.081,201.0
0.067,202.0
0.095,203.0
0.072,204.0
0.096,205.0
0.109,206.0
0.074,207.0
0.194,208.0
0.315,209.0
0.185,210.0
0.268,211.0
0.951,212.0
0.424,213.0
0.411,214.0
0.376,215.0
0.507,216.0
0.485,217.0
2.2119999,218.0
1.88,219.0
2.6300001,220.0
0.747,221.0
0.645,222.0
0.674,223.0
0.524,224.0
0.601,225.0
0.673,226.0
1.309,227.0
1.233,228.0
1.126,229.0
1.477,230.0
1.575,231.0
1.462,232.0
0.787,233.0
0.666,234.0
0.701,235.0
0.663,236.0
0.591,237.0
0.597,238.0
0.539,239.0
0.482,240.0
0.484,241.0
0.494,242.0
1.023,243.0
0.549,244.0
1.451,245.0
0.15,246.0
0.1,247.0
0.09,248.0
0.098,249.0
0.082,250.0
0.131,251.0
0.104,252.0
0.116,253.0
0.093,254.0
0.137,255.0
0.128,256.0
0.166,257.0
0.203,258.0
0.494,259.0
0.623,260.0
0.693,261.0
0.565,262.0
1.126,263.0
0.481,264.0
1.1799999,265.0
0.959,266.0
0.894,267.0
0.826,268.0
0.91,269.0
0.966,270.0
1.005,271.0
1.148,272.0
0.995,273.0
1.735,274.0
1.429,275.0
1.846,276.0
0.944,277.0
1.124,278.0
1.066,279.0
0.94,280.0
0.466,281.0
0.399,282.0
0.37,283.0
0.396,284.0
0.416,285.0
0.426,286.0
1.118,287.0
0.8,288.0
0.535,289.0
0.577,290.0
0.546,291.0
0.503,292.0
0.495,293.0
0.323,294.0
0.231,295.0
0.223,296.0
0.195,297.0
0.195,298.0
0.174,299.0
0.196,300.0
0.261,301.0
0.244,302.0
0.188,303.0
0.187,304.0
0.727,305.0
0.568,306.0
0.464,307.0
1.1289999,308.0
1.169,309.0
1.15,310.0
0.631,311.0
0.656,312.0
1.5470001,313.0
1.7920001,314.0
1.758,315.0
2.082,316.0
2.6800001,317.0
3.944,318.0
2.7079999,319.0
3.0610001,320.0
1.518,321.0
1.518,322.0
2.072,323.0
1.483,324.0
1.267,325.0
1.495,326.0
0.949,327.0
0.948,328.0
0.951,329.0
1.521,330.0
1.291,331.0
1.924,332.0
0.891,333.0
1.4960001,334.0
1.461,335.0
1.043,336.0
0.976,337.0
2.2,338.0
1.041,339.0
1.715,340.0
0.385,341.0
0.209,342.0
0.214,343.0
0.203,344.0
0.231,345.0
0.213,346.0
0.219,347.0
0.212,348.0
0.218,349.0
0.215,350.0
0.222,351.0
0.199,352.0
0.237,353.0
0.293,354.0
0.288,355.0
0.399,356.0
0.535,357.0
0.869,358.0
1.2970001,359.0
1.142,360.0
1.433,361.0
0.99,362.0
1.654,363.0
1.303,364.0
1.137,365.0
1.342,366.0
1.345,367.0
2.2260001,368.0
0.915,369.0
0.685,370.0
1.238,371.0
0.887,372.0
2.0669999,373.0
1.677,374.0
1.817,375.0
0.945,376.0
1.23,377.0
1.377,378.0
0.836,379.0
1.123,380.0
0.751,381.0
2.3610001,382.0
0.903,383.0
1.517,384.0
0.505,385.0
0.285,386.0
0.233,387.0
0.315,388.0
0.282,389.0
0.314,390.0
0.229,391.0
0.184,392.0
0.214,393.0
0.224,394.0
0.206,395.0
0.195,396.0
0.204,397.0
0.196,398.0
0.209,399.0
0.203,400.0
0.265,401.0
0.228,402.0
0.271,403.0
0.519,404.0
0.406,405.0
1.823,406.0
1.321,407.0
1.85,408.0
0.425,409.0
0.434,410.0
0.458,411.0
0.517,412.0
0.518,413.0
0.918,414.0
0.816,415.0
1.314,416.0
0.478,417.0
0.944,418.0
0.575,419.0
1.726,420.0
2.8150001,421.0
1.852,422.0
0.83,423.0
1.418,424.0
1.015,425.0
1.726,426.0
0.934,427.0
1.025,428.0
1.201,429.0
1.123,430.0
0.811,431.0
0.623,432.0
0.489,433.0
0.368,434.0
0.368,435.0
0.398,436.0
0.251,437.0
0.283,438.0
0.23,439.0
0.168,440.0
0.11,441.0
0.161,442.0
0.125,443.0
0.146,444.0
0.089,445.0
0.098,446.0
0.26,447.0
0.084,448.0
0.085,449.0
0.108,450.0
0.212,451.0
0.58,452.0
0.587,453.0
0.512,454.0
1.182,455.0
0.485,456.0
0.413,457.0
0.373,458.0
0.38,459.0
0.522,460.0
0.531,461.0
0.422,462.0
0.414,463.0
0.295,464.0
0.344,465.0
0.502,466.0
0.678,467.0
0.911,468.0
0.894,469.0
0.981,470.0
0.667,471.0
0.688,472.0
1.605,473.0
0.893,474.0
1.79,475.0
0.952,476.0
0.811,477.0
0.757,478.0
0.79,479.0
0.76,480.0
0.314,481.0
0.237,482.0
0.24,483.0
0.209,484.0
0.223,485.0
0.184,486.0
0.2,487.0
0.185,488.0
0.15,489.0
0.108,490.0
0.1,491.0
0.123,492.0
0.1,493.0
0.226,494.0
0.237,495.0
0.324,496.0
0.181,497.0
0.231,498.0
0.221,499.0
0.204,500.0
0.183,501.0
0.244,502.0
0.267,503.0
0.558,504.0
1.0880001,505.0
0.296,506.0
0.391,507.0
0.254,508.0
0.702,509.0
0.711,510.0
0.392,511.0
0.297,512.0
0.719,513.0
0.52,514.0
0.852,515.0
0.728,516.0
0.91,517.0
0.879,518.0
1.571,519.0
1.541,520.0
0.805,521.0
0.585,522.0
1.086,523.0
0.963,524.0
1.038,525.0
1.1849999,526.0
0.82,527.0
0.531,528.0
0.467,529.0
0.422,530.0
0.43,531.0
0.373,532.0
0.23,533.0
0.161,534.0
0.157,535.0
0.156,536.0
0.208,537.0
0.193,538.0
0.2,539.0
0.19,540.0
0.19,541.0
0.188,542.0
0.181,543.0
0.241,544.0
0.223,545.0
0.24,546.0
0.232,547.0
0.199,548.0
0.215,549.0
0.23,550.0
0.311,551.0
0.815,552.0
1.373,553.0
0.535,554.0
0.562,555.0
0.623,556.0
1.571,557.0
1.979,558.0
1.951,559.0
1.7180001,560.0
0.878,561.0
0.886,562.0
1.317,563.0
1.206,564.0
1.829,565.0
0.929,566.0
0.997,567.0
1.561,568.0
1.934,569.0
1.285,570.0
1.068,571.0
0.967,572.0
1.082,573.0
1.198,574.0
1.622,575.0
1.8660001,576.0
0.898,577.0
0.644,578.0
0.651,579.0
0.317,580.0
0.326,581.0
0.295,582.0
0.224,583.0
0.147,584.0
0.16,585.0
0.105,586.0
0.094,587.0
0.089,588.0
0.097,589.0
0.084,590.0
0.113,591.0
0.087,592.0
0.099,593.0
0.133,594.0
0.21,595.0
0.382,596.0
0.363,597.0
0.626,598.0
1.834,599.0
0.564,600.0
1.681,601.0
0.874,602.0
0.421,603.0
0.409,604.0
0.43,605.0
0.485,606.0
0.571,607.0
0.586,608.0
0.693,609.0
0.868,610.0
0.999,611.0
0.832,612.0
0.791,613.0
0.818,614.0
0.884,615.0
1.1,616.0
2.704,617.0
3.0510001,618.0
2.6470001,619.0
2.4860001,620.0
2.0439999,621.0
2.086,622.0
2.7520001,623.0
2.326,624.0
2.4560001,625.0
2.2030001,626.0
1.8839999,627.0
1.482,628.0
0.412,629.0
0.28,630.0
0.17,631.0
0.183,632.0
0.165,633.0
0.198,634.0
0.219,635.0
0.219,636.0
0.171,637.0
0.357,638.0
0.279,639.0
0.152,640.0
0.127,641.0
0.122,642.0
0.111,643.0
0.159,644.0
0.147,645.0
0.18,646.0
0.774,647.0
2.0699999,648.0
1.659,649.0
1.885,650.0
2.849,651.0
2.4189999,652.0
2.4070001,653.0
1.354,654.0
1.207,655.0
0.648,656.0
0.645,657.0
0.561,658.0
0.628,659.0
0.639,660.0
0.689,661.0
0.67,662.0
0.603,663.0
0.652,664.0
1.0880001,665.0
0.768,666.0
0.811,667.0
1.097,668.0
0.473,669.0
0.512,670.0
0.457,671.0
0.624,672.0


==> plots/Example4.csv <==
a,b
0.207,1.0
0.224,2.0
0.305,3.0
0.252,4.0
0.141,5.0
0.196,6.0
0.126,7.0
0.261,8.0
0.148,9.0
0.728,10.0
2.9560001,11.0
1.158,12.0
0.094,13.0
0.135,14.0
0.077,15.0
0.106,16.0
0.082,17.0
0.13,18.0
0.076,19.0
0.105,20.0
0.089,21.0
0.27,22.0
0.075,23.0
0.106,24.0
0.068,25.0
0.089,26.0
0.055,27.0
0.063,28.0
0.2,29.0
0.056,30.0
0.224,31.0
0.677,32.0
0.49,33.0
0.205,34.0
0.877,35.0
0.887,36.0
1.673,37.0
0.876,38.0
0.202,39.0
0.489,40.0
1.209,41.0
1.154,42.0
1.336,43.0
1.253,44.0
1.887,45.0
0.2,46.0
0.164,47.0
0.458,48.0
0.146,49.0
2.7920001,50.0
1.4220001,51.0
0.14,52.0
0.132,53.0
0.137,54.0
0.423,55.0
0.677,56.0
0.491,57.0
0.464,58.0
0.46,59.0
0.419,60.0
0.432,61.0
0.407,62.0
0.425,63.0
0.399,64.0
0.406,65.0
0.404,66.0
0.41,67.0
0.381,68.0
0.407,69.0
0.395,70.0
0.364,71.0
0.802,72.0
0.589,73.0
0.235,74.0
0.242,75.0
0.307,76.0
0.17,77.0
0.174,78.0
0.133,79.0
0.907,80.0
1.8430001,81.0
0.247,82.0
0.151,83.0
0.123,84.0
0.234,85.0
0.172,86.0
0.136,87.0
0.121,88.0
0.137,89.0
0.147,90.0
0.082,91.0
1.0700001,92.0
0.119,93.0
0.125,94.0
0.158,95.0
0.147,96.0
0.139,97.0
0.082,98.0
0.117,99.0
0.117,100.0
0.157,101.0
0.568,102.0
1.238,103.0
0.348,104.0
1.362,105.0
1.6,106.0
0.14,107.0
0.405,108.0
1.15,109.0
1.122,110.0
1.164,111.0
1.131,112.0
0.816,113.0
0.072,114.0
0.092,115.0
0.064,116.0
0.065,117.0
0.07,118.0
0.088,119.0
0.061,120.0
0.068,121.0
0.069,122.0
0.106,123.0
0.123,124.0
0.302,125.0
0.698,126.0
0.276,127.0
0.095,128.0
0.198,129.0
0.078,130.0
0.108,131.0
0.096,132.0
0.166,133.0
0.282,134.0
0.612,135.0
1.711,136.0
2.3329999,137.0
0.477,138.0
0.294,139.0
0.137,140.0
0.155,141.0
0.276,142.0
0.17,143.0
0.171,144.0
0.149,145.0
0.161,146.0
1.8710001,147.0
0.171,148.0
0.15,149.0
0.304,150.0
1.043,151.0
0.246,152.0
0.135,153.0
0.331,154.0
0.81,155.0
0.827,156.0
0.666,157.0
1.915,158.0
3.8989999,159.0
1.582,160.0
0.216,161.0
0.132,162.0
0.193,163.0
0.152,164.0
0.184,165.0
0.201,166.0
0.181,167.0
0.181,168.0
0.163,169.0
0.064,170.0
0.1,171.0
0.12,172.0
0.244,173.0
0.329,174.0
0.137,175.0
0.084,176.0
0.065,177.0
0.088,178.0
0.294,179.0
0.134,180.0
0.167,181.0
0.235,182.0
0.157,183.0
1.795,184.0
0.348,185.0
0.912,186.0
0.26,187.0
0.239,188.0
0.157,189.0
0.651,190.0
0.986,191.0
0.894,192.0
0.843,193.0
0.858,194.0
1.034,195.0
0.869,196.0
0.452,197.0
0.268,198.0
0.227,199.0
0.117,200.0
0.117,201.0
0.105,202.0
0.118,203.0
0.111,204.0
2.5899999,205.0
2.336,206.0
0.505,207.0
0.835,208.0
0.81,209.0
0.754,210.0
0.761,211.0
0.726,212.0
0.748,213.0
0.686,214.0
0.179,215.0
0.048,216.0
0.102,217.0
0.091,218.0
0.046,219.0
0.052,220.0
0.227,221.0
0.251,222.0
0.075,223.0
1.887,224.0
0.056,225.0
0.143,226.0
1.714,227.0
1.556,228.0
0.052,229.0
0.163,230.0
1.141,231.0
0.308,232.0
0.117,233.0
0.258,234.0
0.316,235.0
1.413,236.0
0.194,237.0
0.194,238.0
0.178,239.0
0.185,240.0
0.226,241.0
0.312,242.0
0.342,243.0
0.184,244.0
2.415,245.0
2.181,246.0
0.534,247.0
0.524,248.0
0.497,249.0
0.443,250.0
0.506,251.0
0.441,252.0
0.382,253.0
0.146,254.0
0.17,255.0
0.181,256.0
0.15,257.0
0.181,258.0
0.186,259.0
0.191,260.0
0.174,261.0
0.159,262.0
0.687,263.0
0.162,264.0
0.156,265.0
0.192,266.0
0.206,267.0
0.215,268.0
0.206,269.0
0.384,270.0
0.139,271.0
0.115,272.0
0.193,273.0
0.2,274.0
0.244,275.0
0.066,276.0
0.094,277.0
0.039,278.0
0.231,279.0
0.786,280.0
0.556,281.0
0.153,282.0
0.18,283.0
2.1140001,284.0
1.033,285.0
0.364,286.0
0.301,287.0
0.225,288.0
0.264,289.0
0.282,290.0
0.651,291.0
0.672,292.0
0.801,293.0
0.657,294.0
0.688,295.0
0.658,296.0
0.679,297.0
0.579,298.0
0.566,299.0
0.175,300.0
0.21,301.0
0.201,302.0
0.199,303.0
0.209,304.0
0.209,305.0
0.227,306.0
0.226,307.0
0.203,308.0
0.248,309.0
0.358,310.0
0.377,311.0
0.275,312.0
0.268,313.0
0.287,314.0
0.283,315.0
1.761,316.0
0.391,317.0
2.5120001,318.0
0.566,319.0
0.096,320.0
0.089,321.0
0.115,322.0
0.123,323.0
0.101,324.0
0.118,325.0
1.183,326.0
0.749,327.0
0.529,328.0
0.403,329.0
0.136,330.0
0.111,331.0
0.142,332.0
1.719,333.0
0.784,334.0
0.315,335.0
0.109,336.0
0.176,337.0
0.126,338.0
0.305,339.0
0.28,340.0
0.173,341.0
0.088,342.0
0.126,343.0
0.127,344.0
0.147,345.0
0.332,346.0
0.098,347.0
1.115,348.0
3.0999999,349.0
2.6429999,350.0
0.055,351.0
0.088,352.0
0.048,353.0
0.056,354.0
0.078,355.0
0.056,356.0
0.078,357.0
0.045,358.0
0.158,359.0
0.062,360.0
0.052,361.0
0.08,362.0
0.27,363.0
0.212,364.0
1.072,365.0
1.072,366.0
0.683,367.0
0.131,368.0
0.077,369.0
0.099,370.0
0.152,371.0
0.076,372.0
0.312,373.0
0.146,374.0
0.193,375.0
0.23,376.0
0.263,377.0
0.906,378.0
0.407,379.0
0.205,380.0
0.124,381.0
0.148,382.0
0.152,383.0
0.175,384.0
0.16,385.0
2.3199999,386.0
0.276,387.0
0.147,388.0
2.1440001,389.0
0.1,390.0
0.243,391.0
0.127,392.0
1.3430001,393.0
2.599,394.0
0.694,395.0
0.803,396.0
0.738,397.0
0.721,398.0
0.741,399.0
0.692,400.0
0.684,401.0
0.687,402.0
0.69,403.0
0.681,404.0
0.653,405.0
0.672,406.0
0.743,407.0
0.137,408.0
0.105,409.0
0.108,410.0
0.153,411.0
0.114,412.0
0.239,413.0
0.146,414.0
0.114,415.0
0.056,416.0
2.3380001,417.0
0.069,418.0
0.078,419.0
0.18,420.0
0.083,421.0
0.122,422.0
0.138,423.0
0.073,424.0
0.117,425.0
0.27,426.0
0.83,427.0
1.283,428.0
1.091,429.0
0.663,430.0
0.14,431.0
0.142,432.0
0.106,433.0
0.129,434.0
0.088,435.0
0.131,436.0
0.132,437.0
0.132,438.0
0.127,439.0
0.137,440.0
0.125,441.0
0.091,442.0
0.079,443.0
1.1440001,444.0
2.6459999,445.0
0.774,446.0
1.024,447.0
0.989,448.0
0.948,449.0
0.907,450.0
0.885,451.0
0.963,452.0
0.944,453.0
0.904,454.0
0.913,455.0
0.861,456.0
0.856,457.0
0.692,458.0
0.042,459.0
0.24,460.0
0.085,461.0
1.518,462.0
0.508,463.0
0.259,464.0
0.095,465.0
0.215,466.0
0.157,467.0
0.493,468.0
0.905,469.0
0.918,470.0
0.775,471.0
0.851,472.0
0.87,473.0
0.814,474.0
0.941,475.0
0.264,476.0
0.311,477.0
0.239,478.0
0.236,479.0
0.809,480.0
1.464,481.0
0.212,482.0
0.83,483.0
1.011,484.0
0.894,485.0
0.511,486.0
0.305,487.0
0.294,488.0
0.307,489.0
0.245,490.0
0.251,491.0
0.318,492.0
2.4419999,493.0
3.0869999,494.0
2.29,495.0
0.268,496.0
0.268,497.0
0.254,498.0
0.232,499.0
0.275,500.0
0.259,501.0
0.26,502.0
0.352,503.0
0.276,504.0
0.216,505.0
0.263,506.0
0.261,507.0
0.276,508.0
0.378,509.0
0.368,510.0
0.306,511.0
0.28,512.0
0.454,513.0
0.754,514.0
1.244,515.0
1.089,516.0
0.241,517.0
0.33,518.0
0.531,519.0
0.975,520.0
1.293,521.0
0.428,522.0
0.206,523.0
0.145,524.0
0.23,525.0
1.267,526.0
0.177,527.0
0.191,528.0
0.106,529.0
0.107,530.0
0.182,531.0
0.402,532.0
2.599,533.0
2.375,534.0
0.946,535.0
0.989,536.0
1.087,537.0
0.933,538.0
0.61,539.0
0.606,540.0
0.611,541.0
0.641,542.0
0.62,543.0
0.667,544.0
0.626,545.0
0.649,546.0
0.671,547.0
0.659,548.0
0.664,549.0
0.884,550.0
0.736,551.0
0.736,552.0
0.671,553.0
0.69,554.0
0.72,555.0
2.036,556.0
0.519,557.0
0.581,558.0
0.093,559.0
0.222,560.0
0.044,561.0
0.102,562.0
0.11,563.0
0.061,564.0
0.072,565.0
0.072,566.0
0.083,567.0
0.202,568.0
0.181,569.0
0.135,570.0
0.094,571.0
0.055,572.0
0.102,573.0
0.071,574.0
2.0710001,575.0
1.478,576.0
1.183,577.0
1.95,578.0
2.598,579.0
1.261,580.0
3.533,581.0
4.2859998,582.0
0.781,583.0
0.801,584.0
0.767,585.0
0.921,586.0
1.125,587.0
1.0829999,588.0
0.959,589.0
1.095,590.0
1.036,591.0
0.935,592.0
0.395,593.0
0.419,594.0
0.436,595.0
0.444,596.0
0.447,597.0
0.591,598.0
0.547,599.0
0.565,600.0
0.45,601.0
0.445,602.0
0.774,603.0
2.7980001,604.0
1.16,605.0
1.682,606.0
0.899,607.0
0.802,608.0
0.663,609.0
0.225,610.0
0.069,611.0
0.068,612.0
0.078,613.0
0.045,614.0
0.066,615.0
0.247,616.0
0.06,617.0
0.2,618.0
0.343,619.0
1.505,620.0
0.989,621.0
1.4579999,622.0
0.429,623.0
0.171,624.0
0.117,625.0
0.118,626.0
0.17,627.0
0.111,628.0
0.112,629.0
0.081,630.0
0.129,631.0
0.225,632.0
0.457,633.0
1.5880001,634.0
3.105,635.0
3.671,636.0
3.3169999,637.0
0.877,638.0
0.793,639.0
0.776,640.0
0.768,641.0
0.787,642.0
0.863,643.0
0.839,644.0
0.889,645.0
1.001,646.0
0.913,647.0
0.913,648.0
0.924,649.0
1.169,650.0
1.4299999,651.0
1.141,652.0
1.079,653.0
1.156,654.0
1.1799999,655.0
1.033,656.0
0.715,657.0
0.126,658.0
0.122,659.0
0.103,660.0
0.115,661.0
0.183,662.0
0.132,663.0
0.09,664.0
0.094,665.0
1.021,666.0
0.609,667.0
0.149,668.0
0.235,669.0
1.584,670.0
3.283,671.0
1.522,672.0


==> plots/Example5.csv <==
a,b
0.056,1.0
0.059,2.0
0.029,3.0
0.012,4.0
0.008,5.0
0.008,6.0
0.008,7.0
0.008,8.0
0.008,9.0
0.008,10.0
0.008,11.0
0.014,12.0
0.013,13.0
0.015,14.0
0.024,15.0
0.155,16.0
0.049,17.0
0.008,18.0
0.008,19.0
0.047,20.0
0.204,21.0
0.044,22.0
0.008,23.0
0.008,24.0
0.008,25.0
0.008,26.0
0.008,27.0
0.008,28.0
0.008,29.0
0.008,30.0
0.05,31.0
0.051,32.0
0.05,33.0
0.037,34.0
0.007,35.0
0.008,36.0
0.049,37.0
0.049,38.0
0.02,39.0
0.007,40.0
0.008,41.0
0.008,42.0
0.049,43.0
0.04,44.0
0.008,45.0
0.008,46.0
0.008,47.0
0.049,48.0
0.053,49.0
0.057,50.0
0.057,51.0
0.075,52.0
0.069,53.0
0.026,54.0
0.01,55.0
0.008,56.0
0.008,57.0
0.008,58.0
0.008,59.0
0.014,60.0
0.013,61.0
0.01,62.0
0.024,63.0
0.052,64.0
0.045,65.0
0.008,66.0
0.008,67.0
0.17,68.0
0.068,69.0
0.062,70.0
0.033,71.0
0.174,72.0
0.211,73.0
0.072,74.0
0.193,75.0
0.318,76.0
0.159,77.0
0.057,78.0
0.008,79.0
0.008,80.0
0.008,81.0
0.027,82.0
0.05,83.0
0.019,84.0
0.008,85.0
0.008,86.0
0.008,87.0
0.008,88.0
0.008,89.0
0.008,90.0
0.049,91.0
0.044,92.0
0.008,93.0
0.008,94.0
0.008,95.0
0.008,96.0
0.01,97.0
0.01,98.0
0.008,99.0
0.008,100.0
0.012,101.0
0.01,102.0
0.009,103.0
0.008,104.0
0.008,105.0
0.008,106.0
0.009,107.0
0.013,108.0
0.014,109.0
0.01,110.0
0.024,111.0
0.053,112.0
0.045,113.0
0.008,114.0
0.008,115.0
0.008,116.0
0.008,117.0
0.01,118.0
0.01,119.0
0.01,120.0
0.008,121.0
0.01,122.0
0.01,123.0
0.009,124.0
0.008,125.0
0.01,126.0
0.01,127.0
0.01,128.0
0.008,129.0
0.028,130.0
0.051,131.0
0.019,132.0
0.008,133.0
0.008,134.0
0.008,135.0
0.008,136.0
0.008,137.0
0.007,138.0
0.05,139.0
0.043,140.0
0.008,141.0
0.008,142.0
0.008,143.0
0.007,144.0
0.008,145.0
0.008,146.0
0.008,147.0
0.008,148.0
0.008,149.0
0.008,150.0
0.007,151.0
0.008,152.0
0.009,153.0
0.008,154.0
0.008,155.0
0.013,156.0
0.014,157.0
0.009,158.0
0.024,159.0
0.052,160.0
0.044,161.0
0.007,162.0
0.008,163.0
0.008,164.0
0.008,165.0
0.008,166.0
0.008,167.0
0.008,168.0
0.007,169.0
0.008,170.0
0.008,171.0
0.008,172.0
0.008,173.0
0.008,174.0
0.008,175.0
0.008,176.0
0.007,177.0
0.029,178.0
0.05,179.0
0.02,180.0
0.008,181.0
0.008,182.0
0.008,183.0
0.007,184.0
0.008,185.0
0.008,186.0
0.05,187.0
0.044,188.0
0.008,189.0
0.008,190.0
0.008,191.0
0.008,192.0
0.008,193.0
0.008,194.0
0.008,195.0
0.008,196.0
0.008,197.0
0.008,198.0
0.008,199.0
0.009,200.0
0.008,201.0
0.008,202.0
0.008,203.0
0.014,204.0
0.013,205.0
0.01,206.0
0.024,207.0
0.051,208.0
0.044,209.0
0.008,210.0
0.009,211.0
0.007,212.0
0.009,213.0
0.008,214.0
0.008,215.0
0.012,216.0
0.011,217.0
0.01,218.0
0.009,219.0
0.008,220.0
0.009,221.0
0.008,222.0
0.009,223.0
0.008,224.0
0.008,225.0
0.029,226.0
0.049,227.0
0.02,228.0
0.009,229.0
0.008,230.0
0.008,231.0
0.008,232.0
0.008,233.0
0.009,234.0
0.051,235.0
0.045,236.0
0.008,237.0
0.009,238.0
0.008,239.0
0.009,240.0
0.008,241.0
0.009,242.0
0.008,243.0
0.009,244.0
0.009,245.0
0.008,246.0
0.009,247.0
0.009,248.0
0.008,249.0
0.009,250.0
0.009,251.0
0.014,252.0
0.014,253.0
0.013,254.0
0.03,255.0
0.058,256.0
0.049,257.0
0.014,258.0
0.011,259.0
0.008,260.0
0.009,261.0
0.008,262.0
0.011,263.0
0.011,264.0
0.01,265.0
0.008,266.0
0.009,267.0
0.008,268.0
0.009,269.0
0.008,270.0
0.009,271.0
0.008,272.0
0.009,273.0
0.029,274.0
0.051,275.0
0.02,276.0
0.008,277.0
0.009,278.0
0.008,279.0
0.008,280.0
0.008,281.0
0.008,282.0
0.051,283.0
0.044,284.0
0.009,285.0
0.008,286.0
0.008,287.0
0.009,288.0
0.008,289.0
0.009,290.0
0.008,291.0
0.008,292.0
0.008,293.0
0.009,294.0
0.008,295.0
0.009,296.0
0.008,297.0
0.008,298.0
0.009,299.0
0.014,300.0
0.014,301.0
0.013,302.0
0.031,303.0
0.057,304.0
0.051,305.0
0.014,306.0
0.012,307.0
0.008,308.0
0.008,309.0
0.009,310.0
0.008,311.0
0.009,312.0
0.008,313.0
0.008,314.0
0.009,315.0
0.008,316.0
0.008,317.0
0.009,318.0
0.008,319.0
0.009,320.0
0.008,321.0
0.029,322.0
0.05,323.0
0.021,324.0
0.008,325.0
0.008,326.0
0.009,327.0
0.008,328.0
0.008,329.0
0.009,330.0
0.05,331.0
0.045,332.0
0.008,333.0
0.009,334.0
0.008,335.0
0.009,336.0
0.008,337.0
0.009,338.0
0.008,339.0
0.009,340.0
0.008,341.0
0.009,342.0
0.008,343.0
0.009,344.0
0.008,345.0
0.009,346.0
0.008,347.0
0.014,348.0
0.014,349.0
0.013,350.0
0.031,351.0
0.059,352.0
0.051,353.0
0.014,354.0
0.011,355.0
0.008,356.0
0.009,357.0
0.008,358.0
0.009,359.0
0.008,360.0
0.008,361.0
0.009,362.0
0.008,363.0
0.009,364.0
0.008,365.0
0.008,366.0
0.009,367.0
0.008,368.0
0.008,369.0
0.03,370.0
0.052,371.0
0.02,372.0
0.008,373.0
0.008,374.0
0.009,375.0
0.008,376.0
0.008,377.0
0.008,378.0
0.052,379.0
0.045,380.0
0.008,381.0
0.009,382.0
0.008,383.0
0.009,384.0
0.008,385.0
0.009,386.0
0.008,387.0
0.009,388.0
0.008,389.0
0.009,390.0
0.008,391.0
0.009,392.0
0.008,393.0
0.009,394.0
0.009,395.0
0.014,396.0
0.014,397.0
0.013,398.0
0.03,399.0
0.058,400.0
0.051,401.0
0.014,402.0
0.011,403.0
0.009,404.0
0.008,405.0
0.009,406.0
0.008,407.0
0.009,408.0
0.008,409.0
0.009,410.0
0.008,411.0
0.009,412.0
0.009,413.0
0.009,414.0
0.008,415.0
0.009,416.0
0.008,417.0
0.029,418.0
0.052,419.0
0.02,420.0
0.008,421.0
0.009,422.0
0.008,423.0
0.008,424.0
0.008,425.0
0.009,426.0
0.05,427.0
0.045,428.0
0.009,429.0
0.008,430.0
0.008,431.0
0.009,432.0
0.009,433.0
0.008,434.0
0.009,435.0
0.008,436.0
0.009,437.0
0.008,438.0
0.009,439.0
0.008,440.0
0.009,441.0
0.008,442.0
0.009,443.0
0.014,444.0
0.014,445.0
0.013,446.0
0.03,447.0
0.058,448.0
0.051,449.0
0.014,450.0
0.011,451.0
0.009,452.0
0.008,453.0
0.009,454.0
0.008,455.0
0.009,456.0
0.008,457.0
0.008,458.0
0.009,459.0
0.008,460.0
0.009,461.0
0.008,462.0
0.009,463.0
0.008,464.0
0.008,465.0
0.029,466.0
0.05,467.0
0.02,468.0
0.009,469.0
0.008,470.0
0.008,471.0
0.009,472.0
0.008,473.0
0.009,474.0
0.051,475.0
0.045,476.0
0.008,477.0
0.008,478.0
0.009,479.0
0.008,480.0
0.009,481.0
0.008,482.0
0.009,483.0
0.008,484.0
0.008,485.0
0.009,486.0
0.008,487.0
0.009,488.0
0.009,489.0
0.008,490.0
0.008,491.0
0.014,492.0
0.014,493.0
0.013,494.0
0.03,495.0
0.059,496.0
0.05,497.0
0.014,498.0
0.011,499.0
0.009,500.0
0.008,501.0
0.009,502.0
0.008,503.0
0.009,504.0
0.008,505.0
0.009,506.0
0.008,507.0
0.008,508.0
0.009,509.0
0.008,510.0
0.016,511.0
0.011,512.0
0.01,513.0
0.029,514.0
0.05,515.0
0.02,516.0
0.009,517.0
0.008,518.0
0.008,519.0
0.009,520.0
0.008,521.0
0.008,522.0
0.051,523.0
0.045,524.0
0.009,525.0
0.008,526.0
0.008,527.0
0.009,528.0
0.009,529.0
0.008,530.0
0.009,531.0
0.008,532.0
0.009,533.0
0.008,534.0
0.009,535.0
0.009,536.0
0.008,537.0
0.009,538.0
0.009,539.0
0.014,540.0
0.014,541.0
0.013,542.0
0.03,543.0
0.059,544.0
0.052,545.0
0.014,546.0
0.011,547.0
0.009,548.0
0.008,549.0
0.009,550.0
0.008,551.0
0.008,552.0
0.009,553.0
0.008,554.0
0.008,555.0
0.009,556.0
0.012,557.0
0.01,558.0
0.011,559.0
0.008,560.0
0.008,561.0
0.029,562.0
0.051,563.0
0.02,564.0
0.009,565.0
0.008,566.0
0.008,567.0
0.009,568.0
0.008,569.0
0.008,570.0
0.051,571.0
0.044,572.0
0.008,573.0
0.009,574.0
0.008,575.0
0.009,576.0
0.008,577.0
0.009,578.0
0.008,579.0
0.009,580.0
0.008,581.0
0.009,582.0
0.008,583.0
0.009,584.0
0.008,585.0
0.009,586.0
0.009,587.0
0.014,588.0
0.014,589.0
0.013,590.0
0.03,591.0
0.059,592.0
0.051,593.0
0.014,594.0
0.011,595.0
0.008,596.0
0.009,597.0
0.008,598.0
0.009,599.0
0.008,600.0
0.009,601.0
0.008,602.0
0.008,603.0
0.009,604.0
0.008,605.0
0.009,606.0
0.008,607.0
0.008,608.0
0.009,609.0
0.029,610.0
0.05,611.0
0.02,612.0
0.008,613.0
0.009,614.0
0.008,615.0
0.008,616.0
0.009,617.0
0.008,618.0
0.051,619.0
0.045,620.0
0.008,621.0
0.009,622.0
0.008,623.0
0.009,624.0
0.009,625.0
0.008,626.0
0.009,627.0
0.008,628.0
0.009,629.0
0.009,630.0
0.008,631.0
0.009,632.0
0.009,633.0
0.008,634.0
0.009,635.0
0.014,636.0
0.014,637.0
0.014,638.0
0.03,639.0
0.058,640.0
0.05,641.0
0.014,642.0
0.012,643.0
0.008,644.0
0.009,645.0
0.008,646.0
0.009,647.0
0.008,648.0
0.009,649.0
0.008,650.0
0.009,651.0
0.009,652.0
0.008,653.0
0.009,654.0
0.008,655.0
0.009,656.0
0.009,657.0
0.029,658.0
0.05,659.0
0.02,660.0
0.009,661.0
0.008,662.0
0.009,663.0
0.008,664.0
0.009,665.0
0.008,666.0
0.052,667.0
0.045,668.0
0.009,669.0
0.008,670.0
0.009,671.0
0.009,672.0


==> plots/Example6.csv <==
a,b
0.13,1.0
0.133,2.0
0.117,3.0
0.144,4.0
0.111,5.0
0.029,6.0
0.067,7.0
0.066,8.0
0.021,9.0
0.145,10.0
0.035,11.0
0.05,12.0
0.049,13.0
0.093,14.0
0.12,15.0
0.09,16.0
0.113,17.0
0.107,18.0
0.093,19.0
0.117,20.0
0.088,21.0
0.075,22.0
0.071,23.0
0.056,24.0
0.215,25.0
0.064,26.0
0.076,27.0
0.062,28.0
0.06,29.0
0.078,30.0
0.044,31.0
0.079,32.0
0.057,33.0
0.063,34.0
0.078,35.0
0.11,36.0
0.088,37.0
0.057,38.0
0.04,39.0
0.037,40.0
0.014,41.0
0.044,42.0
0.015,43.0
0.034,44.0
0.033,45.0
0.017,46.0
0.06,47.0
0.12,48.0
0.061,49.0
0.048,50.0
0.035,51.0
0.06,52.0
0.023,53.0
0.053,54.0
0.023,55.0
0.039,56.0
0.057,57.0
0.026,58.0
0.055,59.0
0.036,60.0
0.041,61.0
0.044,62.0
0.028,63.0
0.053,64.0
0.031,65.0
0.045,66.0
0.035,67.0
0.059,68.0
0.056,69.0
0.041,70.0
0.238,71.0
0.044,72.0
0.065,73.0
0.031,74.0
0.071,75.0
0.027,76.0
0.024,77.0
0.042,78.0
0.009,79.0
0.044,80.0
0.022,81.0
0.028,82.0
0.039,83.0
0.012,84.0
0.042,85.0
0.019,86.0
0.031,87.0
0.035,88.0
0.014,89.0
0.042,90.0
0.016,91.0
0.033,92.0
0.033,93.0
0.022,94.0
0.055,95.0
0.039,96.0
0.057,97.0
0.051,98.0
0.035,99.0
0.06,100.0
0.03,101.0
0.057,102.0
0.046,103.0
0.041,104.0
0.055,105.0
0.007,106.0
0.043,107.0
0.023,108.0
0.126,109.0
0.15,110.0
0.029,111.0
0.063,112.0
0.034,113.0
0.053,114.0
0.048,115.0
0.04,116.0
0.138,117.0
0.059,118.0
0.159,119.0
0.129,120.0
0.149,121.0
0.112,122.0
0.103,123.0
0.074,124.0
0.043,125.0
0.041,126.0
0.021,127.0
0.048,128.0
0.01,129.0
0.044,130.0
0.024,131.0
0.027,132.0
0.04,133.0
0.011,134.0
0.044,135.0
0.019,136.0
0.031,137.0
0.035,138.0
0.014,139.0
0.044,140.0
0.017,141.0
0.036,142.0
0.048,143.0
0.04,144.0
0.063,145.0
0.041,146.0
0.057,147.0
0.045,148.0
0.035,149.0
0.056,150.0
0.179,151.0
0.21,152.0
0.082,153.0
0.032,154.0
0.121,155.0
0.017,156.0
0.041,157.0
0.029,158.0
0.025,159.0
0.073,160.0
0.032,161.0
0.072,162.0
0.044,163.0
0.053,164.0
0.047,165.0
0.033,166.0
0.077,167.0
0.269,168.0
0.15,169.0
0.108,170.0
0.141,171.0
0.292,172.0
0.134,173.0
0.096,174.0
0.025,175.0
0.046,176.0
0.041,177.0
0.029,178.0
0.05,179.0
0.026,180.0
0.045,181.0
0.036,182.0
0.081,183.0
0.048,184.0
0.026,185.0
0.022,186.0
0.044,187.0
0.008,188.0
0.037,189.0
0.026,190.0
0.019,191.0
0.038,192.0
0.011,193.0
0.035,194.0
0.034,195.0
0.016,196.0
0.043,197.0
0.013,198.0
0.037,199.0
0.029,200.0
0.021,201.0
0.044,202.0
0.008,203.0
0.042,204.0
0.024,205.0
0.026,206.0
0.04,207.0
0.011,208.0
0.043,209.0
0.019,210.0
0.031,211.0
0.035,212.0
0.014,213.0
0.043,214.0
0.014,215.0
0.036,216.0
0.03,217.0
0.023,218.0
0.043,219.0
0.009,220.0
0.04,221.0
0.026,222.0
0.024,223.0
0.041,224.0
0.008,225.0
0.042,226.0
0.021,227.0
0.026,228.0
0.038,229.0
0.01,230.0
0.041,231.0
0.012,232.0
0.031,233.0
0.031,234.0
0.012,235.0
0.038,236.0
0.016,237.0
0.028,238.0
0.041,239.0
0.009,240.0
0.047,241.0
0.022,242.0
0.038,243.0
0.037,244.0
0.011,245.0
0.037,246.0
0.018,247.0
0.026,248.0
0.036,249.0
0.008,250.0
0.038,251.0
0.02,252.0
0.17,253.0
0.039,254.0
0.187,255.0
0.49,256.0
0.177,257.0
0.163,258.0
0.144,259.0
0.079,260.0
0.052,261.0
0.038,262.0
0.032,263.0
0.051,264.0
0.021,265.0
0.053,266.0
0.065,267.0
0.046,268.0
0.07,269.0
0.042,270.0
0.064,271.0
0.058,272.0
0.045,273.0
0.04,274.0
0.012,275.0
0.032,276.0
0.031,277.0
0.013,278.0
0.036,279.0
0.014,280.0
0.029,281.0
0.031,282.0
0.011,283.0
0.036,284.0
0.017,285.0
0.053,286.0
0.067,287.0
0.026,288.0
0.036,289.0
0.017,290.0
0.078,291.0
0.061,292.0
0.014,293.0
0.039,294.0
0.024,295.0
0.02,296.0
0.037,297.0
0.01,298.0
0.035,299.0
0.029,300.0
0.015,301.0
0.039,302.0
0.27,303.0
0.109,304.0
0.119,305.0
0.035,306.0
0.059,307.0
0.032,308.0
0.025,309.0
0.043,310.0
0.006,311.0
0.043,312.0
0.023,313.0
0.026,314.0
0.04,315.0
0.01,316.0
0.043,317.0
0.021,318.0
0.029,319.0
0.054,320.0
0.023,321.0
0.044,322.0
0.02,323.0
0.03,324.0
0.037,325.0
0.013,326.0
0.042,327.0
0.02,328.0
0.03,329.0
0.036,330.0
0.013,331.0
0.042,332.0
0.019,333.0
0.036,334.0
0.05,335.0
0.03,336.0
0.051,337.0
0.018,338.0
0.033,339.0
0.034,340.0
0.017,341.0
0.044,342.0
0.013,343.0
0.038,344.0
0.03,345.0
0.023,346.0
0.045,347.0
0.01,348.0
0.043,349.0
0.026,350.0
0.028,351.0
0.041,352.0
0.013,353.0
0.047,354.0
0.019,355.0
0.035,356.0
0.034,357.0
0.02,358.0
0.047,359.0
0.012,360.0
0.042,361.0
0.026,362.0
0.209,363.0
0.067,364.0
0.03,365.0
0.052,366.0
0.018,367.0
0.037,368.0
0.034,369.0
0.021,370.0
0.047,371.0
0.011,372.0
0.042,373.0
0.027,374.0
0.025,375.0
0.043,376.0
0.009,377.0
0.044,378.0
0.023,379.0
0.03,380.0
0.039,381.0
0.017,382.0
0.063,383.0
0.033,384.0
0.06,385.0
0.138,386.0
0.025,387.0
0.045,388.0
0.01,389.0
0.046,390.0
0.021,391.0
0.031,392.0
0.038,393.0
0.015,394.0
0.045,395.0
0.017,396.0
0.036,397.0
0.034,398.0
0.076,399.0
0.065,400.0
0.031,401.0
0.059,402.0
0.017,403.0
0.044,404.0
0.027,405.0
0.028,406.0
0.041,407.0
0.013,408.0
0.046,409.0
0.018,410.0
0.043,411.0
0.075,412.0
0.034,413.0
0.046,414.0
0.012,415.0
0.04,416.0
0.029,417.0
0.023,418.0
0.043,419.0
0.008,420.0
0.043,421.0
0.024,422.0
0.026,423.0
0.04,424.0
0.01,425.0
0.044,426.0
0.024,427.0
0.08,428.0
0.074,429.0
0.034,430.0
0.064,431.0
0.043,432.0
0.044,433.0
0.042,434.0
0.015,435.0
0.047,436.0
0.019,437.0
0.052,438.0
0.045,439.0
0.039,440.0
0.061,441.0
0.027,442.0
0.06,443.0
0.039,444.0
0.16,445.0
0.054,446.0
0.036,447.0
0.064,448.0
0.026,449.0
0.163,450.0
0.057,451.0
0.063,452.0
0.046,453.0
0.021,454.0
0.054,455.0
0.022,456.0
0.046,457.0
0.037,458.0
0.032,459.0
0.07,460.0
0.013,461.0
0.048,462.0
0.022,463.0
0.032,464.0
0.037,465.0
0.018,466.0
0.046,467.0
0.014,468.0
0.039,469.0
0.03,470.0
0.023,471.0
0.045,472.0
0.008,473.0
0.044,474.0
0.024,475.0
0.033,476.0
0.053,477.0
0.028,478.0
0.061,479.0
0.065,480.0
0.108,481.0
0.213,482.0
0.06,483.0
0.096,484.0
0.189,485.0
0.153,486.0
0.243,487.0
0.07,488.0
0.204,489.0
0.174,490.0
0.098,491.0
0.08,492.0
0.612,493.0
0.152,494.0
0.121,495.0
0.067,496.0
0.024,497.0
0.025,498.0
0.039,499.0
0.009,500.0
0.043,501.0
0.019,502.0
0.03,503.0
0.035,504.0
0.014,505.0
0.058,506.0
0.044,507.0
0.05,508.0
0.029,509.0
0.02,510.0
0.073,511.0
0.056,512.0
0.035,513.0
0.04,514.0
0.014,515.0
0.043,516.0
0.016,517.0
0.032,518.0
0.033,519.0
0.015,520.0
0.04,521.0
0.013,522.0
0.034,523.0
0.029,524.0
0.025,525.0
0.054,526.0
0.026,527.0
0.059,528.0
0.118,529.0
0.03,530.0
0.036,531.0
0.016,532.0
0.044,533.0
0.013,534.0
0.035,535.0
0.031,536.0
0.018,537.0
0.044,538.0
0.012,539.0
0.037,540.0
0.143,541.0
0.035,542.0
0.052,543.0
0.015,544.0
0.047,545.0
0.027,546.0
0.065,547.0
0.093,548.0
0.042,549.0
0.059,550.0
0.041,551.0
0.038,552.0
0.055,553.0
0.05,554.0
0.136,555.0
0.117,556.0
0.113,557.0
0.419,558.0
0.06,559.0
0.08,560.0
0.066,561.0
0.034,562.0
0.042,563.0
0.014,564.0
0.045,565.0
0.018,566.0
0.032,567.0
0.034,568.0
0.019,569.0
0.054,570.0
0.017,571.0
0.036,572.0
0.03,573.0
0.023,574.0
0.414,575.0
0.21,576.0
0.116,577.0
0.03,578.0
0.03,579.0
0.06,580.0
0.134,581.0
0.05,582.0
0.023,583.0
0.028,584.0
0.04,585.0
0.011,586.0
0.044,587.0
0.02,588.0
0.031,589.0
0.036,590.0
0.016,591.0
0.045,592.0
0.016,593.0
0.036,594.0
0.032,595.0
0.019,596.0
0.105,597.0
0.107,598.0
0.135,599.0
0.123,600.0
0.105,601.0
0.043,602.0
0.233,603.0
0.065,604.0
0.019,605.0
0.037,606.0
0.032,607.0
0.023,608.0
0.046,609.0
0.009,610.0
0.046,611.0
0.023,612.0
0.029,613.0
0.039,614.0
0.013,615.0
0.044,616.0
0.018,617.0
0.033,618.0
0.035,619.0
0.021,620.0
0.047,621.0
0.015,622.0
0.036,623.0
0.032,624.0
0.019,625.0
0.06,626.0
0.031,627.0
0.054,628.0
0.301,629.0
0.021,630.0
0.046,631.0
0.015,632.0
0.038,633.0
0.029,634.0
0.024,635.0
0.046,636.0
0.024,637.0
0.061,638.0
0.034,639.0
0.041,640.0
0.131,641.0
0.068,642.0
0.042,643.0
0.033,644.0
0.041,645.0
0.05,646.0
0.022,647.0
0.055,648.0
0.017,649.0
0.05,650.0
0.364,651.0
0.138,652.0
0.091,653.0
0.023,654.0
0.049,655.0
0.015,656.0
0.05,657.0
0.014,658.0
0.039,659.0
0.029,660.0
0.024,661.0
0.043,662.0
0.008,663.0
0.045,664.0
0.022,665.0
0.029,666.0
0.038,667.0
0.012,668.0
0.044,669.0
0.017,670.0
0.033,671.0
0.37,672.0


==> plots/Example7.csv <==
a,b
0.008,1.0
0.019,2.0
0.007,3.0
0.007,4.0
0.019,5.0
0.008,6.0
0.008,7.0
0.013,8.0
0.013,9.0
0.008,10.0
0.019,11.0
0.007,12.0
0.007,13.0
0.02,14.0
0.007,15.0
0.009,16.0
0.018,17.0
0.007,18.0
0.018,19.0
0.009,20.0
0.007,21.0
0.019,22.0
0.008,23.0
0.007,24.0
0.019,25.0
0.007,26.0
0.008,27.0
0.019,28.0
0.008,29.0
0.009,30.0
0.017,31.0
0.008,32.0
0.015,33.0
0.011,34.0
0.008,35.0
0.019,36.0
0.007,37.0
0.008,38.0
0.019,39.0
0.008,40.0
0.007,41.0
0.019,42.0
0.008,43.0
0.007,44.0
0.019,45.0
0.008,46.0
0.007,47.0
0.02,48.0
0.007,49.0
0.007,50.0
0.02,51.0
0.007,52.0
0.007,53.0
0.02,54.0
0.007,55.0
0.007,56.0
0.02,57.0
0.007,58.0
0.008,59.0
0.019,60.0
0.008,61.0
0.007,62.0
0.02,63.0
0.007,64.0
0.007,65.0
0.017,66.0
0.01,67.0
0.008,68.0
0.008,69.0
0.019,70.0
0.007,71.0
0.007,72.0
0.02,73.0
0.007,74.0
0.008,75.0
0.019,76.0
0.008,77.0
0.007,78.0
0.012,79.0
0.015,80.0
0.008,81.0
0.007,82.0
0.02,83.0
0.007,84.0
0.007,85.0
0.021,86.0
0.007,87.0
0.007,88.0
0.013,89.0
0.015,90.0
0.007,91.0
0.007,92.0
0.02,93.0
0.007,94.0
0.008,95.0
0.014,96.0
0.013,97.0
0.007,98.0
0.008,99.0
0.02,100.0
0.007,101.0
0.007,102.0
0.011,103.0
0.017,104.0
0.007,105.0
0.008,106.0
0.02,107.0
0.007,108.0
0.007,109.0
0.008,110.0
0.02,111.0
0.007,112.0
0.008,113.0
0.014,114.0
0.013,115.0
0.008,116.0
0.007,117.0
0.02,118.0
0.007,119.0
0.008,120.0
0.007,121.0
0.02,122.0
0.008,123.0
0.007,124.0
0.007,125.0
0.02,126.0
0.008,127.0
0.007,128.0
0.007,129.0
0.021,130.0
0.007,131.0
0.008,132.0
0.014,133.0
0.013,134.0
0.007,135.0
0.008,136.0
0.02,137.0
0.007,138.0
0.008,139.0
0.007,140.0
0.02,141.0
0.008,142.0
0.007,143.0
0.007,144.0
0.021,145.0
0.007,146.0
0.007,147.0
0.008,148.0
0.02,149.0
0.007,150.0
0.007,151.0
0.008,152.0
0.021,153.0
0.007,154.0
0.007,155.0
0.008,156.0
0.02,157.0
0.008,158.0
0.007,159.0
0.007,160.0
0.021,161.0
0.007,162.0
0.008,163.0
0.007,164.0
0.021,165.0
0.007,166.0
0.007,167.0
0.008,168.0
0.021,169.0
0.007,170.0
0.007,171.0
0.008,172.0
0.021,173.0
0.007,174.0
0.007,175.0
0.008,176.0
0.012,177.0
0.016,178.0
0.007,179.0
0.008,180.0
0.007,181.0
0.021,182.0
0.007,183.0
0.008,184.0
0.007,185.0
0.02,186.0
0.008,187.0
0.007,188.0
0.007,189.0
0.021,190.0
0.008,191.0
0.007,192.0
0.007,193.0
0.016,194.0
0.012,195.0
0.008,196.0
0.007,197.0
0.007,198.0
0.021,199.0
0.008,200.0
0.007,201.0
0.008,202.0
0.021,203.0
0.007,204.0
0.008,205.0
0.007,206.0
0.012,207.0
0.016,208.0
0.008,209.0
0.007,210.0
0.007,211.0
0.021,212.0
0.008,213.0
0.007,214.0
0.007,215.0
0.021,216.0
0.007,217.0
0.008,218.0
0.007,219.0
0.016,220.0
0.012,221.0
0.008,222.0
0.007,223.0
0.009,224.0
0.019,225.0
0.007,226.0
0.008,227.0
0.007,228.0
0.021,229.0
0.007,230.0
0.008,231.0
0.007,232.0
0.021,233.0
0.007,234.0
0.007,235.0
0.008,236.0
0.02,237.0
0.007,238.0
0.008,239.0
0.007,240.0
0.021,241.0
0.007,242.0
0.008,243.0
0.008,244.0
0.02,245.0
0.008,246.0
0.007,247.0
0.007,248.0
0.021,249.0
0.007,250.0
0.008,251.0
0.007,252.0
0.021,253.0
0.007,254.0
0.007,255.0
0.008,256.0
0.02,257.0
0.008,258.0
0.007,259.0
0.007,260.0
0.021,261.0
0.007,262.0
0.008,263.0
0.007,264.0
0.021,265.0
0.007,266.0
0.007,267.0
0.007,268.0
0.021,269.0
0.007,270.0
0.008,271.0
0.007,272.0
0.02,273.0
0.008,274.0
0.007,275.0
0.037,276.0
0.072,277.0
0.049,278.0
0.01,279.0
0.02,280.0
0.007,281.0
0.026,282.0
0.118,283.0
0.12,284.0
0.09,285.0
0.088,286.0
0.113,287.0
0.075,288.0
0.073,289.0
0.022,290.0
0.026,291.0
0.019,292.0
0.015,293.0
0.027,294.0
0.015,295.0
0.024,296.0
0.019,297.0
0.014,298.0
0.026,299.0
0.014,300.0
0.015,301.0
0.026,302.0
0.014,303.0
0.015,304.0
0.027,305.0
0.014,306.0
0.017,307.0
0.024,308.0
0.014,309.0
0.063,310.0
0.067,311.0
0.017,312.0
0.021,313.0
0.008,314.0
0.021,315.0
0.008,316.0
0.008,317.0
0.021,318.0
0.008,319.0
0.008,320.0
0.021,321.0
0.008,322.0
0.01,323.0
0.019,324.0
0.008,325.0
0.013,326.0
0.016,327.0
0.02,328.0
0.038,329.0
0.025,330.0
0.065,331.0
0.086,332.0
0.073,333.0
0.129,334.0
0.085,335.0
0.073,336.0
0.079,337.0
0.078,338.0
0.072,339.0
0.099,340.0
0.012,341.0
0.012,342.0
0.024,343.0
0.011,344.0
0.011,345.0
0.024,346.0
0.011,347.0
0.012,348.0
0.023,349.0
0.011,350.0
0.011,351.0
0.024,352.0
0.014,353.0
0.014,354.0
0.027,355.0
0.012,356.0
0.011,357.0
0.023,358.0
0.012,359.0
0.047,360.0
0.166,361.0
0.068,362.0
0.097,363.0
0.053,364.0
0.026,365.0
0.013,366.0
0.016,367.0
0.056,368.0
0.159,369.0
0.063,370.0
0.0,371.0
0.015,372.0
0.0,373.0
0.015,374.0
0.0,375.0
0.014,376.0
0.001,377.0
0.001,378.0
0.013,379.0
0.0,380.0
0.015,381.0
0.0,382.0
0.008,383.0
0.007,384.0
0.0,385.0
0.015,386.0
0.053,387.0
0.095,388.0
0.05,389.0
0.026,390.0
0.019,391.0
0.017,392.0
0.029,393.0
0.016,394.0
0.029,395.0
0.017,396.0
0.024,397.0
0.022,398.0
0.016,399.0
0.029,400.0
0.016,401.0
0.012,402.0
0.013,403.0
0.007,404.0
0.02,405.0
0.007,406.0
0.007,407.0
0.02,408.0
0.007,409.0
0.066,410.0
0.017,411.0
0.017,412.0
0.01,413.0
0.014,414.0
0.066,415.0
0.022,416.0
0.041,417.0
0.0,418.0
0.013,419.0
0.0,420.0
0.013,421.0
0.0,422.0
0.007,423.0
0.006,424.0
0.0,425.0
0.013,426.0
0.0,427.0
0.012,428.0
0.0,429.0
0.003,430.0
0.009,431.0
0.0,432.0
0.013,433.0
0.064,434.0
0.115,435.0
0.076,436.0
0.053,437.0
0.028,438.0
0.02,439.0
0.024,440.0
0.016,441.0
0.028,442.0
0.016,443.0
0.027,444.0
0.015,445.0
0.022,446.0
0.022,447.0
0.015,448.0
0.028,449.0
0.015,450.0
0.03,451.0
0.019,452.0
0.019,453.0
0.03,454.0
0.018,455.0
0.031,456.0
0.019,457.0
0.018,458.0
0.142,459.0
0.068,460.0
0.03,461.0
0.057,462.0
0.047,463.0
0.032,464.0
0.021,465.0
0.009,466.0
0.018,467.0
0.011,468.0
0.009,469.0
0.021,470.0
0.009,471.0
0.021,472.0
0.009,473.0
0.014,474.0
0.016,475.0
0.009,476.0
0.021,477.0
0.009,478.0
0.013,479.0
0.017,480.0
0.008,481.0
0.022,482.0
0.07,483.0
0.116,484.0
0.11,485.0
0.063,486.0
0.029,487.0
0.017,488.0
0.029,489.0
0.016,490.0
0.021,491.0
0.023,492.0
0.015,493.0
0.029,494.0
0.015,495.0
0.021,496.0
0.023,497.0
0.015,498.0
0.031,499.0
0.019,500.0
0.019,501.0
0.031,502.0
0.018,503.0
0.031,504.0
0.019,505.0
0.018,506.0
0.032,507.0
0.161,508.0
0.251,509.0
0.136,510.0
0.098,511.0
0.082,512.0
0.007,513.0
0.02,514.0
0.008,515.0
0.02,516.0
0.007,517.0
0.016,518.0
0.012,519.0
0.007,520.0
0.02,521.0
0.008,522.0
0.017,523.0
0.01,524.0
0.008,525.0
0.02,526.0
0.008,527.0
0.011,528.0
0.037,529.0
0.038,530.0
0.179,531.0
0.089,532.0
0.083,533.0
0.015,534.0
0.02,535.0
0.023,536.0
0.015,537.0
0.026,538.0
0.015,539.0
0.024,540.0
0.017,541.0
0.014,542.0
0.026,543.0
0.015,544.0
0.024,545.0
0.016,546.0
0.017,547.0
0.03,548.0
0.017,549.0
0.021,550.0
0.026,551.0
0.017,552.0
0.03,553.0
0.017,554.0
0.018,555.0
0.03,556.0
0.094,557.0
0.088,558.0
0.1,559.0
0.103,560.0
0.054,561.0
0.021,562.0
0.007,563.0
0.021,564.0
0.007,565.0
0.008,566.0
0.02,567.0
0.008,568.0
0.02,569.0
0.007,570.0
0.013,571.0
0.015,572.0
0.007,573.0
0.021,574.0
0.007,575.0
0.013,576.0
0.015,577.0
0.105,578.0
0.128,579.0
0.09,580.0
0.076,581.0
0.027,582.0
0.031,583.0
0.036,584.0
0.024,585.0
0.027,586.0
0.014,587.0
0.025,588.0
0.016,589.0
0.015,590.0
0.027,591.0
0.014,592.0
0.023,593.0
0.018,594.0
0.017,595.0
0.029,596.0
0.044,597.0
0.16,598.0
0.087,599.0
0.023,600.0
0.011,601.0
0.018,602.0
0.015,603.0
0.011,604.0
0.023,605.0
0.01,606.0
0.023,607.0
0.01,608.0
0.024,609.0
0.01,610.0
0.016,611.0
0.018,612.0
0.01,613.0
0.023,614.0
0.01,615.0
0.024,616.0
0.016,617.0
0.076,618.0
0.073,619.0
0.085,620.0
0.075,621.0
0.085,622.0
0.076,623.0
0.089,624.0
0.075,625.0
0.045,626.0
0.056,627.0
0.077,628.0
0.136,629.0
0.078,630.0
0.011,631.0
0.024,632.0
0.008,633.0
0.022,634.0
0.007,635.0
0.018,636.0
0.01,637.0
0.013,638.0
0.016,639.0
0.007,640.0
0.021,641.0
0.007,642.0
0.023,643.0
0.01,644.0
0.024,645.0
0.01,646.0
0.017,647.0
0.017,648.0
0.013,649.0
0.061,650.0
0.075,651.0
0.046,652.0
0.01,653.0
0.024,654.0
0.01,655.0
0.024,656.0
0.01,657.0
0.024,658.0
0.011,659.0
0.024,660.0
0.01,661.0
0.024,662.0
0.011,663.0
0.022,664.0
0.012,665.0
0.017,666.0
0.017,667.0
0.021,668.0
0.02,669.0
0.011,670.0
0.024,671.0
0.01,672.0


==> plots/Example8.csv <==
a,b
0.048,1.0
0.06,2.0
0.089,3.0
0.0,4.0
0.004,5.0
0.027,6.0
0.045,7.0
0.085,8.0
0.018,9.0
0.0,10.0
0.0,11.0
0.107,12.0
0.063,13.0
0.051,14.0
0.038,15.0
0.03,16.0
0.031,17.0
0.031,18.0
0.039,19.0
0.036,20.0
0.005,21.0
0.0,22.0
0.0,23.0
0.0,24.0
0.02,25.0
0.038,26.0
0.03,27.0
0.001,28.0
0.0,29.0
0.0,30.0
0.0,31.0
0.025,32.0
0.038,33.0
0.119,34.0
0.023,35.0
0.025,36.0
0.025,37.0
0.022,38.0
0.038,39.0
0.031,40.0
0.332,41.0
0.001,42.0
0.01,43.0
0.092,44.0
0.058,45.0
0.004,46.0
0.018,47.0
0.048,48.0
0.024,49.0
0.039,50.0
0.008,51.0
0.061,52.0
0.017,53.0
0.053,54.0
0.037,55.0
0.089,56.0
0.006,57.0
0.0,58.0
0.021,59.0
0.094,60.0
0.061,61.0
0.03,62.0
0.033,63.0
0.032,64.0
0.029,65.0
0.038,66.0
0.025,67.0
0.0,68.0
0.0,69.0
0.0,70.0
0.028,71.0
0.034,72.0
0.0,73.0
0.0,74.0
0.0,75.0
0.018,76.0
0.038,77.0
0.005,78.0
0.0,79.0
0.0,80.0
0.009,81.0
0.12,82.0
0.036,83.0
0.021,84.0
0.001,85.0
0.005,86.0
0.037,87.0
0.026,88.0
0.103,89.0
0.324,90.0
0.056,91.0
0.125,92.0
0.021,93.0
0.0,94.0
0.001,95.0
0.044,96.0
0.059,97.0
0.18,98.0
0.022,99.0
0.036,100.0
0.04,101.0
0.042,102.0
0.005,103.0
0.018,104.0
0.009,105.0
0.036,106.0
0.026,107.0
0.102,108.0
0.032,109.0
0.031,110.0
0.063,111.0
0.069,112.0
0.04,113.0
0.002,114.0
0.0,115.0
0.0,116.0
0.04,117.0
0.027,118.0
0.0,119.0
0.0,120.0
0.0,121.0
0.024,122.0
0.038,123.0
0.003,124.0
0.0,125.0
0.0,126.0
0.011,127.0
0.039,128.0
0.103,129.0
0.023,130.0
0.002,131.0
0.013,132.0
0.223,133.0
0.053,134.0
0.028,135.0
0.029,136.0
0.059,137.0
0.075,138.0
0.092,139.0
0.017,140.0
0.014,141.0
0.025,142.0
0.029,143.0
0.063,144.0
0.046,145.0
0.025,146.0
0.003,147.0
0.012,148.0
0.05,149.0
0.036,150.0
0.022,151.0
0.006,152.0
0.008,153.0
0.035,154.0
0.029,155.0
0.09,156.0
0.03,157.0
0.031,158.0
0.065,159.0
0.058,160.0
0.017,161.0
0.0,162.0
0.004,163.0
0.039,164.0
0.018,165.0
0.0,166.0
0.0,167.0
0.005,168.0
0.039,169.0
0.02,170.0
0.0,171.0
0.0,172.0
0.0,173.0
0.036,174.0
0.028,175.0
0.0,176.0
0.079,177.0
0.316,178.0
0.136,179.0
0.108,180.0
0.015,181.0
0.022,182.0
0.038,183.0
0.103,184.0
0.335,185.0
0.017,186.0
0.03,187.0
0.062,188.0
0.094,189.0
0.007,190.0
0.027,191.0
0.058,192.0
0.065,193.0
0.041,194.0
0.027,195.0
0.02,196.0
0.036,197.0
0.052,198.0
0.045,199.0
0.096,200.0
0.017,201.0
0.006,202.0
0.006,203.0
0.098,204.0
0.07,205.0
0.069,206.0
0.035,207.0
0.039,208.0
0.037,209.0
0.015,210.0
0.044,211.0
0.041,212.0
0.011,213.0
0.007,214.0
0.007,215.0
0.007,216.0
0.042,217.0
0.041,218.0
0.023,219.0
0.007,220.0
0.007,221.0
0.008,222.0
0.022,223.0
0.043,224.0
0.041,225.0
0.233,226.0
0.229,227.0
0.079,228.0
0.046,229.0
0.062,230.0
0.072,231.0
0.105,232.0
0.206,233.0
0.007,234.0
0.026,235.0
0.105,236.0
0.067,237.0
0.057,238.0
0.046,239.0
0.023,240.0
0.009,241.0
0.006,242.0
0.216,243.0
0.001,244.0
0.019,245.0
0.025,246.0
0.023,247.0
0.0,248.0
0.006,249.0
0.0,250.0
0.0,251.0
0.223,252.0
0.058,253.0
0.031,254.0
0.031,255.0
0.03,256.0
0.032,257.0
0.0,258.0
0.0,259.0
0.0,260.0
0.0,261.0
0.0,262.0
0.0,263.0
0.0,264.0
0.0,265.0
0.0,266.0
0.0,267.0
0.0,268.0
0.0,269.0
0.0,270.0
0.0,271.0
0.0,272.0
0.105,273.0
0.061,274.0
0.04,275.0
0.062,276.0
0.129,277.0
0.032,278.0
0.031,279.0
0.166,280.0
0.323,281.0
0.045,282.0
0.112,283.0
0.037,284.0
0.028,285.0
0.037,286.0
0.029,287.0
0.035,288.0
0.029,289.0
0.045,290.0
0.029,291.0
0.013,292.0
0.021,293.0
0.043,294.0
0.043,295.0
0.013,296.0
0.023,297.0
0.019,298.0
0.02,299.0
0.111,300.0
0.059,301.0
0.042,302.0
0.051,303.0
0.05,304.0
0.045,305.0
0.014,306.0
0.016,307.0
0.021,308.0
0.02,309.0
0.01,310.0
0.012,311.0
0.02,312.0
0.021,313.0
0.015,314.0
0.01,315.0
0.018,316.0
0.021,317.0
0.016,318.0
0.01,319.0
0.016,320.0
0.021,321.0
0.018,322.0
0.091,323.0
0.021,324.0
0.171,325.0
0.077,326.0
0.041,327.0
0.037,328.0
0.378,329.0
0.037,330.0
0.037,331.0
0.098,332.0
0.046,333.0
0.048,334.0
0.017,335.0
0.037,336.0
0.032,337.0
0.036,338.0
0.032,339.0
0.046,340.0
0.035,341.0
0.039,342.0
0.042,343.0
0.016,344.0
0.012,345.0
0.024,346.0
0.018,347.0
0.074,348.0
0.056,349.0
0.046,350.0
0.039,351.0
0.056,352.0
0.049,353.0
0.008,354.0
0.024,355.0
0.02,356.0
0.009,357.0
0.022,358.0
0.02,359.0
0.008,360.0
0.022,361.0
0.021,362.0
0.008,363.0
0.021,364.0
0.022,365.0
0.007,366.0
0.021,367.0
0.021,368.0
0.008,369.0
0.131,370.0
0.052,371.0
0.053,372.0
0.013,373.0
0.026,374.0
0.008,375.0
0.034,376.0
0.379,377.0
0.078,378.0
0.051,379.0
0.037,380.0
0.044,381.0
0.028,382.0
0.036,383.0
0.074,384.0
0.03,385.0
0.054,386.0
0.086,387.0
0.035,388.0
0.028,389.0
0.039,390.0
0.038,391.0
0.013,392.0
0.029,393.0
0.007,394.0
0.027,395.0
0.118,396.0
0.057,397.0
0.038,398.0
0.053,399.0
0.041,400.0
0.046,401.0
0.038,402.0
0.012,403.0
0.023,404.0
0.006,405.0
0.029,406.0
0.0,407.0
0.028,408.0
0.005,409.0
0.023,410.0
0.013,411.0
0.015,412.0
0.02,413.0
0.009,414.0
0.024,415.0
0.07,416.0
0.073,417.0
0.026,418.0
0.044,419.0
0.009,420.0
0.021,421.0
0.012,422.0
0.016,423.0
0.017,424.0
0.317,425.0
0.029,426.0
0.101,427.0
0.051,428.0
0.023,429.0
0.044,430.0
0.033,431.0
0.043,432.0
0.041,433.0
0.025,434.0
0.137,435.0
0.028,436.0
0.045,437.0
0.031,438.0
0.044,439.0
0.028,440.0
0.018,441.0
0.022,442.0
0.005,443.0
0.1,444.0
0.037,445.0
0.055,446.0
0.043,447.0
0.138,448.0
0.05,449.0
0.021,450.0
0.033,451.0
0.004,452.0
0.028,453.0
0.012,454.0
0.019,455.0
0.019,456.0
0.011,457.0
0.026,458.0
0.004,459.0
0.029,460.0
0.005,461.0
0.025,462.0
0.012,463.0
0.017,464.0
0.1,465.0
0.034,466.0
0.04,467.0
0.026,468.0
0.037,469.0
0.011,470.0
0.017,471.0
0.017,472.0
0.181,473.0
0.13,474.0
0.084,475.0
0.045,476.0
0.022,477.0
0.048,478.0
0.03,479.0
0.055,480.0
0.007,481.0
0.154,482.0
0.04,483.0
0.041,484.0
0.029,485.0
0.058,486.0
0.027,487.0
0.043,488.0
0.017,489.0
0.035,490.0
0.02,491.0
0.03,492.0
0.025,493.0
0.093,494.0
0.053,495.0
0.04,496.0
0.054,497.0
0.004,498.0
0.031,499.0
0.001,500.0
0.031,501.0
0.006,502.0
0.025,503.0
0.011,504.0
0.02,505.0
0.016,506.0
0.015,507.0
0.021,508.0
0.01,509.0
0.025,510.0
0.006,511.0
0.03,512.0
0.001,513.0
0.114,514.0
0.027,515.0
0.047,516.0
0.028,517.0
0.026,518.0
0.018,519.0
0.014,520.0
0.241,521.0
0.054,522.0
0.045,523.0
0.033,524.0
0.05,525.0
0.02,526.0
0.03,527.0
0.003,528.0
0.027,529.0
0.102,530.0
0.073,531.0
0.037,532.0
0.058,533.0
0.042,534.0
0.034,535.0
0.051,536.0
0.028,537.0
0.031,538.0
0.015,539.0
0.02,540.0
0.113,541.0
0.047,542.0
0.048,543.0
0.046,544.0
0.042,545.0
0.023,546.0
0.017,547.0
0.018,548.0
0.016,549.0
0.018,550.0
0.014,551.0
0.02,552.0
0.013,553.0
0.02,554.0
0.013,555.0
0.02,556.0
0.013,557.0
0.02,558.0
0.013,559.0
0.019,560.0
0.126,561.0
0.022,562.0
0.04,563.0
0.034,564.0
0.024,565.0
0.012,566.0
0.019,567.0
0.018,568.0
0.267,569.0
0.031,570.0
0.057,571.0
0.11,572.0
0.046,573.0
0.034,574.0
0.028,575.0
0.016,576.0
0.098,577.0
0.157,578.0
0.027,579.0
0.044,580.0
0.086,581.0
0.023,582.0
0.051,583.0
0.028,584.0
0.035,585.0
0.01,586.0
0.027,587.0
0.082,588.0
0.061,589.0
0.063,590.0
0.044,591.0
0.056,592.0
0.063,593.0
0.024,594.0
0.036,595.0
0.018,596.0
0.02,597.0
0.03,598.0
0.007,599.0
0.035,600.0
0.001,601.0
0.032,602.0
0.007,603.0
0.024,604.0
0.015,605.0
0.014,606.0
0.024,607.0
0.004,608.0
0.034,609.0
0.08,610.0
0.056,611.0
0.011,612.0
0.037,613.0
0.004,614.0
0.033,615.0
0.001,616.0
0.305,617.0
0.04,618.0
0.041,619.0
0.121,620.0
0.057,621.0
0.076,622.0
0.04,623.0
0.021,624.0
0.052,625.0
0.016,626.0
0.058,627.0
0.035,628.0
0.027,629.0
0.06,630.0
0.027,631.0
0.034,632.0
0.016,633.0
0.027,634.0
0.008,635.0
0.101,636.0
0.048,637.0
0.047,638.0
0.049,639.0
0.044,640.0
0.043,641.0
0.008,642.0
0.03,643.0
0.004,644.0
0.032,645.0
0.003,646.0
0.034,647.0
0.001,648.0
0.035,649.0
0.001,650.0
0.032,651.0
0.004,652.0
0.03,653.0
0.006,654.0
0.027,655.0
0.009,656.0
0.086,657.0
0.049,658.0
0.038,659.0
0.261,660.0
0.136,661.0
0.045,662.0
0.045,663.0
0.052,664.0
0.08,665.0
0.066,666.0
0.047,667.0
0.079,668.0
0.058,669.0
0.018,670.0
0.039,671.0
0.033,672.0


==> plots/Example9.csv <==
a,b
0.235,1.0
0.058,2.0
0.083,3.0
0.13,4.0
0.117,5.0
0.13,6.0
0.129,7.0
0.108,8.0
0.128,9.0
0.08,10.0
0.046,11.0
0.063,12.0
0.054,13.0
0.051,14.0
0.063,15.0
0.046,16.0
0.041,17.0
0.049,18.0
0.03,19.0
0.04,20.0
0.043,21.0
0.024,22.0
0.044,23.0
0.042,24.0
0.024,25.0
0.06,26.0
0.105,27.0
0.206,28.0
0.309,29.0
0.037,30.0
0.03,31.0
0.045,32.0
0.033,33.0
0.047,34.0
0.063,35.0
0.075,36.0
0.14,37.0
0.096,38.0
0.061,39.0
0.173,40.0
0.077,41.0
0.057,42.0
0.149,43.0
0.066,44.0
0.069,45.0
0.163,46.0
0.053,47.0
0.074,48.0
0.074,49.0
0.054,50.0
0.078,51.0
0.07,52.0
0.069,53.0
0.104,54.0
0.096,55.0
0.096,56.0
0.089,57.0
0.072,58.0
0.064,59.0
0.062,60.0
0.043,61.0
0.061,62.0
0.062,63.0
0.038,64.0
0.056,65.0
0.053,66.0
0.039,67.0
0.054,68.0
0.034,69.0
0.029,70.0
0.042,71.0
0.031,72.0
0.032,73.0
0.041,74.0
0.109,75.0
0.048,76.0
0.055,77.0
0.059,78.0
0.052,79.0
0.044,80.0
0.022,81.0
0.043,82.0
0.041,83.0
0.074,84.0
0.088,85.0
0.083,86.0
0.117,87.0
0.056,88.0
0.066,89.0
0.118,90.0
0.088,91.0
0.063,92.0
0.064,93.0
0.063,94.0
0.044,95.0
0.062,96.0
0.072,97.0
0.079,98.0
0.104,99.0
0.176,100.0
0.081,101.0
0.101,102.0
0.053,103.0
0.06,104.0
0.065,105.0
0.04,106.0
0.062,107.0
0.056,108.0
0.045,109.0
0.062,110.0
0.05,111.0
0.048,112.0
0.047,113.0
0.029,114.0
0.043,115.0
0.047,116.0
0.026,117.0
0.043,118.0
0.036,119.0
0.025,120.0
0.041,121.0
0.031,122.0
0.03,123.0
0.041,124.0
0.107,125.0
0.036,126.0
0.041,127.0
0.031,128.0
0.171,129.0
0.057,130.0
0.037,131.0
0.049,132.0
0.052,133.0
0.075,134.0
0.051,135.0
0.055,136.0
0.037,137.0
0.051,138.0
0.119,139.0
0.349,140.0
0.053,141.0
0.056,142.0
0.033,143.0
0.055,144.0
0.055,145.0
0.034,146.0
0.055,147.0
0.058,148.0
0.036,149.0
0.06,150.0
0.06,151.0
0.041,152.0
0.06,153.0
0.064,154.0
0.04,155.0
0.06,156.0
0.059,157.0
0.039,158.0
0.054,159.0
0.053,160.0
0.025,161.0
0.039,162.0
0.039,163.0
0.019,164.0
0.039,165.0
0.039,166.0
0.02,167.0
0.04,168.0
0.038,169.0
0.02,170.0
0.038,171.0
0.094,172.0
0.034,173.0
0.053,174.0
0.054,175.0
0.059,176.0
0.054,177.0
0.053,178.0
0.034,179.0
0.056,180.0
0.057,181.0
0.036,182.0
0.057,183.0
0.099,184.0
0.038,185.0
0.057,186.0
0.085,187.0
0.091,188.0
0.101,189.0
0.073,190.0
0.042,191.0
0.147,192.0
0.047,193.0
0.045,194.0
0.057,195.0
0.044,196.0
0.048,197.0
0.161,198.0
0.132,199.0
0.083,200.0
0.384,201.0
0.037,202.0
0.048,203.0
0.05,204.0
0.034,205.0
0.057,206.0
0.056,207.0
0.036,208.0
0.057,209.0
0.04,210.0
0.026,211.0
0.043,212.0
0.036,213.0
0.03,214.0
0.044,215.0
0.033,216.0
0.035,217.0
0.137,218.0
0.205,219.0
0.069,220.0
0.055,221.0
0.028,222.0
0.041,223.0
0.044,224.0
0.023,225.0
0.042,226.0
0.04,227.0
0.023,228.0
0.043,229.0
0.035,230.0
0.027,231.0
0.042,232.0
0.031,233.0
0.031,234.0
0.041,235.0
0.026,236.0
0.036,237.0
0.07,238.0
0.247,239.0
0.111,240.0
0.07,241.0
0.062,242.0
0.082,243.0
0.081,244.0
0.125,245.0
0.12,246.0
0.103,247.0
0.082,248.0
0.119,249.0
0.073,250.0
0.035,251.0
0.05,252.0
0.04,253.0
0.033,254.0
0.044,255.0
0.029,256.0
0.036,257.0
0.043,258.0
0.026,259.0
0.038,260.0
0.042,261.0
0.024,262.0
0.041,263.0
0.042,264.0
0.085,265.0
0.1,266.0
0.089,267.0
0.032,268.0
0.046,269.0
0.041,270.0
0.026,271.0
0.044,272.0
0.037,273.0
0.026,274.0
0.042,275.0
0.032,276.0
0.027,277.0
0.041,278.0
0.031,279.0
0.03,280.0
0.041,281.0
0.028,282.0
0.032,283.0
0.046,284.0
0.119,285.0
0.064,286.0
0.071,287.0
0.057,288.0
0.068,289.0
0.075,290.0
0.053,291.0
0.066,292.0
0.068,293.0
0.049,294.0
0.087,295.0
0.087,296.0
0.12,297.0
0.113,298.0
0.091,299.0
0.028,300.0
0.049,301.0
0.045,302.0
0.03,303.0
0.048,304.0
0.042,305.0
0.033,306.0
0.048,307.0
0.036,308.0
0.031,309.0
0.045,310.0
0.034,311.0
0.033,312.0
0.044,313.0
0.031,314.0
0.057,315.0
0.055,316.0
0.04,317.0
0.291,318.0
0.065,319.0
0.035,320.0
0.036,321.0
0.332,322.0
0.028,323.0
0.038,324.0
0.043,325.0
0.025,326.0
0.04,327.0
0.042,328.0
0.02,329.0
0.039,330.0
0.04,331.0
0.019,332.0
0.041,333.0
0.039,334.0
0.02,335.0
0.04,336.0
0.037,337.0
0.023,338.0
0.04,339.0
0.036,340.0
0.069,341.0
0.071,342.0
0.064,343.0
0.053,344.0
0.066,345.0
0.189,346.0
0.096,347.0
0.104,348.0
0.089,349.0
0.103,350.0
0.079,351.0
0.037,352.0
0.06,353.0
0.056,354.0
0.036,355.0
0.041,356.0
0.034,357.0
0.027,358.0
0.042,359.0
0.032,360.0
0.032,361.0
0.041,362.0
0.026,363.0
0.034,364.0
0.041,365.0
0.046,366.0
0.122,367.0
0.055,368.0
0.033,369.0
0.144,370.0
0.096,371.0
0.029,372.0
0.067,373.0
0.059,374.0
0.108,375.0
0.081,376.0
0.053,377.0
0.05,378.0
0.061,379.0
0.071,380.0
0.387,381.0
0.054,382.0
0.057,383.0
0.111,384.0
0.072,385.0
0.037,386.0
0.053,387.0
0.075,388.0
0.052,389.0
0.092,390.0
0.131,391.0
0.129,392.0
0.229,393.0
0.098,394.0
0.063,395.0
0.078,396.0
0.067,397.0
0.073,398.0
0.056,399.0
0.035,400.0
0.05,401.0
0.04,402.0
0.021,403.0
0.041,404.0
0.035,405.0
0.027,406.0
0.041,407.0
0.029,408.0
0.031,409.0
0.041,410.0
0.023,411.0
0.058,412.0
0.041,413.0
0.02,414.0
0.042,415.0
0.047,416.0
0.18,417.0
0.076,418.0
0.072,419.0
0.059,420.0
0.081,421.0
0.154,422.0
0.063,423.0
0.076,424.0
0.059,425.0
0.07,426.0
0.075,427.0
0.055,428.0
0.075,429.0
0.172,430.0
0.051,431.0
0.078,432.0
0.066,433.0
0.066,434.0
0.076,435.0
0.064,436.0
0.12,437.0
0.109,438.0
0.12,439.0
0.157,440.0
0.187,441.0
0.181,442.0
0.112,443.0
0.045,444.0
0.04,445.0
0.04,446.0
0.045,447.0
0.023,448.0
0.046,449.0
0.038,450.0
0.029,451.0
0.044,452.0
0.027,453.0
0.032,454.0
0.042,455.0
0.021,456.0
0.04,457.0
0.039,458.0
0.02,459.0
0.039,460.0
0.108,461.0
0.027,462.0
0.109,463.0
0.041,464.0
0.415,465.0
0.055,466.0
0.034,467.0
0.054,468.0
0.052,469.0
0.121,470.0
0.057,471.0
0.048,472.0
0.321,473.0
0.259,474.0
0.068,475.0
0.075,476.0
0.081,477.0
0.058,478.0
0.096,479.0
0.062,480.0
0.043,481.0
0.063,482.0
0.056,483.0
0.047,484.0
0.062,485.0
0.05,486.0
0.053,487.0
0.059,488.0
0.038,489.0
0.055,490.0
0.302,491.0
0.038,492.0
0.063,493.0
0.06,494.0
0.048,495.0
0.063,496.0
0.051,497.0
0.032,498.0
0.039,499.0
0.023,500.0
0.033,501.0
0.038,502.0
0.019,503.0
0.04,504.0
0.039,505.0
0.021,506.0
0.04,507.0
0.033,508.0
0.026,509.0
0.038,510.0
0.024,511.0
0.028,512.0
0.132,513.0
0.081,514.0
0.096,515.0
0.088,516.0
0.108,517.0
0.057,518.0
0.054,519.0
0.036,520.0
0.175,521.0
0.111,522.0
0.037,523.0
0.055,524.0
0.045,525.0
0.043,526.0
0.057,527.0
0.049,528.0
0.053,529.0
0.226,530.0
0.038,531.0
0.052,532.0
0.047,533.0
0.095,534.0
0.12,535.0
0.06,536.0
0.057,537.0
0.07,538.0
0.055,539.0
0.061,540.0
0.065,541.0
0.025,542.0
0.043,543.0
0.038,544.0
0.026,545.0
0.041,546.0
0.025,547.0
0.029,548.0
0.038,549.0
0.017,550.0
0.038,551.0
0.036,552.0
0.02,553.0
0.04,554.0
0.03,555.0
0.027,556.0
0.039,557.0
0.02,558.0
0.134,559.0
0.053,560.0
0.094,561.0
0.056,562.0
0.076,563.0
0.058,564.0
0.147,565.0
0.089,566.0
0.088,567.0
0.072,568.0
0.118,569.0
0.32,570.0
0.043,571.0
0.032,572.0
0.047,573.0
0.029,574.0
0.491,575.0
0.445,576.0
0.036,577.0
0.06,578.0
0.054,579.0
0.042,580.0
0.061,581.0
0.053,582.0
0.122,583.0
0.113,584.0
0.089,585.0
0.109,586.0
0.096,587.0
0.093,588.0
0.12,589.0
0.097,590.0
0.104,591.0
0.047,592.0
0.03,593.0
0.047,594.0
0.029,595.0
0.04,596.0
0.044,597.0
0.021,598.0
0.045,599.0
0.032,600.0
0.033,601.0
0.043,602.0
0.064,603.0
0.097,604.0
0.041,605.0
0.023,606.0
0.039,607.0
0.02,608.0
0.035,609.0
0.036,610.0
0.017,611.0
0.039,612.0
0.027,613.0
0.027,614.0
0.038,615.0
0.016,616.0
0.038,617.0
0.034,618.0
0.021,619.0
0.038,620.0
0.022,621.0
0.032,622.0
0.158,623.0
0.034,624.0
0.058,625.0
0.036,626.0
0.035,627.0
0.046,628.0
0.024,629.0
0.046,630.0
0.162,631.0
0.072,632.0
0.124,633.0
0.113,634.0
0.047,635.0
0.051,636.0
0.029,637.0
0.051,638.0
0.037,639.0
0.036,640.0
0.048,641.0
0.025,642.0
0.046,643.0
0.041,644.0
0.028,645.0
0.045,646.0
0.03,647.0
0.04,648.0
0.045,649.0
0.024,650.0
0.152,651.0
0.141,652.0
0.079,653.0
0.305,654.0
0.02,655.0
0.04,656.0
0.036,657.0
0.023,658.0
0.04,659.0
0.025,660.0
0.032,661.0
0.037,662.0
0.016,663.0
0.038,664.0
0.027,665.0
0.028,666.0
0.037,667.0
0.017,668.0
0.039,669.0
0.072,670.0
0.056,671.0
0.072,672.0


==> plots/Forecast0.csv <==
Real,Predicted,b
0.146,0.12475591152906418,1.0
0.147,0.13797612488269806,2.0
0.13,0.13540877401828766,3.0
0.126,0.19049271941184998,4.0
0.126,0.19934271275997162,5.0
0.109,0.1374996155500412,6.0
0.19,0.26031365990638733,7.0
0.195,0.2229469120502472,8.0
0.177,0.2755992114543915,9.0
0.317,0.30230700969696045,10.0
0.361,0.2732696235179901,11.0
0.411,0.1992070972919464,12.0
0.627,0.3455501198768616,13.0
0.804,0.25197020173072815,14.0
0.485,0.35862621665000916,15.0
0.431,0.32142016291618347,16.0
0.572,0.30288100242614746,17.0
0.536,0.2594941556453705,18.0
0.354,0.2616880238056183,19.0
0.354,0.2864885926246643,20.0
0.331,0.4809562861919403,21.0
0.242,0.24968236684799194,22.0
0.181,0.37847813963890076,23.0
0.183,0.4395887851715088,24.0
0.181,0.34014037251472473,25.0
0.194,0.1381234973669052,26.0
0.15,0.22988004982471466,27.0
0.17,0.1247071847319603,28.0
0.168,0.38774123787879944,29.0
0.184,0.307515025138855,30.0
0.198,0.07289297878742218,31.0
0.555,0.09896344691514969,32.0
0.579,0.35643255710601807,33.0
0.567,0.06385652720928192,34.0
0.55,0.10986170917749405,35.0
0.133,0.18365362286567688,36.0
0.104,0.10835447907447815,37.0
0.104,0.20351648330688477,38.0
0.103,0.4412207007408142,39.0
0.113,0.17583993077278137,40.0
0.105,0.07981427758932114,41.0
0.105,0.15727585554122925,42.0
0.115,0.07870053499937057,43.0
0.174,0.11109565943479538,44.0
0.11,0.07519520819187164,45.0
0.106,0.08387284725904465,46.0
0.104,0.1735069751739502,47.0
0.135,0.054971735924482346,48.0
0.148,0.11332590878009796,49.0
0.151,0.08826012164354324,50.0
0.142,0.10284557193517685,51.0
0.13,0.11861018091440201,52.0
0.129,0.14601212739944458,53.0
0.126,0.11810407042503357,54.0
0.127,0.179592564702034,55.0
0.137,0.21422643959522247,56.0
0.167,0.2988921105861664,57.0
0.168,0.30635273456573486,58.0
0.166,0.28413456678390503,59.0
0.164,0.2504643201828003,60.0
0.168,0.2966681122779846,61.0
0.182,0.30542925000190735,62.0
1.154,0.47207364439964294,63.0
0.413,0.47054922580718994,64.0
0.287,0.35404670238494873,65.0
0.237,0.26933273673057556,66.0
0.266,0.2900913655757904,67.0
0.503,0.2803516983985901,68.0
0.373,0.4111449718475342,69.0
0.361,0.21910667419433594,70.0
0.344,0.380514532327652,71.0
0.374,0.310147762298584,72.0
0.273,0.5143192410469055,73.0
0.285,0.1882563680410385,74.0
0.335,0.4130145311355591,75.0
0.293,0.1282045990228653,76.0
0.492,0.2506369650363922,77.0
0.197,0.3118166923522949,78.0
0.178,0.1329861283302307,79.0
0.125,0.11158287525177002,80.0
0.125,0.3091568052768707,81.0
0.123,0.05666414275765419,82.0
0.132,0.1306646764278412,83.0
0.338,0.19244608283042908,84.0
0.44,0.19660116732120514,85.0
0.102,0.21435435116291046,86.0
0.1,0.2927096486091614,87.0
0.1,0.25502827763557434,88.0
0.1,0.1308087259531021,89.0
0.1,0.15533588826656342,90.0
0.098,0.10718658566474915,91.0
0.102,0.13848136365413666,92.0
0.099,0.07033965736627579,93.0
0.096,0.12614570558071136,94.0
0.096,0.1436470001935959,95.0
0.133,0.07202588021755219,96.0
0.151,0.1185934767127037,97.0
0.152,0.09827475994825363,98.0
0.152,0.1359037160873413,99.0
0.147,0.1532127410173416,100.0
0.146,0.17268317937850952,101.0
0.15,0.15131919085979462,102.0
0.262,0.3236844837665558,103.0
0.295,0.23734159767627716,104.0
0.288,0.2839997410774231,105.0
0.285,0.2626441419124603,106.0
0.25,0.3189324140548706,107.0
0.164,0.15535536408424377,108.0
0.257,0.4414890706539154,109.0
0.203,0.18540321290493011,110.0
0.369,0.23779112100601196,111.0
0.177,0.3049425780773163,112.0
0.177,0.39766278862953186,113.0
0.173,0.18325595557689667,114.0
0.172,0.27105700969696045,115.0
0.168,0.23055499792099,116.0
0.177,0.3869684040546417,117.0
0.532,0.23028437793254852,118.0
0.734,0.35662856698036194,119.0
0.276,0.37416577339172363,120.0
0.228,0.3252916932106018,121.0
0.247,0.22408200800418854,122.0
0.211,0.386727511882782,123.0
0.195,0.27690473198890686,124.0
0.217,0.4184470474720001,125.0
0.197,0.4082740247249603,126.0
0.233,0.23403984308242798,127.0
0.266,0.1433487981557846,128.0
0.495,0.3232995569705963,129.0
0.483,0.08230836689472198,130.0
0.172,0.14284665882587433,131.0
0.109,0.1889740228652954,132.0
0.105,0.17463044822216034,133.0
0.098,0.15234510600566864,134.0
0.099,0.29977482557296753,135.0
0.099,0.17671477794647217,136.0
0.1,0.12500688433647156,137.0
0.163,0.1053348258137703,138.0
0.094,0.09068179130554199,139.0
0.173,0.1222909465432167,140.0
0.167,0.07974779605865479,141.0
0.131,0.07795210927724838,142.0
0.157,0.15772783756256104,143.0
0.183,0.0810781791806221,144.0
0.194,0.1165342852473259,145.0
0.194,0.13303396105766296,146.0
0.137,0.1321345567703247,147.0
0.132,0.1974553018808365,148.0
0.114,0.17406991124153137,149.0
0.135,0.14836783707141876,150.0
0.116,0.2594863772392273,151.0
0.127,0.2726961672306061,152.0
0.119,0.24139820039272308,153.0
0.116,0.28985682129859924,154.0
0.116,0.2735460102558136,155.0
0.111,0.20504707098007202,156.0
0.124,0.2249869406223297,157.0
0.117,0.18614105880260468,158.0
0.11,0.24271053075790405,159.0
0.245,0.3418143093585968,160.0
0.169,0.42086663842201233,161.0
0.164,0.15501488745212555,162.0
0.175,0.2676614820957184,163.0
0.584,0.2555149793624878,164.0
0.49,0.34544748067855835,165.0
0.235,0.18458668887615204,166.0
0.21,0.3487589955329895,167.0
0.231,0.33421823382377625,168.0
0.468,0.4098915755748749,169.0
0.211,0.2225475162267685,170.0
0.276,0.37215080857276917,171.0
0.258,0.16870562732219696,172.0
0.234,0.21657726168632507,173.0
0.194,0.33590182662010193,174.0
0.214,0.15564928948879242,175.0
0.191,0.140043243765831,176.0
0.398,0.2356991171836853,177.0
0.203,0.06178510934114456,178.0
0.111,0.11582759767770767,179.0
0.104,0.11781483143568039,180.0
0.1,0.13959847390651703,181.0
0.098,0.11657736450433731,182.0
0.098,0.09878801554441452,183.0
0.101,0.1735713928937912,184.0
0.097,0.1591358780860901,185.0
0.1,0.09264053404331207,186.0
0.108,0.11160821467638016,187.0
0.111,0.11856740713119507,188.0
0.105,0.07244279235601425,189.0
0.095,0.11104188859462738,190.0
0.098,0.12430351227521896,191.0
0.131,0.10266324877738953,192.0
0.143,0.1297653764486313,193.0
0.138,0.1441430151462555,194.0
0.129,0.1364033967256546,195.0
0.122,0.1733645498752594,196.0
0.126,0.192276269197464,197.0
0.15,0.19792482256889343,198.0
0.189,0.24615639448165894,199.0
0.173,0.2911549210548401,200.0
0.161,0.23257118463516235,201.0
0.12,0.2502762973308563,202.0
0.118,0.25776880979537964,203.0
0.153,0.10727088898420334,204.0
0.119,0.1887209564447403,205.0
0.181,0.11633334308862686,206.0
0.347,0.12004183977842331,207.0
0.552,0.21874384582042694,208.0
0.163,0.3481139838695526,209.0
0.181,0.13677388429641724,210.0
0.167,0.256563663482666,211.0
0.179,0.22279983758926392,212.0
0.185,0.3250633180141449,213.0
0.167,0.23459933698177338,214.0
0.184,0.38426312804222107,215.0
0.2,0.42364388704299927,216.0
0.286,0.26674771308898926,217.0
0.267,0.18146152794361115,218.0
0.459,0.2362959086894989,219.0
0.278,0.19776733219623566,220.0
0.191,0.33915063738822937,221.0
0.187,0.366258442401886,222.0
0.18,0.16474799811840057,223.0
0.154,0.15612222254276276,224.0
0.135,0.2653462886810303,225.0
0.119,0.11168553680181503,226.0
0.318,0.14157377183437347,227.0
0.411,0.12475555390119553,228.0
0.133,0.10859713703393936,229.0
0.109,0.12296463549137115,230.0
0.107,0.17763300240039825,231.0
0.106,0.1270740032196045,232.0
0.131,0.12235710769891739,233.0
0.081,0.12943178415298462,234.0
0.183,0.11153658479452133,235.0
0.108,0.11600232869386673,236.0
0.106,0.09354306757450104,237.0
0.099,0.10853126645088196,238.0
0.1,0.1567642092704773,239.0
0.133,0.1112854927778244,240.0
0.15,0.09573512524366379,241.0
0.146,0.11119534820318222,242.0
0.13,0.10551423579454422,243.0
0.124,0.126259908080101,244.0
0.119,0.14903871715068817,245.0
0.115,0.12853533029556274,246.0
0.136,0.17296622693538666,247.0
0.184,0.24430420994758606,248.0
0.255,0.18592120707035065,249.0
0.225,0.22302094101905823,250.0
0.179,0.22696246206760406,251.0
0.145,0.11440160125494003,252.0
0.117,0.13716639578342438,253.0
0.138,0.11164917051792145,254.0
0.131,0.11100655049085617,255.0
0.141,0.13920201361179352,256.0
0.117,0.2709811329841614,257.0
0.869,0.14863930642604828,258.0
0.343,0.23947513103485107,259.0
0.842,0.16400237381458282,260.0
0.851,0.2767239809036255,261.0
0.477,0.19999690353870392,262.0
0.181,0.3220151364803314,263.0
0.179,0.3001640737056732,264.0
0.246,0.5648057460784912,265.0
0.27,0.3905790150165558,266.0
0.209,0.42491528391838074,267.0
0.209,0.21336734294891357,268.0
0.218,0.3289588987827301,269.0
0.203,0.37611064314842224,270.0
0.209,0.12402177602052689,271.0
0.202,0.14554384350776672,272.0
0.249,0.27145272493362427,273.0
0.302,0.08316172659397125,274.0
0.39,0.15450942516326904,275.0
0.412,0.15648363530635834,276.0
0.109,0.11879810690879822,277.0
0.102,0.1657896339893341,278.0
0.102,0.13815465569496155,279.0
0.107,0.14966358244419098,280.0
0.101,0.1488616019487381,281.0
0.106,0.1743270605802536,282.0
0.101,0.13501575589179993,283.0
0.1,0.13222798705101013,284.0
0.099,0.09568950533866882,285.0
0.101,0.195222869515419,286.0
0.099,0.13876469433307648,287.0
0.14,0.1161947250366211,288.0
0.148,0.12707939743995667,289.0
0.132,0.14046262204647064,290.0
0.128,0.11749571561813354,291.0
0.105,0.12271436303853989,292.0
0.123,0.1127159520983696,293.0
0.132,0.12322179228067398,294.0
0.124,0.1549627035856247,295.0
0.159,0.2386081963777542,296.0
0.164,0.19316135346889496,297.0
0.262,0.1917753368616104,298.0
0.344,0.21323762834072113,299.0
0.188,0.09734586626291275,300.0
0.17,0.15963296592235565,301.0
0.175,0.12373200058937073,302.0
0.174,0.08499708771705627,303.0
0.164,0.1455579251050949,304.0
0.143,0.28058671951293945,305.0
0.174,0.1597231924533844,306.0
0.712,0.24880066514015198,307.0
0.395,0.17667821049690247,308.0
0.497,0.2649986743927002,309.0
0.345,0.254147469997406,310.0
0.189,0.3024475872516632,311.0
0.17,0.4177745580673218,312.0
0.16,0.55269455909729,313.0
0.172,0.39040249586105347,314.0
0.155,0.5197746157646179,315.0
0.134,0.23752635717391968,316.0
0.185,0.3233967125415802,317.0
0.445,0.44655492901802063,318.0
0.646,0.14426104724407196,319.0
0.432,0.12342022359371185,320.0
0.302,0.3058253824710846,321.0
0.258,0.07712996006011963,322.0
0.107,0.15822520852088928,323.0
0.106,0.1555137187242508,324.0
0.098,0.16049958765506744,325.0
0.103,0.18502719700336456,326.0
0.097,0.16380780935287476,327.0
0.157,0.1337370127439499,328.0
0.079,0.09636272490024567,329.0
0.177,0.19319672882556915,330.0
0.107,0.11716962605714798,331.0
0.103,0.12201981246471405,332.0
0.099,0.0723983570933342,333.0
0.097,0.17425772547721863,334.0
0.097,0.11697455495595932,335.0
0.132,0.12516088783740997,336.0


==> plots/Forecast1.csv <==
Real,Predicted,b
0.146,0.11713720113039017,1.0
0.147,0.13390079140663147,2.0
0.13,0.18568861484527588,3.0
0.126,0.19793981313705444,4.0
0.126,0.13822664320468903,5.0
0.109,0.24695099890232086,6.0
0.19,0.30458563566207886,7.0
0.195,0.18250004947185516,8.0
0.177,0.15800674259662628,9.0
0.317,0.17393946647644043,10.0
0.361,0.2663082182407379,11.0
0.411,0.23338058590888977,12.0
0.627,0.17390744388103485,13.0
0.804,0.557677149772644,14.0
0.485,0.507837176322937,15.0
0.431,0.47521892189979553,16.0
0.572,0.18833962082862854,17.0
0.536,0.3543749451637268,18.0
0.354,0.3207336366176605,19.0
0.354,0.19869759678840637,20.0
0.331,0.21874523162841797,21.0
0.242,0.17794044315814972,22.0
0.181,0.13488933444023132,23.0
0.183,0.12975212931632996,24.0
0.181,0.11035846918821335,25.0
0.194,0.10665497928857803,26.0
0.15,0.1820085197687149,27.0
0.17,0.13541531562805176,28.0
0.168,0.08106794208288193,29.0
0.184,0.2079184353351593,30.0
0.198,0.08936387300491333,31.0
0.555,0.07174646854400635,32.0
0.579,0.15646065771579742,33.0
0.567,0.17019352316856384,34.0
0.55,0.14870987832546234,35.0
0.133,0.11239443719387054,36.0
0.104,0.13396070897579193,37.0
0.104,0.15384452044963837,38.0
0.103,0.19395160675048828,39.0
0.113,0.09462229907512665,40.0
0.105,0.13219930231571198,41.0
0.105,0.33275076746940613,42.0
0.115,0.16995318233966827,43.0
0.174,0.09594359993934631,44.0
0.11,0.18830350041389465,45.0
0.106,0.16452115774154663,46.0
0.104,0.3195541501045227,47.0
0.135,0.18124400079250336,48.0
0.148,0.15445628762245178,49.0
0.151,0.12216558307409286,50.0
0.142,0.17958776652812958,51.0
0.13,0.17366668581962585,52.0
0.129,0.13995462656021118,53.0
0.126,0.19270239770412445,54.0
0.127,0.264127641916275,55.0
0.137,0.1661984622478485,56.0
0.167,0.12941285967826843,57.0
0.168,0.10915966331958771,58.0
0.166,0.19884337484836578,59.0
0.164,0.16737517714500427,60.0
0.168,0.13341836631298065,61.0
0.182,0.3559289276599884,62.0
1.154,0.2763960063457489,63.0
0.413,0.34592780470848083,64.0
0.287,0.1706840991973877,65.0
0.237,0.3280060589313507,66.0
0.266,0.2649569809436798,67.0
0.503,0.16685941815376282,68.0
0.373,0.1821281760931015,69.0
0.361,0.1449529528617859,70.0
0.344,0.11533054709434509,71.0
0.374,0.14351914823055267,72.0
0.273,0.2740965485572815,73.0
0.285,0.2174595445394516,74.0
0.335,0.3941817581653595,75.0
0.293,0.37453940510749817,76.0
0.492,0.16960524022579193,77.0
0.197,0.35665270686149597,78.0
0.178,0.16108831763267517,79.0
0.125,0.14185678958892822,80.0
0.125,0.18230214715003967,81.0
0.123,0.1521058827638626,82.0
0.132,0.22949481010437012,83.0
0.338,0.1472967118024826,84.0
0.44,0.1950507014989853,85.0
0.102,0.16441822052001953,86.0
0.1,0.21165770292282104,87.0
0.1,0.15841631591320038,88.0
0.1,0.0789191946387291,89.0
0.1,0.2966479957103729,90.0
0.098,0.19912901520729065,91.0
0.102,0.1396855264902115,92.0
0.099,0.12841066718101501,93.0
0.096,0.10527405142784119,94.0
0.096,0.177155002951622,95.0
0.133,0.24945300817489624,96.0
0.151,0.12408840656280518,97.0
0.152,0.127197727560997,98.0
0.152,0.19934803247451782,99.0
0.147,0.16568498313426971,100.0
0.146,0.18099358677864075,101.0
0.15,0.2369634062051773,102.0
0.262,0.5236592888832092,103.0
0.295,0.30287623405456543,104.0
0.288,0.2468365579843521,105.0
0.285,0.21406875550746918,106.0
0.25,0.2957908511161804,107.0
0.164,0.21756336092948914,108.0
0.257,0.16056887805461884,109.0
0.203,0.4301036298274994,110.0
0.369,0.25020310282707214,111.0
0.177,0.2985415458679199,112.0
0.177,0.1233653798699379,113.0
0.173,0.2385481297969818,114.0
0.172,0.28191059827804565,115.0
0.168,0.15917079150676727,116.0
0.177,0.18511483073234558,117.0
0.532,0.11288519948720932,118.0
0.734,0.10269387066364288,119.0
0.276,0.09580087661743164,120.0
0.228,0.1723448634147644,121.0
0.247,0.1763412207365036,122.0
0.211,0.2779128849506378,123.0
0.195,0.2611388862133026,124.0
0.217,0.15815752744674683,125.0
0.197,0.2834046185016632,126.0
0.233,0.18933294713497162,127.0
0.266,0.12504951655864716,128.0
0.495,0.1879390925168991,129.0
0.483,0.19853638112545013,130.0
0.172,0.210439071059227,131.0
0.109,0.16911470890045166,132.0
0.105,0.20386599004268646,133.0
0.098,0.225667342543602,134.0
0.099,0.3118107318878174,135.0
0.099,0.17776502668857574,136.0
0.1,0.1277889609336853,137.0
0.163,0.24795013666152954,138.0
0.094,0.2204754501581192,139.0
0.173,0.13915017247200012,140.0
0.167,0.1336376667022705,141.0
0.131,0.11104791611433029,142.0
0.157,0.16357727348804474,143.0
0.183,0.13550357520580292,144.0
0.194,0.18453888595104218,145.0
0.194,0.18304868042469025,146.0
0.137,0.24003377556800842,147.0
0.132,0.25900664925575256,148.0
0.114,0.20432306826114655,149.0
0.135,0.30746975541114807,150.0
0.116,0.35850003361701965,151.0
0.127,0.22812332212924957,152.0
0.119,0.19477491080760956,153.0
0.116,0.17601756751537323,154.0
0.116,0.28190872073173523,155.0
0.111,0.21156001091003418,156.0
0.124,0.20299719274044037,157.0
0.117,0.5355840921401978,158.0
0.11,0.366754949092865,159.0
0.245,0.43305864930152893,160.0
0.169,0.1690545380115509,161.0
0.164,0.38013768196105957,162.0
0.175,0.3493935167789459,163.0
0.584,0.2387344092130661,164.0
0.49,0.1915864795446396,165.0
0.235,0.1555141657590866,166.0
0.21,0.12158527970314026,167.0
0.231,0.16709457337856293,168.0
0.468,0.248434916138649,169.0
0.211,0.20254425704479218,170.0
0.276,0.24484774470329285,171.0
0.258,0.2858850657939911,172.0
0.234,0.1837664544582367,173.0
0.194,0.17693951725959778,174.0
0.214,0.1245538741350174,175.0
0.191,0.14878416061401367,176.0
0.398,0.1629680097103119,177.0
0.203,0.11985868215560913,178.0
0.111,0.1939667910337448,179.0
0.104,0.15080870687961578,180.0
0.1,0.165231391787529,181.0
0.098,0.16236543655395508,182.0
0.098,0.16604846715927124,183.0
0.101,0.16788797080516815,184.0
0.097,0.06941249966621399,185.0
0.1,0.1652442365884781,186.0
0.108,0.1518586277961731,187.0
0.111,0.1529662311077118,188.0
0.105,0.11814255267381668,189.0
0.095,0.08475083857774734,190.0
0.098,0.12707297503948212,191.0
0.131,0.20340701937675476,192.0
0.143,0.10328544676303864,193.0
0.138,0.10528293251991272,194.0
0.129,0.11947610229253769,195.0
0.122,0.15864798426628113,196.0
0.126,0.13138774037361145,197.0
0.15,0.14462348818778992,198.0
0.189,0.2592957317829132,199.0
0.173,0.1742766797542572,200.0
0.161,0.1865493357181549,201.0
0.12,0.16820213198661804,202.0
0.118,0.291489839553833,203.0
0.153,0.28755685687065125,204.0
0.119,0.2289411425590515,205.0
0.181,0.44988664984703064,206.0
0.347,0.2842346727848053,207.0
0.552,0.34186244010925293,208.0
0.163,0.17735713720321655,209.0
0.181,0.19009295105934143,210.0
0.167,0.19796249270439148,211.0
0.179,0.15846741199493408,212.0
0.185,0.15189309418201447,213.0
0.167,0.10689780116081238,214.0
0.184,0.09345410764217377,215.0
0.2,0.11480370908975601,216.0
0.286,0.1338120400905609,217.0
0.267,0.13347449898719788,218.0
0.459,0.15129955112934113,219.0
0.278,0.16751062870025635,220.0
0.191,0.10694724321365356,221.0
0.187,0.1603074073791504,222.0
0.18,0.0786539763212204,223.0
0.154,0.09848592430353165,224.0
0.135,0.13500191271305084,225.0
0.119,0.13196700811386108,226.0
0.318,0.15948614478111267,227.0
0.411,0.12323275208473206,228.0
0.133,0.16302864253520966,229.0
0.109,0.13849568367004395,230.0
0.107,0.15263529121875763,231.0
0.106,0.1461491882801056,232.0
0.131,0.10539370030164719,233.0
0.081,0.1933102011680603,234.0
0.183,0.16705384850502014,235.0
0.108,0.1417386382818222,236.0
0.106,0.15403123199939728,237.0
0.099,0.10890298336744308,238.0
0.1,0.1924087256193161,239.0
0.133,0.19137771427631378,240.0
0.15,0.07522379606962204,241.0
0.146,0.06907033175230026,242.0
0.13,0.09095823019742966,243.0
0.124,0.09233828634023666,244.0
0.119,0.08163880556821823,245.0
0.115,0.08161091059446335,246.0
0.136,0.1485300362110138,247.0
0.184,0.1254233866930008,248.0
0.255,0.10296639055013657,249.0
0.225,0.09388875961303711,250.0
0.179,0.14147643744945526,251.0
0.145,0.15458519756793976,252.0
0.117,0.09861715883016586,253.0
0.138,0.18123848736286163,254.0
0.131,0.16845044493675232,255.0
0.141,0.19187478721141815,256.0
0.117,0.13999055325984955,257.0
0.869,0.11137446016073227,258.0
0.343,0.1416749656200409,259.0
0.842,0.1392926126718521,260.0
0.851,0.1630648672580719,261.0
0.477,0.10344666242599487,262.0
0.181,0.12292521446943283,263.0
0.179,0.09773524105548859,264.0
0.246,0.2736784517765045,265.0
0.27,0.2384563535451889,266.0
0.209,0.36871933937072754,267.0
0.209,0.37867581844329834,268.0
0.218,0.22177305817604065,269.0
0.203,0.3112480044364929,270.0
0.209,0.17536607384681702,271.0
0.202,0.1760149598121643,272.0
0.249,0.19120074808597565,273.0
0.302,0.14180247485637665,274.0
0.39,0.15273834764957428,275.0
0.412,0.14502964913845062,276.0
0.109,0.14520028233528137,277.0
0.102,0.17816811800003052,278.0
0.102,0.1731870472431183,279.0
0.107,0.15559561550617218,280.0
0.101,0.10624910145998001,281.0
0.106,0.19303639233112335,282.0
0.101,0.11725662648677826,283.0
0.1,0.14931833744049072,284.0
0.099,0.11683563143014908,285.0
0.101,0.11330228298902512,286.0
0.099,0.13778047263622284,287.0
0.14,0.21568474173545837,288.0
0.148,0.1357734650373459,289.0
0.132,0.13482211530208588,290.0
0.128,0.2146679162979126,291.0
0.105,0.27645403146743774,292.0
0.123,0.16718131303787231,293.0
0.132,0.24392133951187134,294.0
0.124,0.2807939350605011,295.0
0.159,0.2288733422756195,296.0
0.164,0.2043045610189438,297.0
0.262,0.1461617350578308,298.0
0.344,0.22750310599803925,299.0
0.188,0.15244664251804352,300.0
0.17,0.15782733261585236,301.0
0.175,0.5564860105514526,302.0
0.174,0.22668933868408203,303.0
0.164,0.4187636375427246,304.0
0.143,0.14306989312171936,305.0
0.174,0.26293715834617615,306.0
0.712,0.2232491821050644,307.0
0.395,0.17500822246074677,308.0
0.497,0.16734452545642853,309.0
0.345,0.1393432319164276,310.0
0.189,0.09455249458551407,311.0
0.17,0.12901173532009125,312.0
0.16,0.20030692219734192,313.0
0.172,0.19391822814941406,314.0
0.155,0.2921101748943329,315.0
0.134,0.32568299770355225,316.0
0.185,0.17964284121990204,317.0
0.445,0.2575870752334595,318.0
0.646,0.12774160504341125,319.0
0.432,0.1431201994419098,320.0
0.302,0.1877351999282837,321.0
0.258,0.1396995335817337,322.0
0.107,0.17381581664085388,323.0
0.106,0.1134248748421669,324.0
0.098,0.15427584946155548,325.0
0.103,0.23641088604927063,326.0
0.097,0.16867667436599731,327.0
0.157,0.19135682284832,328.0
0.079,0.1034218892455101,329.0
0.177,0.2666664123535156,330.0
0.107,0.16494306921958923,331.0
0.103,0.15231473743915558,332.0
0.099,0.15886478126049042,333.0
0.097,0.13471855223178864,334.0
0.097,0.17305254936218262,335.0
0.132,0.19619065523147583,336.0


==> plots/Forecast2.csv <==
Real,Predicted,b
0.146,0.0710950717329979,1.0
0.147,0.14022384583950043,2.0
0.13,0.1066042110323906,3.0
0.126,0.16689355671405792,4.0
0.126,0.2218732237815857,5.0
0.109,0.22693876922130585,6.0
0.19,0.1132066622376442,7.0
0.195,0.22294245660305023,8.0
0.177,0.12957517802715302,9.0
0.317,0.15892358124256134,10.0
0.361,0.17352791130542755,11.0
0.411,0.14123918116092682,12.0
0.627,0.15698374807834625,13.0
0.804,0.17324568331241608,14.0
0.485,0.11079393327236176,15.0
0.431,0.07131843268871307,16.0
0.572,0.12572215497493744,17.0
0.536,0.15367306768894196,18.0
0.354,0.17184968292713165,19.0
0.354,0.15394258499145508,20.0
0.331,0.2292753905057907,21.0
0.242,0.20110589265823364,22.0
0.181,0.21427170932292938,23.0
0.183,0.1797991693019867,24.0
0.181,0.13717876374721527,25.0
0.194,0.2256031036376953,26.0
0.15,0.18114428222179413,27.0
0.17,0.272197425365448,28.0
0.168,0.28193897008895874,29.0
0.184,0.26473042368888855,30.0
0.198,0.14674969017505646,31.0
0.555,0.26906755566596985,32.0
0.579,0.139419287443161,33.0
0.567,0.3149197995662689,34.0
0.55,0.19808374345302582,35.0
0.133,0.27700403332710266,36.0
0.104,0.35720962285995483,37.0
0.104,0.17638924717903137,38.0
0.103,0.24827823042869568,39.0
0.113,0.07114025950431824,40.0
0.105,0.1126074343919754,41.0
0.105,0.11689367145299911,42.0
0.115,0.0985746756196022,43.0
0.174,0.05145261436700821,44.0
0.11,0.14380864799022675,45.0
0.106,0.14238478243350983,46.0
0.104,0.04954710602760315,47.0
0.135,0.03598678857088089,48.0
0.148,0.055801838636398315,49.0
0.151,0.08684565871953964,50.0
0.142,0.07721365243196487,51.0
0.13,0.10673463344573975,52.0
0.129,0.17297819256782532,53.0
0.126,0.14709803462028503,54.0
0.127,0.08221284300088882,55.0
0.137,0.1937548816204071,56.0
0.167,0.18036824464797974,57.0
0.168,0.29859763383865356,58.0
0.166,0.22796334326267242,59.0
0.164,0.5293781161308289,60.0
0.168,0.38356709480285645,61.0
0.182,0.5412663817405701,62.0
1.154,0.36324620246887207,63.0
0.413,0.40385228395462036,64.0
0.287,0.2912997901439667,65.0
0.237,0.28585565090179443,66.0
0.266,0.46175146102905273,67.0
0.503,0.28771212697029114,68.0
0.373,0.36262354254722595,69.0
0.361,0.1672031730413437,70.0
0.344,0.25554800033569336,71.0
0.374,0.12478889524936676,72.0
0.273,0.514036238193512,73.0
0.285,0.5931137800216675,74.0
0.335,0.38820526003837585,75.0
0.293,0.5279952883720398,76.0
0.492,0.5824005007743835,77.0
0.197,0.4024433493614197,78.0
0.178,0.29115697741508484,79.0
0.125,0.25501927733421326,80.0
0.125,0.20789167284965515,81.0
0.123,0.26621729135513306,82.0
0.132,0.1904277801513672,83.0
0.338,0.1618746668100357,84.0
0.44,0.13556593656539917,85.0
0.102,0.18854038417339325,86.0
0.1,0.12020589411258698,87.0
0.1,0.05091509968042374,88.0
0.1,0.1003551036119461,89.0
0.1,0.09434803575277328,90.0
0.098,0.09800893068313599,91.0
0.102,0.06143752485513687,92.0
0.099,0.12954452633857727,93.0
0.096,0.11170223355293274,94.0
0.096,0.13272009789943695,95.0
0.133,0.08051840960979462,96.0
0.151,0.0778411403298378,97.0
0.152,0.10159138590097427,98.0
0.152,0.07518388330936432,99.0
0.147,0.11986736953258514,100.0
0.146,0.08422353863716125,101.0
0.15,0.09332569688558578,102.0
0.262,0.0502086877822876,103.0
0.295,0.09734911471605301,104.0
0.288,0.07685697078704834,105.0
0.285,0.11453457176685333,106.0
0.25,0.1330912858247757,107.0
0.164,0.12008484452962875,108.0
0.257,0.1488349735736847,109.0
0.203,0.16894210875034332,110.0
0.369,0.1704605519771576,111.0
0.177,0.16496822237968445,112.0
0.177,0.24180860817432404,113.0
0.173,0.2497900128364563,114.0
0.172,0.3167392909526825,115.0
0.168,0.39491382241249084,116.0
0.177,0.4082936942577362,117.0
0.532,0.407392293214798,118.0
0.734,0.43762925267219543,119.0
0.276,0.35812515020370483,120.0
0.228,0.2694016098976135,121.0
0.247,0.3731485903263092,122.0
0.211,0.2807007431983948,123.0
0.195,0.4327888488769531,124.0
0.217,0.4821354150772095,125.0
0.197,0.4058089852333069,126.0
0.233,0.3553943634033203,127.0
0.266,0.2505904734134674,128.0
0.495,0.20275165140628815,129.0
0.483,0.2436341941356659,130.0
0.172,0.19835184514522552,131.0
0.109,0.198775976896286,132.0
0.105,0.1477068066596985,133.0
0.098,0.17280462384223938,134.0
0.099,0.09250679612159729,135.0
0.099,0.039911527186632156,136.0
0.1,0.07869283854961395,137.0
0.163,0.09613674134016037,138.0
0.094,0.08094561100006104,139.0
0.173,0.06323088705539703,140.0
0.167,0.10880353301763535,141.0
0.131,0.09291204065084457,142.0
0.157,0.0830400362610817,143.0
0.183,0.06411109119653702,144.0
0.194,0.10969521850347519,145.0
0.194,0.15362997353076935,146.0
0.137,0.13670025765895844,147.0
0.132,0.2679334878921509,148.0
0.114,0.23430025577545166,149.0
0.135,0.20836006104946136,150.0
0.116,0.1372910887002945,151.0
0.127,0.21561294794082642,152.0
0.119,0.14316198229789734,153.0
0.116,0.24659192562103271,154.0
0.116,0.18542319536209106,155.0
0.111,0.19404172897338867,156.0
0.124,0.16742180287837982,157.0
0.117,0.277297705411911,158.0
0.11,0.2021777331829071,159.0
0.245,0.20700791478157043,160.0
0.169,0.17228396236896515,161.0
0.164,0.18145719170570374,162.0
0.175,0.24752919375896454,163.0
0.584,0.17654815316200256,164.0
0.49,0.29690346121788025,165.0
0.235,0.2538085877895355,166.0
0.21,0.32152289152145386,167.0
0.231,0.22217369079589844,168.0
0.468,0.22197291254997253,169.0
0.211,0.30146872997283936,170.0
0.276,0.23347479104995728,171.0
0.258,0.3089619576931,172.0
0.234,0.2000785619020462,173.0
0.194,0.15997226536273956,174.0
0.214,0.09355426579713821,175.0
0.191,0.1341317594051361,176.0
0.398,0.07189927995204926,177.0
0.203,0.13707011938095093,178.0
0.111,0.11295478790998459,179.0
0.104,0.08071783185005188,180.0
0.1,0.09124013036489487,181.0
0.098,0.1479032039642334,182.0
0.098,0.1131112203001976,183.0
0.101,0.12250982969999313,184.0
0.097,0.1157076433300972,185.0
0.1,0.14306634664535522,186.0
0.108,0.2123236507177353,187.0
0.111,0.1452043652534485,188.0
0.105,0.27329564094543457,189.0
0.095,0.2356502264738083,190.0
0.098,0.2418593466281891,191.0
0.131,0.20433378219604492,192.0
0.143,0.08574335277080536,193.0
0.138,0.13659746944904327,194.0
0.129,0.07771625369787216,195.0
0.122,0.12059896439313889,196.0
0.126,0.08329027146100998,197.0
0.15,0.12614378333091736,198.0
0.189,0.06246928125619888,199.0
0.173,0.10528664290904999,200.0
0.161,0.08615677058696747,201.0
0.12,0.09239461272954941,202.0
0.118,0.09289465099573135,203.0
0.153,0.06650784611701965,204.0
0.119,0.06270234286785126,205.0
0.181,0.13915222883224487,206.0
0.347,0.14298032224178314,207.0
0.552,0.13470467925071716,208.0
0.163,0.207813560962677,209.0
0.181,0.2677392065525055,210.0
0.167,0.254668653011322,211.0
0.179,0.35296520590782166,212.0
0.185,0.3444348871707916,213.0
0.167,0.413404256105423,214.0
0.184,0.5578894019126892,215.0
0.2,0.4645830988883972,216.0
0.286,0.11395023763179779,217.0
0.267,0.2230817675590515,218.0
0.459,0.15429261326789856,219.0
0.278,0.18825088441371918,220.0
0.191,0.1878262758255005,221.0
0.187,0.30742061138153076,222.0
0.18,0.21809056401252747,223.0
0.154,0.2813367545604706,224.0
0.135,0.2384091466665268,225.0
0.119,0.24422116577625275,226.0
0.318,0.17764019966125488,227.0
0.411,0.17053429782390594,228.0
0.133,0.1281166523694992,229.0
0.109,0.12251702696084976,230.0
0.107,0.21387650072574615,231.0
0.106,0.08683040738105774,232.0
0.131,0.13325299322605133,233.0
0.081,0.15155833959579468,234.0
0.183,0.06991515308618546,235.0
0.108,0.055867668241262436,236.0
0.106,0.10781368613243103,237.0
0.099,0.17040030658245087,238.0
0.1,0.08288200944662094,239.0
0.133,0.0983608290553093,240.0
0.15,0.06517951190471649,241.0
0.146,0.06795920431613922,242.0
0.13,0.1097499206662178,243.0
0.124,0.15045508742332458,244.0
0.119,0.09663842618465424,245.0
0.115,0.12677215039730072,246.0
0.136,0.08180447667837143,247.0
0.184,0.11057167500257492,248.0
0.255,0.13615259528160095,249.0
0.225,0.22567927837371826,250.0
0.179,0.22971227765083313,251.0
0.145,0.2588179111480713,252.0
0.117,0.1762528419494629,253.0
0.138,0.22867107391357422,254.0
0.131,0.2553008198738098,255.0
0.141,0.2666609585285187,256.0
0.117,0.2597753405570984,257.0
0.869,0.24241982400417328,258.0
0.343,0.2708306312561035,259.0
0.842,0.1637549251317978,260.0
0.851,0.1997763067483902,261.0
0.477,0.2409599870443344,262.0
0.181,0.1718195229768753,263.0
0.179,0.20355966687202454,264.0
0.246,0.25957682728767395,265.0
0.27,0.2873682379722595,266.0
0.209,0.34983786940574646,267.0
0.209,0.38635534048080444,268.0
0.218,0.20272020995616913,269.0
0.203,0.12875796854496002,270.0
0.209,0.07095931470394135,271.0
0.202,0.08972100168466568,272.0
0.249,0.07040909677743912,273.0
0.302,0.1503428816795349,274.0
0.39,0.1326971799135208,275.0
0.412,0.10159540176391602,276.0
0.109,0.1023208275437355,277.0
0.102,0.1379324346780777,278.0
0.102,0.07932182401418686,279.0
0.107,0.06765516102313995,280.0
0.101,0.1000996083021164,281.0
0.106,0.13463807106018066,282.0
0.101,0.22419896721839905,283.0
0.1,0.09768013656139374,284.0
0.099,0.17524686455726624,285.0
0.101,0.1182202398777008,286.0
0.099,0.0982142835855484,287.0
0.14,0.08610372245311737,288.0
0.148,0.1724778264760971,289.0
0.132,0.24949191510677338,290.0
0.128,0.2080560177564621,291.0
0.105,0.35543179512023926,292.0
0.123,0.22622741758823395,293.0
0.132,0.32735151052474976,294.0
0.124,0.1648300588130951,295.0
0.159,0.17324857413768768,296.0
0.164,0.23147016763687134,297.0
0.262,0.20154130458831787,298.0
0.344,0.1938752979040146,299.0
0.188,0.24782326817512512,300.0
0.17,0.1429327428340912,301.0
0.175,0.23417562246322632,302.0
0.174,0.17006589472293854,303.0
0.164,0.08695883303880692,304.0
0.143,0.2519185245037079,305.0
0.174,0.32117947936058044,306.0
0.712,0.2846032977104187,307.0
0.395,0.6003320217132568,308.0
0.497,0.3903549909591675,309.0
0.345,0.3536193370819092,310.0
0.189,0.3953871428966522,311.0
0.17,0.3067448139190674,312.0
0.16,0.2260320633649826,313.0
0.172,0.3004944622516632,314.0
0.155,0.38842856884002686,315.0
0.134,0.49486440420150757,316.0
0.185,0.3344612121582031,317.0
0.445,0.3587261140346527,318.0
0.646,0.1844457983970642,319.0
0.432,0.2471664696931839,320.0
0.302,0.23236557841300964,321.0
0.258,0.33860570192337036,322.0
0.107,0.27090930938720703,323.0
0.106,0.34448644518852234,324.0
0.098,0.22060029208660126,325.0
0.103,0.2008054405450821,326.0
0.097,0.13098575174808502,327.0
0.157,0.0638701543211937,328.0
0.079,0.11454889178276062,329.0
0.177,0.14207063615322113,330.0
0.107,0.16076603531837463,331.0
0.103,0.10116893798112869,332.0
0.099,0.14338991045951843,333.0
0.097,0.11821886897087097,334.0
0.097,0.05410557612776756,335.0
0.132,0.051071807742118835,336.0


==> plots/Forecast3.csv <==
Real,Predicted,b
0.146,0.13950330018997192,1.0
0.147,0.09427103400230408,2.0
0.13,0.1783382147550583,3.0
0.126,0.13156087696552277,4.0
0.126,0.17999710142612457,5.0
0.109,0.19234615564346313,6.0
0.19,0.3297990560531616,7.0
0.195,0.13879406452178955,8.0
0.177,0.23731735348701477,9.0
0.317,0.19459812343120575,10.0
0.361,0.18420886993408203,11.0
0.411,0.19504597783088684,12.0
0.627,0.37420597672462463,13.0
0.804,0.26688677072525024,14.0
0.485,0.30479663610458374,15.0
0.431,0.17649097740650177,16.0
0.572,0.24359889328479767,17.0
0.536,0.6297204494476318,18.0
0.354,0.20939114689826965,19.0
0.354,0.16403959691524506,20.0
0.331,0.27852439880371094,21.0
0.242,0.17884577810764313,22.0
0.181,0.3043856918811798,23.0
0.183,0.2682804763317108,24.0
0.181,0.2648041546344757,25.0
0.194,0.1384349912405014,26.0
0.15,0.19408689439296722,27.0
0.17,0.2566966116428375,28.0
0.168,0.14925554394721985,29.0
0.184,0.1351928412914276,30.0
0.198,0.24289080500602722,31.0
0.555,0.08476945757865906,32.0
0.579,0.20868155360221863,33.0
0.567,0.1515880525112152,34.0
0.55,0.15316809713840485,35.0
0.133,0.25678926706314087,36.0
0.104,0.32043033838272095,37.0
0.104,0.1948906034231186,38.0
0.103,0.19996772706508636,39.0
0.113,0.1276194453239441,40.0
0.105,0.10572965443134308,41.0
0.105,0.2456001341342926,42.0
0.115,0.16051895916461945,43.0
0.174,0.09739324450492859,44.0
0.11,0.10586895793676376,45.0
0.106,0.08813024312257767,46.0
0.104,0.10463068634271622,47.0
0.135,0.10660074651241302,48.0
0.148,0.1778203248977661,49.0
0.151,0.09463309496641159,50.0
0.142,0.175505131483078,51.0
0.13,0.1659298986196518,52.0
0.129,0.15520694851875305,53.0
0.126,0.20242798328399658,54.0
0.127,0.4857656955718994,55.0
0.137,0.13394798338413239,56.0
0.167,0.28181222081184387,57.0
0.168,0.253971666097641,58.0
0.166,0.22421038150787354,59.0
0.164,0.26883986592292786,60.0
0.168,0.47086524963378906,61.0
0.182,0.44679367542266846,62.0
1.154,0.3976813554763794,63.0
0.413,0.21469424664974213,64.0
0.287,0.2783685028553009,65.0
0.237,0.6886749863624573,66.0
0.266,0.29919373989105225,67.0
0.503,0.18040679395198822,68.0
0.373,0.2775845527648926,69.0
0.361,0.16252580285072327,70.0
0.344,0.31236910820007324,71.0
0.374,0.2342308908700943,72.0
0.273,0.28795701265335083,73.0
0.285,0.17387527227401733,74.0
0.335,0.3281254470348358,75.0
0.293,0.20040440559387207,76.0
0.492,0.1377326399087906,77.0
0.197,0.2036990225315094,78.0
0.178,0.2770056128501892,79.0
0.125,0.09613761305809021,80.0
0.125,0.25084421038627625,81.0
0.123,0.240021750330925,82.0
0.132,0.12014202773571014,83.0
0.338,0.2260642796754837,84.0
0.44,0.2792911231517792,85.0
0.102,0.19655337929725647,86.0
0.1,0.1502716988325119,87.0
0.1,0.09394177049398422,88.0
0.1,0.12405987083911896,89.0
0.1,0.22257232666015625,90.0
0.098,0.11354528367519379,91.0
0.102,0.08439028263092041,92.0
0.099,0.10430294275283813,93.0
0.096,0.0809006616473198,94.0
0.096,0.11962368339300156,95.0
0.133,0.07857722789049149,96.0
0.151,0.1131686419248581,97.0
0.152,0.062194064259529114,98.0
0.152,0.18176449835300446,99.0
0.147,0.08755291253328323,100.0
0.146,0.14298367500305176,101.0
0.15,0.2437729686498642,102.0
0.262,0.27247896790504456,103.0
0.295,0.1297314465045929,104.0
0.288,0.24311122298240662,105.0
0.285,0.2278708517551422,106.0
0.25,0.21410977840423584,107.0
0.164,0.20460720360279083,108.0
0.257,0.4638599157333374,109.0
0.203,0.3199504315853119,110.0
0.369,0.38283780217170715,111.0
0.177,0.212415412068367,112.0
0.177,0.28271549940109253,113.0
0.173,0.7316851615905762,114.0
0.172,0.25612714886665344,115.0
0.168,0.21518921852111816,116.0
0.177,0.37191110849380493,117.0
0.532,0.18327964842319489,118.0
0.734,0.2795047461986542,119.0
0.276,0.30336353182792664,120.0
0.228,0.32540321350097656,121.0
0.247,0.19713784754276276,122.0
0.211,0.3825046122074127,123.0
0.195,0.23782458901405334,124.0
0.217,0.20299090445041656,125.0
0.197,0.19643013179302216,126.0
0.233,0.3789014518260956,127.0
0.266,0.13957105576992035,128.0
0.495,0.23992884159088135,129.0
0.483,0.23688779771327972,130.0
0.172,0.1286153644323349,131.0
0.109,0.22012467682361603,132.0
0.105,0.3142119348049164,133.0
0.098,0.1697930246591568,134.0
0.099,0.15678313374519348,135.0
0.099,0.11164070665836334,136.0
0.1,0.12625551223754883,137.0
0.163,0.30569297075271606,138.0
0.094,0.11656152456998825,139.0
0.173,0.08407068252563477,140.0
0.167,0.12768548727035522,141.0
0.131,0.1305830031633377,142.0
0.157,0.2527748644351959,143.0
0.183,0.14657831192016602,144.0
0.194,0.20136548578739166,145.0
0.194,0.13020209968090057,146.0
0.137,0.2976803183555603,147.0
0.132,0.15213938057422638,148.0
0.114,0.22419306635856628,149.0
0.135,0.24311867356300354,150.0
0.116,0.3993731141090393,151.0
0.127,0.16029295325279236,152.0
0.119,0.2918393909931183,153.0
0.116,0.278719037771225,154.0
0.116,0.20543859899044037,155.0
0.111,0.21410398185253143,156.0
0.124,0.42367681860923767,157.0
0.117,0.28752174973487854,158.0
0.11,0.25394952297210693,159.0
0.245,0.14375250041484833,160.0
0.169,0.2479925900697708,161.0
0.164,0.6110364198684692,162.0
0.175,0.19531089067459106,163.0
0.584,0.13853228092193604,164.0
0.49,0.2746143341064453,165.0
0.235,0.17153975367546082,166.0
0.21,0.4003518223762512,167.0
0.231,0.2482825070619583,168.0
0.468,0.14754916727542877,169.0
0.211,0.13056792318820953,170.0
0.276,0.24562028050422668,171.0
0.258,0.16654615104198456,172.0
0.234,0.14538495242595673,173.0
0.194,0.1679917722940445,174.0
0.214,0.17572255432605743,175.0
0.191,0.10497213900089264,176.0
0.398,0.23296460509300232,177.0
0.203,0.19024431705474854,178.0
0.111,0.137857586145401,179.0
0.104,0.12625931203365326,180.0
0.1,0.23131226003170013,181.0
0.098,0.12297302484512329,182.0
0.098,0.1166839599609375,183.0
0.101,0.06871961057186127,184.0
0.097,0.11297979950904846,185.0
0.1,0.227408304810524,186.0
0.108,0.09669650346040726,187.0
0.111,0.078616201877594,188.0
0.105,0.14902378618717194,189.0
0.095,0.10558643937110901,190.0
0.098,0.19781960546970367,191.0
0.131,0.10019880533218384,192.0
0.143,0.10458238422870636,193.0
0.138,0.0832856148481369,194.0
0.129,0.1688731610774994,195.0
0.122,0.12746287882328033,196.0
0.126,0.1610865592956543,197.0
0.15,0.1537255495786667,198.0
0.189,0.2057628482580185,199.0
0.173,0.11718621850013733,200.0
0.161,0.22182615101337433,201.0
0.12,0.16919377446174622,202.0
0.118,0.16151823103427887,203.0
0.153,0.13548952341079712,204.0
0.119,0.3013850748538971,205.0
0.181,0.19073189795017242,206.0
0.347,0.22243355214595795,207.0
0.552,0.11347787827253342,208.0
0.163,0.1882236897945404,209.0
0.181,0.5437090992927551,210.0
0.167,0.16945768892765045,211.0
0.179,0.13629963994026184,212.0
0.185,0.28744277358055115,213.0
0.167,0.19121524691581726,214.0
0.184,0.31473952531814575,215.0
0.2,0.24421605467796326,216.0
0.286,0.15529291331768036,217.0
0.267,0.13308404386043549,218.0
0.459,0.2070765346288681,219.0
0.278,0.19257894158363342,220.0
0.191,0.18639406561851501,221.0
0.187,0.1429041177034378,222.0
0.18,0.2157500833272934,223.0
0.154,0.11130514740943909,224.0
0.135,0.22773341834545135,225.0
0.119,0.1537298858165741,226.0
0.318,0.1533900499343872,227.0
0.411,0.15956375002861023,228.0
0.133,0.29189711809158325,229.0
0.109,0.12170358002185822,230.0
0.107,0.16816748678684235,231.0
0.106,0.09853330254554749,232.0
0.131,0.1232849508523941,233.0
0.081,0.3033989667892456,234.0
0.183,0.1248827874660492,235.0
0.108,0.10110399127006531,236.0
0.106,0.15762940049171448,237.0
0.099,0.115463986992836,238.0
0.1,0.1989651769399643,239.0
0.133,0.13914869725704193,240.0
0.15,0.10307949036359787,241.0
0.146,0.0747489482164383,242.0
0.13,0.15446896851062775,243.0
0.124,0.11165779083967209,244.0
0.119,0.1708906590938568,245.0
0.115,0.1688929796218872,246.0
0.136,0.2012667953968048,247.0
0.184,0.10122035443782806,248.0
0.255,0.22855593264102936,249.0
0.225,0.16740311682224274,250.0
0.179,0.19950878620147705,251.0
0.145,0.14982599020004272,252.0
0.117,0.395883172750473,253.0
0.138,0.17483921349048615,254.0
0.131,0.26143643260002136,255.0
0.141,0.12197436392307281,256.0
0.117,0.17484129965305328,257.0
0.869,0.4699823260307312,258.0
0.343,0.17390520870685577,259.0
0.842,0.14832855761051178,260.0
0.851,0.27334585785865784,261.0
0.477,0.13206417858600616,262.0
0.181,0.23536919057369232,263.0
0.179,0.23235759139060974,264.0
0.246,0.2861502468585968,265.0
0.27,0.17070119082927704,266.0
0.209,0.282161682844162,267.0
0.209,0.19755618274211884,268.0
0.218,0.1696038544178009,269.0
0.203,0.1793624609708786,270.0
0.209,0.26304084062576294,271.0
0.202,0.10209159553050995,272.0
0.249,0.23887871205806732,273.0
0.302,0.18434906005859375,274.0
0.39,0.1265498697757721,275.0
0.412,0.17798423767089844,276.0
0.109,0.33212459087371826,277.0
0.102,0.15998272597789764,278.0
0.102,0.19114485383033752,279.0
0.107,0.10198337584733963,280.0
0.101,0.13729336857795715,281.0
0.106,0.2734445631504059,282.0
0.101,0.1398184597492218,283.0
0.1,0.10895806550979614,284.0
0.099,0.16354723274707794,285.0
0.101,0.08387742191553116,286.0
0.099,0.14828377962112427,287.0
0.14,0.12583115696907043,288.0
0.148,0.15492449700832367,289.0
0.132,0.07450488209724426,290.0
0.128,0.1943984180688858,291.0
0.105,0.1054268330335617,292.0
0.123,0.15423618257045746,293.0
0.132,0.2520916163921356,294.0
0.124,0.3696187138557434,295.0
0.159,0.12848028540611267,296.0
0.164,0.2362002581357956,297.0
0.262,0.21509629487991333,298.0
0.344,0.15088042616844177,299.0
0.188,0.16812066733837128,300.0
0.17,0.4756450951099396,301.0
0.175,0.2677105963230133,302.0
0.174,0.39286667108535767,303.0
0.164,0.17200104892253876,304.0
0.143,0.27255263924598694,305.0
0.174,0.6892644166946411,306.0
0.712,0.2229681760072708,307.0
0.395,0.21724922955036163,308.0
0.497,0.3474116921424866,309.0
0.345,0.16346395015716553,310.0
0.189,0.30351126194000244,311.0
0.17,0.3294200897216797,312.0
0.16,0.22929352521896362,313.0
0.172,0.12387947738170624,314.0
0.155,0.2841014862060547,315.0
0.134,0.1768587827682495,316.0
0.185,0.15638163685798645,317.0
0.445,0.21536222100257874,318.0
0.646,0.3188457190990448,319.0
0.432,0.11429490894079208,320.0
0.302,0.25966906547546387,321.0
0.258,0.19115470349788666,322.0
0.107,0.13999082148075104,323.0
0.106,0.18233615159988403,324.0
0.098,0.37000033259391785,325.0
0.103,0.1581379920244217,326.0
0.097,0.20715546607971191,327.0
0.157,0.10925301909446716,328.0
0.079,0.13630348443984985,329.0
0.177,0.3005291521549225,330.0
0.107,0.12214946001768112,331.0
0.103,0.10586319863796234,332.0
0.099,0.1590508371591568,333.0
0.097,0.0919061079621315,334.0
0.097,0.19312606751918793,335.0
0.132,0.13625577092170715,336.0


==> plots/Forecast4.csv <==
Real,Predicted,b
0.146,0.1984219253063202,1.0
0.147,0.11618674546480179,2.0
0.13,0.08799554407596588,3.0
0.126,0.13445721566677094,4.0
0.126,0.16353224217891693,5.0
0.109,0.2056235373020172,6.0
0.19,0.38246628642082214,7.0
0.195,0.061940841376781464,8.0
0.177,0.08806977421045303,9.0
0.317,0.1882966011762619,10.0
0.361,0.08877445012331009,11.0
0.411,0.1572289764881134,12.0
0.627,0.13550524413585663,13.0
0.804,0.18987351655960083,14.0
0.485,0.20240433514118195,15.0
0.431,0.19268667697906494,16.0
0.572,0.2143872082233429,17.0
0.536,0.6429165005683899,18.0
0.354,0.32109448313713074,19.0
0.354,0.5097429752349854,20.0
0.331,0.24355880916118622,21.0
0.242,0.36325228214263916,22.0
0.181,0.17781683802604675,23.0
0.183,0.13894681632518768,24.0
0.181,0.20839594304561615,25.0
0.194,0.18622469902038574,26.0
0.15,0.23648113012313843,27.0
0.17,0.28272631764411926,28.0
0.168,0.5076435208320618,29.0
0.184,0.21044400334358215,30.0
0.198,0.8313729763031006,31.0
0.555,0.07020042836666107,32.0
0.579,0.10664480179548264,33.0
0.567,0.10736797749996185,34.0
0.55,0.11553947627544403,35.0
0.133,0.16429391503334045,36.0
0.104,0.1648419201374054,37.0
0.104,0.05569212883710861,38.0
0.103,0.09777339547872543,39.0
0.113,0.04895417019724846,40.0
0.105,0.07540696859359741,41.0
0.105,0.16254238784313202,42.0
0.115,0.08452536165714264,43.0
0.174,0.21212396025657654,44.0
0.11,0.09443417936563492,45.0
0.106,0.09533332288265228,46.0
0.104,0.13036362826824188,47.0
0.135,0.055725645273923874,48.0
0.148,0.24153417348861694,49.0
0.151,0.15610651671886444,50.0
0.142,0.06537523120641708,51.0
0.13,0.23396103084087372,52.0
0.129,0.1328422874212265,53.0
0.126,0.2520752549171448,54.0
0.127,0.6557806134223938,55.0
0.137,0.0639198049902916,56.0
0.167,0.0897774025797844,57.0
0.168,0.2043624222278595,58.0
0.166,0.09280755370855331,59.0
0.164,0.2550065219402313,60.0
0.168,0.11535888910293579,61.0
0.182,0.1604779213666916,62.0
1.154,0.25113409757614136,63.0
0.413,0.20482736825942993,64.0
0.287,0.18251310288906097,65.0
0.237,0.580389678478241,66.0
0.266,0.3135233223438263,67.0
0.503,0.5551560521125793,68.0
0.373,0.1854667216539383,69.0
0.361,0.25999557971954346,70.0
0.344,0.15485136210918427,71.0
0.374,0.11168992519378662,72.0
0.273,0.4045149087905884,73.0
0.285,0.2902061939239502,74.0
0.335,0.2473813146352768,75.0
0.293,0.4435655176639557,76.0
0.492,0.4436306357383728,77.0
0.197,0.3832668960094452,78.0
0.178,1.0604465007781982,79.0
0.125,0.08395370095968246,80.0
0.125,0.13719400763511658,81.0
0.123,0.2034572809934616,82.0
0.132,0.17978185415267944,83.0
0.338,0.3885612189769745,84.0
0.44,0.18942923843860626,85.0
0.102,0.09089753031730652,86.0
0.1,0.10610204935073853,87.0
0.1,0.06279008090496063,88.0
0.1,0.08973385393619537,89.0
0.1,0.1543065309524536,90.0
0.098,0.08805966377258301,91.0
0.102,0.2478862851858139,92.0
0.099,0.06973867863416672,93.0
0.096,0.07758273929357529,94.0
0.096,0.1462772935628891,95.0
0.133,0.06539595872163773,96.0
0.151,0.23849694430828094,97.0
0.152,0.08799149096012115,98.0
0.152,0.10994207113981247,99.0
0.147,0.19601446390151978,100.0
0.146,0.2316538244485855,101.0
0.15,0.3249672055244446,102.0
0.262,0.8043007850646973,103.0
0.295,0.098380446434021,104.0
0.288,0.12275201827287674,105.0
0.285,0.34268486499786377,106.0
0.25,0.12436272203922272,107.0
0.164,0.21967948973178864,108.0
0.257,0.11813967674970627,109.0
0.203,0.17720264196395874,110.0
0.369,0.170608252286911,111.0
0.177,0.17961250245571136,112.0
0.177,0.18083587288856506,113.0
0.173,0.6844749450683594,114.0
0.172,0.32196125388145447,115.0
0.168,0.8499388098716736,116.0
0.177,0.3099106550216675,117.0
0.532,0.4106645882129669,118.0
0.734,0.2572653293609619,119.0
0.276,0.2009393572807312,120.0
0.228,0.6894451379776001,121.0
0.247,0.4177100360393524,122.0
0.211,0.4908868968486786,123.0
0.195,0.4319829046726227,124.0
0.217,0.9810568690299988,125.0
0.197,0.4525375962257385,126.0
0.233,1.2273566722869873,127.0
0.266,0.058222491294145584,128.0
0.495,0.0977882370352745,129.0
0.483,0.13179118931293488,130.0
0.172,0.11974382400512695,131.0
0.109,0.17933021485805511,132.0
0.105,0.1881633847951889,133.0
0.098,0.08413873612880707,134.0
0.099,0.08759310841560364,135.0
0.099,0.07472695410251617,136.0
0.1,0.11558886617422104,137.0
0.163,0.2612278163433075,138.0
0.094,0.14442022144794464,139.0
0.173,0.41252854466438293,140.0
0.167,0.07384710013866425,141.0
0.131,0.09110547602176666,142.0
0.157,0.11023170500993729,143.0
0.183,0.05128727853298187,144.0
0.194,0.4073945879936218,145.0
0.194,0.18803849816322327,146.0
0.137,0.10854202508926392,147.0
0.132,0.3442816734313965,148.0
0.114,0.22255705296993256,149.0
0.135,0.43994608521461487,150.0
0.116,1.2366987466812134,151.0
0.127,0.07536839693784714,152.0
0.119,0.0943726971745491,153.0
0.116,0.24608010053634644,154.0
0.116,0.09632236510515213,155.0
0.111,0.19764204323291779,156.0
0.124,0.0990775004029274,157.0
0.117,0.16939295828342438,158.0
0.11,0.16324642300605774,159.0
0.245,0.16628186404705048,160.0
0.169,0.22738780081272125,161.0
0.164,0.8982328772544861,162.0
0.175,0.4369288682937622,163.0
0.584,1.0838274955749512,164.0
0.49,0.31215959787368774,165.0
0.235,0.425286203622818,166.0
0.21,0.25592848658561707,167.0
0.231,0.17837777733802795,168.0
0.468,0.4890882074832916,169.0
0.211,0.23327387869358063,170.0
0.276,0.1780479997396469,171.0
0.258,0.33451876044273376,172.0
0.234,0.2682546377182007,173.0
0.194,0.3593078553676605,174.0
0.214,0.7804117798805237,175.0
0.191,0.09606017917394638,176.0
0.398,0.12039066851139069,177.0
0.203,0.19659921526908875,178.0
0.111,0.14149248600006104,179.0
0.104,0.24941612780094147,180.0
0.1,0.1339941918849945,181.0
0.098,0.10681033134460449,182.0
0.098,0.09621410816907883,183.0
0.101,0.0641043409705162,184.0
0.097,0.07031279057264328,185.0
0.1,0.1545785665512085,186.0
0.108,0.10460808128118515,187.0
0.111,0.21028146147727966,188.0
0.105,0.08057559281587601,189.0
0.095,0.11022613942623138,190.0
0.098,0.12314024567604065,191.0
0.131,0.09263705462217331,192.0
0.143,0.29519593715667725,193.0
0.138,0.11151822656393051,194.0
0.129,0.1430223435163498,195.0
0.122,0.23889046907424927,196.0
0.126,0.2972426116466522,197.0
0.15,0.4440924823284149,198.0
0.189,1.0858030319213867,199.0
0.173,0.13821958005428314,200.0
0.161,0.12718334794044495,201.0
0.12,0.32846376299858093,202.0
0.118,0.137621209025383,203.0
0.153,0.21103604137897491,204.0
0.119,0.1265544593334198,205.0
0.181,0.14891868829727173,206.0
0.347,0.13944338262081146,207.0
0.552,0.19214335083961487,208.0
0.163,0.14864513278007507,209.0
0.181,0.603005051612854,210.0
0.167,0.37546876072883606,211.0
0.179,0.9082789421081543,212.0
0.185,0.29970380663871765,213.0
0.167,0.4324629306793213,214.0
0.184,0.26044416427612305,215.0
0.2,0.2133195996284485,216.0
0.286,0.4345354437828064,217.0
0.267,0.24174772202968597,218.0
0.459,0.2992015779018402,219.0
0.278,0.3839675188064575,220.0
0.191,0.5229673385620117,221.0
0.187,0.33136633038520813,222.0
0.18,1.2254245281219482,223.0
0.154,0.10879220813512802,224.0
0.135,0.13827218115329742,225.0
0.119,0.15928728878498077,226.0
0.318,0.16117963194847107,227.0
0.411,0.218946635723114,228.0
0.133,0.17243218421936035,229.0
0.109,0.06955206394195557,230.0
0.107,0.08399056643247604,231.0
0.106,0.07054872065782547,232.0
0.131,0.0782359167933464,233.0
0.081,0.166650652885437,234.0
0.183,0.12261314690113068,235.0
0.108,0.33141154050827026,236.0
0.106,0.10814321041107178,237.0
0.099,0.0963221862912178,238.0
0.1,0.1615726202726364,239.0
0.133,0.09153769910335541,240.0
0.15,0.32525429129600525,241.0
0.146,0.1458379179239273,242.0
0.13,0.08617962896823883,243.0
0.124,0.3085542619228363,244.0
0.119,0.15506517887115479,245.0
0.115,0.3169919550418854,246.0
0.136,0.7912653684616089,247.0
0.184,0.11918424069881439,248.0
0.255,0.10803477466106415,249.0
0.225,0.15120741724967957,250.0
0.179,0.08380864560604095,251.0
0.145,0.1790950894355774,252.0
0.117,0.08767030388116837,253.0
0.138,0.09065892547369003,254.0
0.131,0.13223348557949066,255.0
0.141,0.15030217170715332,256.0
0.117,0.132613405585289,257.0
0.869,0.42644476890563965,258.0
0.343,0.4117748439311981,259.0
0.842,0.8340237736701965,260.0
0.851,0.27692121267318726,261.0
0.477,0.3546954393386841,262.0
0.181,0.3600488007068634,263.0
0.179,0.18406371772289276,264.0
0.246,0.5981908440589905,265.0
0.27,0.35798293352127075,266.0
0.209,0.20821046829223633,267.0
0.209,0.4697697162628174,268.0
0.218,0.3146754503250122,269.0
0.203,0.4042729139328003,270.0
0.209,0.7802283763885498,271.0
0.202,0.11042333394289017,272.0
0.249,0.11653311550617218,273.0
0.302,0.13145340979099274,274.0
0.39,0.13864652812480927,275.0
0.412,0.29973769187927246,276.0
0.109,0.16709282994270325,277.0
0.102,0.0681634470820427,278.0
0.102,0.10094502568244934,279.0
0.107,0.07052857428789139,280.0
0.101,0.0655379369854927,281.0
0.106,0.08901625871658325,282.0
0.101,0.08904771506786346,283.0
0.1,0.17984865605831146,284.0
0.099,0.060928843915462494,285.0
0.101,0.06668882817029953,286.0
0.099,0.09953736513853073,287.0
0.14,0.05997048690915108,288.0
0.148,0.29132017493247986,289.0
0.132,0.13110794126987457,290.0
0.128,0.20477940142154694,291.0
0.105,0.27374306321144104,292.0
0.123,0.3831440806388855,293.0
0.132,0.37697556614875793,294.0
0.124,1.1632180213928223,295.0
0.159,0.11195947229862213,296.0
0.164,0.1049928218126297,297.0
0.262,0.1993390917778015,298.0
0.344,0.11177317798137665,299.0
0.188,0.18200738728046417,300.0
0.17,0.13152509927749634,301.0
0.175,0.09723830223083496,302.0
0.174,0.12114972621202469,303.0
0.164,0.20972082018852234,304.0
0.143,0.1788490265607834,305.0
0.174,0.5637367963790894,306.0
0.712,0.3559435307979584,307.0
0.395,1.193212866783142,308.0
0.497,0.30675461888313293,309.0
0.345,0.36790931224823,310.0
0.189,0.2539322078227997,311.0
0.17,0.17901304364204407,312.0
0.16,0.5757697820663452,313.0
0.172,0.38222238421440125,314.0
0.155,0.23046992719173431,315.0
0.134,0.49670228362083435,316.0
0.185,0.34648123383522034,317.0
0.445,0.313946396112442,318.0
0.646,1.0925709009170532,319.0
0.432,0.0907023549079895,320.0
0.302,0.11020131409168243,321.0
0.258,0.12872277200222015,322.0
0.107,0.13831402361392975,323.0
0.106,0.24693886935710907,324.0
0.098,0.17876510322093964,325.0
0.103,0.07688859850168228,326.0
0.097,0.10566525161266327,327.0
0.157,0.08072832971811295,328.0
0.079,0.118685282766819,329.0
0.177,0.18105895817279816,330.0
0.107,0.12543539702892303,331.0
0.103,0.30678650736808777,332.0
0.099,0.0993204265832901,333.0
0.097,0.08274863660335541,334.0
0.097,0.13044504821300507,335.0
0.132,0.06760489195585251,336.0


==> plots/Forecast5.csv <==
Real,Predicted,b
0.146,0.14678026735782623,1.0
0.147,0.07937487959861755,2.0
0.13,0.11410646140575409,3.0
0.126,0.12761865556240082,4.0
0.126,0.10918102413415909,5.0
0.109,0.19697187840938568,6.0
0.19,0.1497090607881546,7.0
0.195,0.35292848944664,8.0
0.177,0.2979757487773895,9.0
0.317,0.2670775055885315,10.0
0.361,0.2770419716835022,11.0
0.411,0.2230963408946991,12.0
0.627,0.15882356464862823,13.0
0.804,0.17226096987724304,14.0
0.485,0.33023831248283386,15.0
0.431,0.29369309544563293,16.0
0.572,0.24130231142044067,17.0
0.536,0.24430328607559204,18.0
0.354,0.5448468923568726,19.0
0.354,0.510855495929718,20.0
0.331,0.310606449842453,21.0
0.242,0.25959229469299316,22.0
0.181,0.14694678783416748,23.0
0.183,0.2966255247592926,24.0
0.181,0.1662314385175705,25.0
0.194,0.12103154510259628,26.0
0.15,0.26567867398262024,27.0
0.17,0.12991568446159363,28.0
0.168,0.09198065847158432,29.0
0.184,0.1357082724571228,30.0
0.198,0.09296777099370956,31.0
0.555,0.257723331451416,32.0
0.579,0.16083821654319763,33.0
0.567,0.08739249408245087,34.0
0.55,0.11212687194347382,35.0
0.133,0.13473494350910187,36.0
0.104,0.04032674431800842,37.0
0.104,0.06691520661115646,38.0
0.103,0.07480325549840927,39.0
0.113,0.11157819628715515,40.0
0.105,0.05726000666618347,41.0
0.105,0.05908624827861786,42.0
0.115,0.2300785332918167,43.0
0.174,0.14268949627876282,44.0
0.11,0.11318942159414291,45.0
0.106,0.0882476270198822,46.0
0.104,0.06691896170377731,47.0
0.135,0.15196208655834198,48.0
0.148,0.16914457082748413,49.0
0.151,0.10349740833044052,50.0
0.142,0.10342974215745926,51.0
0.13,0.1349814385175705,52.0
0.129,0.11596184223890305,53.0
0.126,0.17779004573822021,54.0
0.127,0.1821770817041397,55.0
0.137,0.23419024050235748,56.0
0.167,0.19931675493717194,57.0
0.168,0.18781238794326782,58.0
0.166,0.1404912918806076,59.0
0.164,0.13660214841365814,60.0
0.168,0.11293788254261017,61.0
0.182,0.10587163269519806,62.0
1.154,0.19913490116596222,63.0
0.413,0.19405004382133484,64.0
0.287,0.15963204205036163,65.0
0.237,0.22200849652290344,66.0
0.266,0.4037550091743469,67.0
0.503,0.47402599453926086,68.0
0.373,0.3339749574661255,69.0
0.361,0.22992892563343048,70.0
0.344,0.17685742676258087,71.0
0.374,0.5325471758842468,72.0
0.273,0.3737487196922302,73.0
0.285,0.18892014026641846,74.0
0.335,0.45737698674201965,75.0
0.293,0.1884227991104126,76.0
0.492,0.17552632093429565,77.0
0.197,0.31629478931427,78.0
0.178,0.24455749988555908,79.0
0.125,0.6319587826728821,80.0
0.125,0.37460172176361084,81.0
0.123,0.24091942608356476,82.0
0.132,0.21971428394317627,83.0
0.338,0.2648170590400696,84.0
0.44,0.08583129197359085,85.0
0.102,0.1081223338842392,86.0
0.1,0.09765888750553131,87.0
0.1,0.12155412137508392,88.0
0.1,0.05326388031244278,89.0
0.1,0.055014122277498245,90.0
0.098,0.12845037877559662,91.0
0.102,0.09770503640174866,92.0
0.099,0.08435758948326111,93.0
0.096,0.04151776805520058,94.0
0.096,0.039855822920799255,95.0
0.133,0.09173541516065598,96.0
0.151,0.09092236310243607,97.0
0.152,0.05024755746126175,98.0
0.152,0.10609851032495499,99.0
0.147,0.0780576840043068,100.0
0.146,0.0857488363981247,101.0
0.15,0.1684747040271759,102.0
0.262,0.15797364711761475,103.0
0.295,0.25835078954696655,104.0
0.288,0.27987417578697205,105.0
0.285,0.450000524520874,106.0
0.25,0.31114426255226135,107.0
0.164,0.4633881151676178,108.0
0.257,0.20615631341934204,109.0
0.203,0.2150784283876419,110.0
0.369,0.45949897170066833,111.0
0.177,0.22757555544376373,112.0
0.177,0.2005862593650818,113.0
0.173,0.1307663917541504,114.0
0.172,0.33715707063674927,115.0
0.168,0.24002093076705933,116.0
0.177,0.21228931844234467,117.0
0.532,0.22044025361537933,118.0
0.734,0.11320110410451889,119.0
0.276,0.3472892642021179,120.0
0.228,0.4701629877090454,121.0
0.247,0.17793941497802734,122.0
0.211,0.38226065039634705,123.0
0.195,0.1365336924791336,124.0
0.217,0.09262467920780182,125.0
0.197,0.2159120738506317,126.0
0.233,0.10325594991445541,127.0
0.266,0.3287144601345062,128.0
0.495,0.21596911549568176,129.0
0.483,0.17959880828857422,130.0
0.172,0.2272748053073883,131.0
0.109,0.35765108466148376,132.0
0.105,0.10561888664960861,133.0
0.098,0.1896834522485733,134.0
0.099,0.30161726474761963,135.0
0.099,0.17350243031978607,136.0
0.1,0.09824572503566742,137.0
0.163,0.06974773854017258,138.0
0.094,0.24410393834114075,139.0
0.173,0.1309688687324524,140.0
0.167,0.12535075843334198,141.0
0.131,0.09287959337234497,142.0
0.157,0.04976075515151024,143.0
0.183,0.08266491442918777,144.0
0.194,0.18884490430355072,145.0
0.194,0.09027424454689026,146.0
0.137,0.08676563203334808,147.0
0.132,0.11047060787677765,148.0
0.114,0.08386652916669846,149.0
0.135,0.2145782709121704,150.0
0.116,0.15203289687633514,151.0
0.127,0.2155163437128067,152.0
0.119,0.17532844841480255,153.0
0.116,0.23117025196552277,154.0
0.116,0.14073139429092407,155.0
0.111,0.2035519927740097,156.0
0.124,0.1506420522928238,157.0
0.117,0.15055350959300995,158.0
0.11,0.352198988199234,159.0
0.245,0.16599313914775848,160.0
0.169,0.1786976009607315,161.0
0.164,0.17099925875663757,162.0
0.175,0.39356139302253723,163.0
0.584,0.35007885098457336,164.0
0.49,0.2773239016532898,165.0
0.235,0.23905353248119354,166.0
0.21,0.13853348791599274,167.0
0.231,0.3223721981048584,168.0
0.468,0.3212159276008606,169.0
0.211,0.186847522854805,170.0
0.276,0.2864797115325928,171.0
0.258,0.15249094367027283,172.0
0.234,0.1566281020641327,173.0
0.194,0.31414809823036194,174.0
0.214,0.2238946259021759,175.0
0.191,0.5765827298164368,176.0
0.398,0.3450533449649811,177.0
0.203,0.2485683709383011,178.0
0.111,0.20362676680088043,179.0
0.104,0.20970772206783295,180.0
0.1,0.0966072678565979,181.0
0.098,0.1279190480709076,182.0
0.098,0.09199745953083038,183.0
0.101,0.10026270151138306,184.0
0.097,0.06454462558031082,185.0
0.1,0.055653803050518036,186.0
0.108,0.1291949301958084,187.0
0.111,0.10037583857774734,188.0
0.105,0.09268352389335632,189.0
0.095,0.05950608104467392,190.0
0.098,0.0423920564353466,191.0
0.131,0.0941111296415329,192.0
0.143,0.1103862002491951,193.0
0.138,0.0762379914522171,194.0
0.129,0.0937253013253212,195.0
0.122,0.09608931839466095,196.0
0.126,0.10088740289211273,197.0
0.15,0.19012568891048431,198.0
0.189,0.17727407813072205,199.0
0.173,0.3647417426109314,200.0
0.161,0.3395320177078247,201.0
0.12,0.3846282958984375,202.0
0.118,0.3144673705101013,203.0
0.153,0.26991647481918335,204.0
0.119,0.16596899926662445,205.0
0.181,0.2279627025127411,206.0
0.347,0.24140717089176178,207.0
0.552,0.22435402870178223,208.0
0.163,0.2496670037508011,209.0
0.181,0.16910818219184875,210.0
0.167,0.3607991635799408,211.0
0.179,0.3247325122356415,212.0
0.185,0.21641843020915985,213.0
0.167,0.29949575662612915,214.0
0.184,0.1373070627450943,215.0
0.2,0.30065029859542847,216.0
0.286,0.25156882405281067,217.0
0.267,0.16746532917022705,218.0
0.459,0.32215505838394165,219.0
0.278,0.1621413230895996,220.0
0.191,0.11273656785488129,221.0
0.187,0.2416747659444809,222.0
0.18,0.12401130050420761,223.0
0.154,0.44496116042137146,224.0
0.135,0.21909253299236298,225.0
0.119,0.14502516388893127,226.0
0.318,0.21746325492858887,227.0
0.411,0.16175682842731476,228.0
0.133,0.06216805428266525,229.0
0.109,0.13410301506519318,230.0
0.107,0.11187197268009186,231.0
0.106,0.1678050458431244,232.0
0.131,0.10258270800113678,233.0
0.081,0.06137846037745476,234.0
0.183,0.2127610146999359,235.0
0.108,0.12134862691164017,236.0
0.106,0.09282487630844116,237.0
0.099,0.09434770792722702,238.0
0.1,0.05765138939023018,239.0
0.133,0.12903344631195068,240.0
0.15,0.11147285997867584,241.0
0.146,0.08813726902008057,242.0
0.13,0.08474167436361313,243.0
0.124,0.10881402343511581,244.0
0.119,0.07087447494268417,245.0
0.115,0.09646337479352951,246.0
0.136,0.097734734416008,247.0
0.184,0.12624791264533997,248.0
0.255,0.12090679258108139,249.0
0.225,0.16610828042030334,250.0
0.179,0.15321141481399536,251.0
0.145,0.13461995124816895,252.0
0.117,0.08194885402917862,253.0
0.138,0.10428015887737274,254.0
0.131,0.14896522462368011,255.0
0.141,0.12288710474967957,256.0
0.117,0.14296580851078033,257.0
0.869,0.08745809644460678,258.0
0.343,0.3089149594306946,259.0
0.842,0.2432444840669632,260.0
0.851,0.19777913391590118,261.0
0.477,0.2646377682685852,262.0
0.181,0.17282892763614655,263.0
0.179,0.5342233777046204,264.0
0.246,0.24165159463882446,265.0
0.27,0.15408295392990112,266.0
0.209,0.27265456318855286,267.0
0.209,0.18842856585979462,268.0
0.218,0.1068924069404602,269.0
0.203,0.15746410191059113,270.0
0.209,0.1110379546880722,271.0
0.202,0.29541251063346863,272.0
0.249,0.1902870535850525,273.0
0.302,0.08381764590740204,274.0
0.39,0.11923713982105255,275.0
0.412,0.07255277782678604,276.0
0.109,0.03550204262137413,277.0
0.102,0.051596712321043015,278.0
0.102,0.04002976417541504,279.0
0.107,0.05265801399946213,280.0
0.101,0.051131006330251694,281.0
0.106,0.053828705102205276,282.0
0.101,0.11401526629924774,283.0
0.1,0.09588579088449478,284.0
0.099,0.08122694492340088,285.0
0.101,0.04985758289694786,286.0
0.099,0.03806181624531746,287.0
0.14,0.09444669634103775,288.0
0.148,0.16248202323913574,289.0
0.132,0.14391762018203735,290.0
0.128,0.14658871293067932,291.0
0.105,0.1822635531425476,292.0
0.123,0.1486680954694748,293.0
0.132,0.1449495106935501,294.0
0.124,0.11961695551872253,295.0
0.159,0.286408394575119,296.0
0.164,0.26634615659713745,297.0
0.262,0.22936668992042542,298.0
0.344,0.24202558398246765,299.0
0.188,0.12985900044441223,300.0
0.17,0.0859159529209137,301.0
0.175,0.10011570900678635,302.0
0.174,0.08951348066329956,303.0
0.164,0.1361209750175476,304.0
0.143,0.16494566202163696,305.0
0.174,0.12761564552783966,306.0
0.712,0.3150106966495514,307.0
0.395,0.36375534534454346,308.0
0.497,0.2105560302734375,309.0
0.345,0.27946287393569946,310.0
0.189,0.13797441124916077,311.0
0.17,0.2613848149776459,312.0
0.16,0.21147944033145905,313.0
0.172,0.1289544552564621,314.0
0.155,0.23256056010723114,315.0
0.134,0.17389948666095734,316.0
0.185,0.10441228747367859,317.0
0.445,0.16833710670471191,318.0
0.646,0.10980302095413208,319.0
0.432,0.5001304149627686,320.0
0.302,0.3171835243701935,321.0
0.258,0.1451539397239685,322.0
0.107,0.21866564452648163,323.0
0.106,0.13144181668758392,324.0
0.098,0.041289813816547394,325.0
0.103,0.0687812864780426,326.0
0.097,0.061420097947120667,327.0
0.157,0.08837398886680603,328.0
0.079,0.057479072362184525,329.0
0.177,0.06789010763168335,330.0
0.107,0.22676275670528412,331.0
0.103,0.17798501253128052,332.0
0.099,0.12415745109319687,333.0
0.097,0.1025434136390686,334.0
0.097,0.054563429206609726,335.0
0.132,0.09373939037322998,336.0


==> plots/Forecast6.csv <==
Real,Predicted,b
0.146,0.07531562447547913,1.0
0.147,0.14694061875343323,2.0
0.13,0.10671085864305496,3.0
0.126,0.09766747057437897,4.0
0.126,0.1717386692762375,5.0
0.109,0.15810374915599823,6.0
0.19,0.2174600511789322,7.0
0.195,0.17333213984966278,8.0
0.177,0.19103185832500458,9.0
0.317,0.19615042209625244,10.0
0.361,0.1704801470041275,11.0
0.411,0.33417168259620667,12.0
0.627,0.2189708799123764,13.0
0.804,0.24034419655799866,14.0
0.485,0.1420099139213562,15.0
0.431,0.16070745885372162,16.0
0.572,0.2156190276145935,17.0
0.536,0.205991730093956,18.0
0.354,0.2985818386077881,19.0
0.354,0.1993841677904129,20.0
0.331,0.22397133708000183,21.0
0.242,0.2951219081878662,22.0
0.181,0.13644130527973175,23.0
0.183,0.2949577271938324,24.0
0.181,0.10625863075256348,25.0
0.194,0.11219717562198639,26.0
0.15,0.1314391791820526,27.0
0.17,0.17974209785461426,28.0
0.168,0.1236509382724762,29.0
0.184,0.2392778843641281,30.0
0.198,0.20807507634162903,31.0
0.555,0.1523600071668625,32.0
0.579,0.12426024675369263,33.0
0.567,0.12516923248767853,34.0
0.55,0.14905357360839844,35.0
0.133,0.13452371954917908,36.0
0.104,0.13914617896080017,37.0
0.104,0.09885741025209427,38.0
0.103,0.08741260319948196,39.0
0.113,0.1434020847082138,40.0
0.105,0.14866158366203308,41.0
0.105,0.13744205236434937,42.0
0.115,0.10255291312932968,43.0
0.174,0.10332123190164566,44.0
0.11,0.07090171426534653,45.0
0.106,0.07532579451799393,46.0
0.104,0.09263346344232559,47.0
0.135,0.05786116421222687,48.0
0.148,0.08276457339525223,49.0
0.151,0.09834956377744675,50.0
0.142,0.13771739602088928,51.0
0.13,0.13430312275886536,52.0
0.129,0.09522122144699097,53.0
0.126,0.20602433383464813,54.0
0.127,0.25168392062187195,55.0
0.137,0.3348115086555481,56.0
0.167,0.25208452343940735,57.0
0.168,0.25458621978759766,58.0
0.166,0.22920341789722443,59.0
0.164,0.333293080329895,60.0
0.168,0.22546619176864624,61.0
0.182,0.1584128439426422,62.0
1.154,0.1450483351945877,63.0
0.413,0.23577095568180084,64.0
0.287,0.49501287937164307,65.0
0.237,0.32685208320617676,66.0
0.266,0.2772277295589447,67.0
0.503,0.1946256160736084,68.0
0.373,0.1456580013036728,69.0
0.361,0.23086859285831451,70.0
0.344,0.10830279439687729,71.0
0.374,0.14736902713775635,72.0
0.273,0.23225879669189453,73.0
0.285,0.2461506426334381,74.0
0.335,0.2147800475358963,75.0
0.293,0.22074320912361145,76.0
0.492,0.1475675255060196,77.0
0.197,0.1310299187898636,78.0
0.178,0.27606746554374695,79.0
0.125,0.10922197252511978,80.0
0.125,0.17826688289642334,81.0
0.123,0.2531552314758301,82.0
0.132,0.11167436093091965,83.0
0.338,0.1868109107017517,84.0
0.44,0.18891780078411102,85.0
0.102,0.12401409447193146,86.0
0.1,0.17017947137355804,87.0
0.1,0.19964060187339783,88.0
0.1,0.1789906769990921,89.0
0.1,0.1756274551153183,90.0
0.098,0.12610401213169098,91.0
0.102,0.16184896230697632,92.0
0.099,0.05894401669502258,93.0
0.096,0.054342690855264664,94.0
0.096,0.11061236262321472,95.0
0.133,0.06830669194459915,96.0
0.151,0.05903460457921028,97.0
0.152,0.13265375792980194,98.0
0.152,0.10946682095527649,99.0
0.147,0.14548450708389282,100.0
0.146,0.2800849974155426,101.0
0.15,0.2566072344779968,102.0
0.262,0.36114034056663513,103.0
0.295,0.2697950005531311,104.0
0.288,0.29773470759391785,105.0
0.285,0.32173532247543335,106.0
0.25,0.2586139738559723,107.0
0.164,0.5934328436851501,108.0
0.257,0.3783007562160492,109.0
0.203,0.4603162705898285,110.0
0.369,0.19418855011463165,111.0
0.177,0.23462718725204468,112.0
0.177,0.29902198910713196,113.0
0.173,0.28617629408836365,114.0
0.172,0.42006683349609375,115.0
0.168,0.22836007177829742,116.0
0.177,0.29440799355506897,117.0
0.532,0.3791719973087311,118.0
0.734,0.10911795496940613,119.0
0.276,0.18117079138755798,120.0
0.228,0.25346410274505615,121.0
0.247,0.3472273349761963,122.0
0.211,0.27839478850364685,123.0
0.195,0.22744213044643402,124.0
0.217,0.35487428307533264,125.0
0.197,0.2507811188697815,126.0
0.233,0.29761844873428345,127.0
0.266,0.16034404933452606,128.0
0.495,0.19431529939174652,129.0
0.483,0.2939506471157074,130.0
0.172,0.1359245777130127,131.0
0.109,0.26851943135261536,132.0
0.105,0.28171733021736145,133.0
0.098,0.1658605933189392,134.0
0.099,0.11207522451877594,135.0
0.099,0.16320818662643433,136.0
0.1,0.13754737377166748,137.0
0.163,0.11490621417760849,138.0
0.094,0.19780920445919037,139.0
0.173,0.11793921142816544,140.0
0.167,0.08351077884435654,141.0
0.131,0.0907418429851532,142.0
0.157,0.10116448998451233,143.0
0.183,0.1392298936843872,144.0
0.194,0.1610119789838791,145.0
0.194,0.22934700548648834,146.0
0.137,0.22101739048957825,147.0
0.132,0.13136741518974304,148.0
0.114,0.2177504003047943,149.0
0.135,0.17702451348304749,150.0
0.116,0.20892572402954102,151.0
0.127,0.24694333970546722,152.0
0.119,0.2301224321126938,153.0
0.116,0.31716930866241455,154.0
0.116,0.1600337028503418,155.0
0.111,0.30181536078453064,156.0
0.124,0.2384369969367981,157.0
0.117,0.18220940232276917,158.0
0.11,0.1676250696182251,159.0
0.245,0.15521886944770813,160.0
0.169,0.2622469365596771,161.0
0.164,0.18477049469947815,162.0
0.175,0.33299821615219116,163.0
0.584,0.16343377530574799,164.0
0.49,0.18209794163703918,165.0
0.235,0.1943502277135849,166.0
0.21,0.12331189960241318,167.0
0.231,0.2671794295310974,168.0
0.468,0.23004013299942017,169.0
0.211,0.3125185966491699,170.0
0.276,0.22994230687618256,171.0
0.258,0.15638411045074463,172.0
0.234,0.28840896487236023,173.0
0.194,0.12380432337522507,174.0
0.214,0.18685927987098694,175.0
0.191,0.12105406820774078,176.0
0.398,0.1742909848690033,177.0
0.203,0.2392791360616684,178.0
0.111,0.08004210144281387,179.0
0.104,0.13340099155902863,180.0
0.1,0.14676690101623535,181.0
0.098,0.15257911384105682,182.0
0.098,0.21683736145496368,183.0
0.101,0.13671636581420898,184.0
0.097,0.10493762791156769,185.0
0.1,0.1374933272600174,186.0
0.108,0.2061046063899994,187.0
0.111,0.2593414783477783,188.0
0.105,0.12887507677078247,189.0
0.095,0.07097916305065155,190.0
0.098,0.14068731665611267,191.0
0.131,0.11064407974481583,192.0
0.143,0.13556982576847076,193.0
0.138,0.24473837018013,194.0
0.129,0.09453669935464859,195.0
0.122,0.0775490552186966,196.0
0.126,0.14856475591659546,197.0
0.15,0.1374366730451584,198.0
0.189,0.17063280940055847,199.0
0.173,0.1622028797864914,200.0
0.161,0.20318326354026794,201.0
0.12,0.19390815496444702,202.0
0.118,0.10637924820184708,203.0
0.153,0.18187731504440308,204.0
0.119,0.1589207947254181,205.0
0.181,0.19952191412448883,206.0
0.347,0.12627212703227997,207.0
0.552,0.13718542456626892,208.0
0.163,0.17420388758182526,209.0
0.181,0.1854168325662613,210.0
0.167,0.39200082421302795,211.0
0.179,0.2237877994775772,212.0
0.185,0.3163338899612427,213.0
0.167,0.3184901475906372,214.0
0.184,0.19870802760124207,215.0
0.2,0.4841268062591553,216.0
0.286,0.2202892154455185,217.0
0.267,0.3014547824859619,218.0
0.459,0.1602918952703476,219.0
0.278,0.13199111819267273,220.0
0.191,0.11966991424560547,221.0
0.187,0.1859559714794159,222.0
0.18,0.1604326218366623,223.0
0.154,0.15778487920761108,224.0
0.135,0.17709730565547943,225.0
0.119,0.2075411081314087,226.0
0.318,0.11144115775823593,227.0
0.411,0.12932460010051727,228.0
0.133,0.14084455370903015,229.0
0.109,0.1175762340426445,230.0
0.107,0.12097037583589554,231.0
0.106,0.11509821563959122,232.0
0.131,0.11556097865104675,233.0
0.081,0.1061013862490654,234.0
0.183,0.16549646854400635,235.0
0.108,0.10741868615150452,236.0
0.106,0.09441795945167542,237.0
0.099,0.0729983001947403,238.0
0.1,0.10689832270145416,239.0
0.133,0.17450280487537384,240.0
0.15,0.09602975100278854,241.0
0.146,0.13057377934455872,242.0
0.13,0.08613432943820953,243.0
0.124,0.08439742773771286,244.0
0.119,0.1296059638261795,245.0
0.115,0.13541942834854126,246.0
0.136,0.12063439935445786,247.0
0.184,0.13314418494701385,248.0
0.255,0.12315882742404938,249.0
0.225,0.16054628789424896,250.0
0.179,0.1324753314256668,251.0
0.145,0.14041846990585327,252.0
0.117,0.11508005857467651,253.0
0.138,0.14848782122135162,254.0
0.131,0.11652395129203796,255.0
0.141,0.09661192446947098,256.0
0.117,0.13554275035858154,257.0
0.869,0.14547763764858246,258.0
0.343,0.22853340208530426,259.0
0.842,0.12722933292388916,260.0
0.851,0.19793783128261566,261.0
0.477,0.16775520145893097,262.0
0.181,0.10054786503314972,263.0
0.179,0.18141204118728638,264.0
0.246,0.20381736755371094,265.0
0.27,0.2286984622478485,266.0
0.209,0.2765279710292816,267.0
0.209,0.260031521320343,268.0
0.218,0.2963014543056488,269.0
0.203,0.19807013869285583,270.0
0.209,0.2960839569568634,271.0
0.202,0.15363730490207672,272.0
0.249,0.18260669708251953,273.0
0.302,0.27246296405792236,274.0
0.39,0.12990571558475494,275.0
0.412,0.15440209209918976,276.0
0.109,0.2197226583957672,277.0
0.102,0.1836000233888626,278.0
0.102,0.1906743198633194,279.0
0.107,0.17031531035900116,280.0
0.101,0.18158471584320068,281.0
0.106,0.18812543153762817,282.0
0.101,0.23566065728664398,283.0
0.1,0.27375391125679016,284.0
0.099,0.14630693197250366,285.0
0.101,0.07933520525693893,286.0
0.099,0.07944580912590027,287.0
0.14,0.04979773983359337,288.0
0.148,0.1063191220164299,289.0
0.132,0.15529765188694,290.0
0.128,0.13380387425422668,291.0
0.105,0.11276349425315857,292.0
0.123,0.1412440985441208,293.0
0.132,0.1635095626115799,294.0
0.124,0.18172626197338104,295.0
0.159,0.20294511318206787,296.0
0.164,0.17963530123233795,297.0
0.262,0.16196665167808533,298.0
0.344,0.13722030818462372,299.0
0.188,0.17033182084560394,300.0
0.17,0.13519226014614105,301.0
0.175,0.15098285675048828,302.0
0.174,0.09386993944644928,303.0
0.164,0.11047282069921494,304.0
0.143,0.22081004083156586,305.0
0.174,0.20901641249656677,306.0
0.712,0.3174448609352112,307.0
0.395,0.18254435062408447,308.0
0.497,0.2704724669456482,309.0
0.345,0.23287686705589294,310.0
0.189,0.09858159720897675,311.0
0.17,0.2003072202205658,312.0
0.16,0.1678878217935562,313.0
0.172,0.24171727895736694,314.0
0.155,0.2457817643880844,315.0
0.134,0.22230832278728485,316.0
0.185,0.23738548159599304,317.0
0.445,0.15592768788337708,318.0
0.646,0.26767563819885254,319.0
0.432,0.15895254909992218,320.0
0.302,0.20870116353034973,321.0
0.258,0.28123196959495544,322.0
0.107,0.12172966450452805,323.0
0.106,0.16923727095127106,324.0
0.098,0.17004017531871796,325.0
0.103,0.15843506157398224,326.0
0.097,0.13731825351715088,327.0
0.157,0.1457284688949585,328.0
0.079,0.14745721220970154,329.0
0.177,0.19145101308822632,330.0
0.107,0.2865471839904785,331.0
0.103,0.2709789276123047,332.0
0.099,0.16550815105438232,333.0
0.097,0.10316488891839981,334.0
0.097,0.10386249423027039,335.0
0.132,0.07337296009063721,336.0


==> plots/Forecast7.csv <==
Real,Predicted,b
0.146,0.0802595317363739,1.0
0.147,0.19999469816684723,2.0
0.13,0.10098299384117126,3.0
0.126,0.08953709900379181,4.0
0.126,0.09315457940101624,5.0
0.109,0.08701229095458984,6.0
0.19,0.06027619168162346,7.0
0.195,0.11349449306726456,8.0
0.177,0.053135041147470474,9.0
0.317,0.07057937234640121,10.0
0.361,0.13227461278438568,11.0
0.411,0.25533005595207214,12.0
0.627,0.1838214099407196,13.0
0.804,0.18957294523715973,14.0
0.485,0.1860707700252533,15.0
0.431,0.09309855103492737,16.0
0.572,0.08069252967834473,17.0
0.536,0.195025235414505,18.0
0.354,0.2599647045135498,19.0
0.354,0.1523967832326889,20.0
0.331,0.08990996330976486,21.0
0.242,0.23962411284446716,22.0
0.181,0.13470320403575897,23.0
0.183,0.11986055970191956,24.0
0.181,0.08702894300222397,25.0
0.194,0.2589404881000519,26.0
0.15,0.10455308854579926,27.0
0.17,0.41651102900505066,28.0
0.168,0.12883678078651428,29.0
0.184,0.5578949451446533,30.0
0.198,0.42695486545562744,31.0
0.555,0.40875381231307983,32.0
0.579,0.41883471608161926,33.0
0.567,0.29125335812568665,34.0
0.55,0.18691250681877136,35.0
0.133,0.21297836303710938,36.0
0.104,0.1686282604932785,37.0
0.104,0.06909067928791046,38.0
0.103,0.04873311147093773,39.0
0.113,0.08481751382350922,40.0
0.105,0.03882236033678055,41.0
0.105,0.04085168614983559,42.0
0.115,0.06018976867198944,43.0
0.174,0.16172194480895996,44.0
0.11,0.0725841075181961,45.0
0.106,0.07144810259342194,46.0
0.104,0.07251051813364029,47.0
0.135,0.063587985932827,48.0
0.148,0.07690007984638214,49.0
0.151,0.22645747661590576,50.0
0.142,0.11016173660755157,51.0
0.13,0.20092815160751343,52.0
0.129,0.11056803911924362,53.0
0.126,0.15249064564704895,54.0
0.127,0.12105626612901688,55.0
0.137,0.23771052062511444,56.0
0.167,0.10501711815595627,57.0
0.168,0.1471257507801056,58.0
0.166,0.26660436391830444,59.0
0.164,0.5241789817810059,60.0
0.168,0.34118837118148804,61.0
0.182,0.26015815138816833,62.0
1.154,0.3381316363811493,63.0
0.413,0.13428255915641785,64.0
0.287,0.11822531372308731,65.0
0.237,0.28764915466308594,66.0
0.266,0.31048455834388733,67.0
0.503,0.22929352521896362,68.0
0.373,0.11485475301742554,69.0
0.361,0.2194429636001587,70.0
0.344,0.17520004510879517,71.0
0.374,0.10689657926559448,72.0
0.273,0.16584531962871552,73.0
0.285,0.34473279118537903,74.0
0.335,0.10796145349740982,75.0
0.293,0.3272244930267334,76.0
0.492,0.1702047437429428,77.0
0.197,0.45133551955223083,78.0
0.178,0.3684152662754059,79.0
0.125,0.38735926151275635,80.0
0.125,0.32894930243492126,81.0
0.123,0.34944236278533936,82.0
0.132,0.30393925309181213,83.0
0.338,0.5907351970672607,84.0
0.44,0.3446492850780487,85.0
0.102,0.2049119770526886,86.0
0.1,0.09802038967609406,87.0
0.1,0.09695335477590561,88.0
0.1,0.07149317860603333,89.0
0.1,0.1115022674202919,90.0
0.098,0.1533680409193039,91.0
0.102,0.25845688581466675,92.0
0.099,0.07550941407680511,93.0
0.096,0.1597374528646469,94.0
0.096,0.11712267994880676,95.0
0.133,0.09135334193706512,96.0
0.151,0.0704096183180809,97.0
0.152,0.1497325450181961,98.0
0.152,0.10211692750453949,99.0
0.147,0.10845398157835007,100.0
0.146,0.14000718295574188,101.0
0.15,0.13021913170814514,102.0
0.262,0.11775145679712296,103.0
0.295,0.17941586673259735,104.0
0.288,0.07825630903244019,105.0
0.285,0.0948052853345871,106.0
0.25,0.2082068771123886,107.0
0.164,0.278131902217865,108.0
0.257,0.22949063777923584,109.0
0.203,0.21944400668144226,110.0
0.369,0.14371617138385773,111.0
0.177,0.06971444934606552,112.0
0.177,0.11579986661672592,113.0
0.173,0.22231066226959229,114.0
0.172,0.3517778515815735,115.0
0.168,0.31529006361961365,116.0
0.177,0.13800454139709473,117.0
0.532,0.3888028860092163,118.0
0.734,0.27139148116111755,119.0
0.276,0.16960185766220093,120.0
0.228,0.28771156072616577,121.0
0.247,0.5827416181564331,122.0
0.211,0.17021732032299042,123.0
0.195,0.25054171681404114,124.0
0.217,0.1635793000459671,125.0
0.197,0.22551511228084564,126.0
0.233,0.1698487401008606,127.0
0.266,0.1336793452501297,128.0
0.495,0.13033433258533478,129.0
0.483,0.1121777594089508,130.0
0.172,0.12196795642375946,131.0
0.109,0.20025955140590668,132.0
0.105,0.20940202474594116,133.0
0.098,0.1580808162689209,134.0
0.099,0.07572899013757706,135.0
0.099,0.07794373482465744,136.0
0.1,0.06643921136856079,137.0
0.163,0.08763740956783295,138.0
0.094,0.1616780012845993,139.0
0.173,0.13768160343170166,140.0
0.167,0.057743195444345474,141.0
0.131,0.09471915662288666,142.0
0.157,0.0551338829100132,143.0
0.183,0.061788707971572876,144.0
0.194,0.1415959894657135,145.0
0.194,0.28900015354156494,146.0
0.137,0.17452137172222137,147.0
0.132,0.1448667049407959,148.0
0.114,0.19772018492221832,149.0
0.135,0.14085376262664795,150.0
0.116,0.10934798419475555,151.0
0.127,0.15203268826007843,152.0
0.119,0.06999675929546356,153.0
0.116,0.08768992125988007,154.0
0.116,0.18917129933834076,155.0
0.111,0.20703625679016113,156.0
0.124,0.2366512417793274,157.0
0.117,0.19188183546066284,158.0
0.11,0.13407622277736664,159.0
0.245,0.08941502869129181,160.0
0.169,0.08307059854269028,161.0
0.164,0.24210399389266968,162.0
0.175,0.34241634607315063,163.0
0.584,0.16946236789226532,164.0
0.49,0.09090466052293777,165.0
0.235,0.35045212507247925,166.0
0.21,0.15728089213371277,167.0
0.231,0.13355767726898193,168.0
0.468,0.3484378457069397,169.0
0.211,0.4472101926803589,170.0
0.276,0.15238645672798157,171.0
0.258,0.2694445252418518,172.0
0.234,0.2814303934574127,173.0
0.194,0.37848517298698425,174.0
0.214,0.29749172925949097,175.0
0.191,0.26390540599823,176.0
0.398,0.2023167908191681,177.0
0.203,0.24330861866474152,178.0
0.111,0.2354411631822586,179.0
0.104,0.3404289186000824,180.0
0.1,0.23989416658878326,181.0
0.098,0.19713135063648224,182.0
0.098,0.05960601940751076,183.0
0.101,0.09627518057823181,184.0
0.097,0.0740465447306633,185.0
0.1,0.18721796572208405,186.0
0.108,0.24237869679927826,187.0
0.111,0.23958341777324677,188.0
0.105,0.08764464408159256,189.0
0.095,0.3705499470233917,190.0
0.098,0.10661326348781586,191.0
0.131,0.13683848083019257,192.0
0.143,0.09430643916130066,193.0
0.138,0.18660414218902588,194.0
0.129,0.09287945926189423,195.0
0.122,0.07469131797552109,196.0
0.126,0.14986221492290497,197.0
0.15,0.13054558634757996,198.0
0.189,0.08679258078336716,199.0
0.173,0.13968347012996674,200.0
0.161,0.049444254487752914,201.0
0.12,0.09341688454151154,202.0
0.118,0.11480031907558441,203.0
0.153,0.17186501622200012,204.0
0.119,0.11153460294008255,205.0
0.181,0.16505205631256104,206.0
0.347,0.09329910576343536,207.0
0.552,0.053737808018922806,208.0
0.163,0.08244170993566513,209.0
0.181,0.22890467941761017,210.0
0.167,0.4210910499095917,211.0
0.179,0.16580775380134583,212.0
0.185,0.10268260538578033,213.0
0.167,0.4383840560913086,214.0
0.184,0.21308016777038574,215.0
0.2,0.18787015974521637,216.0
0.286,0.20971673727035522,217.0
0.267,0.36729297041893005,218.0
0.459,0.13095487654209137,219.0
0.278,0.273152619600296,220.0
0.191,0.32081350684165955,221.0
0.187,0.576327919960022,222.0
0.18,0.31441131234169006,223.0
0.154,0.31914159655570984,224.0
0.135,0.19520892202854156,225.0
0.119,0.17108196020126343,226.0
0.318,0.15506170690059662,227.0
0.411,0.21614181995391846,228.0
0.133,0.14461734890937805,229.0
0.109,0.09480501711368561,230.0
0.107,0.03369650989770889,231.0
0.106,0.07164793461561203,232.0
0.131,0.04204710200428963,233.0
0.081,0.08946304768323898,234.0
0.183,0.2006944864988327,235.0
0.108,0.16313442587852478,236.0
0.106,0.0642365887761116,237.0
0.099,0.2615909278392792,238.0
0.1,0.10499612241983414,239.0
0.133,0.09684392809867859,240.0
0.15,0.07831843942403793,241.0
0.146,0.21967099606990814,242.0
0.13,0.11063747853040695,243.0
0.124,0.14950433373451233,244.0
0.119,0.15756791830062866,245.0
0.115,0.18226806819438934,246.0
0.136,0.07970508188009262,247.0
0.184,0.13908322155475616,248.0
0.255,0.06307671219110489,249.0
0.225,0.06518248468637466,250.0
0.179,0.0924663245677948,251.0
0.145,0.11056768149137497,252.0
0.117,0.08557553589344025,253.0
0.138,0.12492821365594864,254.0
0.131,0.08437417447566986,255.0
0.141,0.07420159876346588,256.0
0.117,0.06260085105895996,257.0
0.869,0.14999136328697205,258.0
0.343,0.24029269814491272,259.0
0.842,0.15013258159160614,260.0
0.851,0.076933853328228,261.0
0.477,0.2866148352622986,262.0
0.181,0.15362316370010376,263.0
0.179,0.15128973126411438,264.0
0.246,0.26166942715644836,265.0
0.27,0.45681676268577576,266.0
0.209,0.10340629518032074,267.0
0.209,0.3267954885959625,268.0
0.218,0.15057171881198883,269.0
0.203,0.5029522180557251,270.0
0.209,0.28519636392593384,271.0
0.202,0.33887481689453125,272.0
0.249,0.25077730417251587,273.0
0.302,0.3344913423061371,274.0
0.39,0.26725447177886963,275.0
0.412,0.5741157531738281,276.0
0.109,0.2607874274253845,277.0
0.102,0.2357097715139389,278.0
0.102,0.08155377209186554,279.0
0.107,0.15432222187519073,280.0
0.101,0.05581573769450188,281.0
0.106,0.17782151699066162,282.0
0.101,0.19686640799045563,283.0
0.1,0.21514366567134857,284.0
0.099,0.07014915347099304,285.0
0.101,0.2758448123931885,286.0
0.099,0.13308314979076385,287.0
0.14,0.1245763972401619,288.0
0.148,0.09125331789255142,289.0
0.132,0.2703095078468323,290.0
0.128,0.13901157677173615,291.0
0.105,0.16889628767967224,292.0
0.123,0.1922767460346222,293.0
0.132,0.184025377035141,294.0
0.124,0.10484794527292252,295.0
0.159,0.18884193897247314,296.0
0.164,0.05767974257469177,297.0
0.262,0.07885171473026276,298.0
0.344,0.09398826211690903,299.0
0.188,0.223295196890831,300.0
0.17,0.10529564321041107,301.0
0.175,0.17526157200336456,302.0
0.174,0.1740426868200302,303.0
0.164,0.07752684503793716,304.0
0.143,0.10831882804632187,305.0
0.174,0.2677401006221771,306.0
0.712,0.5085477232933044,307.0
0.395,0.21617862582206726,308.0
0.497,0.14299513399600983,309.0
0.345,0.4755468964576721,310.0
0.189,0.24634699523448944,311.0
0.17,0.20114128291606903,312.0
0.16,0.2404724657535553,313.0
0.172,0.39432501792907715,314.0
0.155,0.11530667543411255,315.0
0.134,0.2831023037433624,316.0
0.185,0.18268299102783203,317.0
0.445,0.453062504529953,318.0
0.646,0.34772294759750366,319.0
0.432,0.29521238803863525,320.0
0.302,0.2186252623796463,321.0
0.258,0.24546632170677185,322.0
0.107,0.20485363900661469,323.0
0.106,0.4199068248271942,324.0
0.098,0.24222293496131897,325.0
0.103,0.14634980261325836,326.0
0.097,0.06479985266923904,327.0
0.157,0.0961112454533577,328.0
0.079,0.053790800273418427,329.0
0.177,0.11118399351835251,330.0
0.107,0.18940648436546326,331.0
0.103,0.1780451238155365,332.0
0.099,0.07437431812286377,333.0
0.097,0.19896556437015533,334.0
0.097,0.10757111012935638,335.0
0.132,0.09172587096691132,336.0


==> plots/Forecast8.csv <==
Real,Predicted,b
0.146,0.11610186845064163,1.0
0.147,0.15005090832710266,2.0
0.13,0.18096934258937836,3.0
0.126,0.14811858534812927,4.0
0.126,0.18421396613121033,5.0
0.109,0.14369285106658936,6.0
0.19,0.20901024341583252,7.0
0.195,0.22567464411258698,8.0
0.177,0.23051081597805023,9.0
0.317,0.2112642228603363,10.0
0.361,0.2503972053527832,11.0
0.411,0.26895272731781006,12.0
0.627,0.2865012586116791,13.0
0.804,0.33765989542007446,14.0
0.485,0.2016759216785431,15.0
0.431,0.15871936082839966,16.0
0.572,0.241188645362854,17.0
0.536,0.21954043209552765,18.0
0.354,0.2249574065208435,19.0
0.354,0.17860166728496552,20.0
0.331,0.18848581612110138,21.0
0.242,0.2385081797838211,22.0
0.181,0.3341750502586365,23.0
0.183,0.23108503222465515,24.0
0.181,0.29141685366630554,25.0
0.194,0.41756880283355713,26.0
0.15,0.2906804382801056,27.0
0.17,0.18567143380641937,28.0
0.168,0.22578498721122742,29.0
0.184,0.15803274512290955,30.0
0.198,0.2581295967102051,31.0
0.555,0.18881788849830627,32.0
0.579,0.17293018102645874,33.0
0.567,0.18919016420841217,34.0
0.55,0.21629740297794342,35.0
0.133,0.17529091238975525,36.0
0.104,0.20414726436138153,37.0
0.104,0.2256668210029602,38.0
0.103,0.12492301315069199,39.0
0.113,0.0951429232954979,40.0
0.105,0.10908470302820206,41.0
0.105,0.12733449041843414,42.0
0.115,0.12710189819335938,43.0
0.174,0.11518963426351547,44.0
0.11,0.10736356675624847,45.0
0.106,0.12475680559873581,46.0
0.104,0.14509449899196625,47.0
0.135,0.16818217933177948,48.0
0.148,0.12068107724189758,49.0
0.151,0.15865464508533478,50.0
0.142,0.19567587971687317,51.0
0.13,0.16558654606342316,52.0
0.129,0.18228504061698914,53.0
0.126,0.20779116451740265,54.0
0.127,0.2331102043390274,55.0
0.137,0.3185185194015503,56.0
0.167,0.3369584083557129,57.0
0.168,0.3731364607810974,58.0
0.166,0.3400357961654663,59.0
0.164,0.3572169244289398,60.0
0.168,0.4200550317764282,61.0
0.182,0.47905513644218445,62.0
1.154,0.32144761085510254,63.0
0.413,0.23167051374912262,64.0
0.287,0.38476574420928955,65.0
0.237,0.38574710488319397,66.0
0.266,0.32616710662841797,67.0
0.503,0.20981837809085846,68.0
0.373,0.17692574858665466,69.0
0.361,0.26981043815612793,70.0
0.344,0.31344079971313477,71.0
0.374,0.2582944929599762,72.0
0.273,0.5148706436157227,73.0
0.285,0.5240854620933533,74.0
0.335,0.32716596126556396,75.0
0.293,0.2577205002307892,76.0
0.492,0.226765975356102,77.0
0.197,0.24376831948757172,78.0
0.178,0.2546508014202118,79.0
0.125,0.19603614509105682,80.0
0.125,0.20285221934318542,81.0
0.123,0.22222448885440826,82.0
0.132,0.24656373262405396,83.0
0.338,0.1569489985704422,84.0
0.44,0.19238075613975525,85.0
0.102,0.24818067252635956,86.0
0.1,0.22152169048786163,87.0
0.1,0.1253417432308197,88.0
0.1,0.13404107093811035,89.0
0.1,0.13418427109718323,90.0
0.098,0.14641612768173218,91.0
0.102,0.1402609795331955,92.0
0.099,0.10598579794168472,93.0
0.096,0.12763896584510803,94.0
0.096,0.13445238769054413,95.0
0.133,0.14251196384429932,96.0
0.151,0.09317761659622192,97.0
0.152,0.10665624588727951,98.0
0.152,0.14600808918476105,99.0
0.147,0.12133069336414337,100.0
0.146,0.15945450961589813,101.0
0.15,0.1137581393122673,102.0
0.262,0.12550464272499084,103.0
0.295,0.16199377179145813,104.0
0.288,0.13963404297828674,105.0
0.285,0.14317619800567627,106.0
0.25,0.21697917580604553,107.0
0.164,0.3115787208080292,108.0
0.257,0.29204261302948,109.0
0.203,0.4049718976020813,110.0
0.369,0.2872679531574249,111.0
0.177,0.22110764682292938,112.0
0.177,0.34718942642211914,113.0
0.173,0.33515989780426025,114.0
0.172,0.3370869755744934,115.0
0.168,0.30125701427459717,116.0
0.177,0.33644750714302063,117.0
0.532,0.3800385296344757,118.0
0.734,0.5050700902938843,119.0
0.276,0.4037134647369385,120.0
0.228,0.49489936232566833,121.0
0.247,0.5800319910049438,122.0
0.211,0.3788149058818817,123.0
0.195,0.31153547763824463,124.0
0.217,0.23388440907001495,125.0
0.197,0.20919790863990784,126.0
0.233,0.28773820400238037,127.0
0.266,0.16909648478031158,128.0
0.495,0.20267632603645325,129.0
0.483,0.19073116779327393,130.0
0.172,0.1889009326696396,131.0
0.109,0.12375914305448532,132.0
0.105,0.1635100245475769,133.0
0.098,0.20542724430561066,134.0
0.099,0.13952946662902832,135.0
0.099,0.08224581927061081,136.0
0.1,0.09557010233402252,137.0
0.163,0.08673948049545288,138.0
0.094,0.13082820177078247,139.0
0.173,0.10603834688663483,140.0
0.167,0.10840210318565369,141.0
0.131,0.1371522694826126,142.0
0.157,0.1553647816181183,143.0
0.183,0.1308773159980774,144.0
0.194,0.16939061880111694,145.0
0.194,0.23903094232082367,146.0
0.137,0.3198312819004059,147.0
0.132,0.2683325409889221,148.0
0.114,0.2710016965866089,149.0
0.135,0.20047473907470703,150.0
0.116,0.2372724413871765,151.0
0.127,0.2811371684074402,152.0
0.119,0.2812192738056183,153.0
0.116,0.2550327479839325,154.0
0.116,0.28673774003982544,155.0
0.111,0.288625568151474,156.0
0.124,0.268568217754364,157.0
0.117,0.2695891261100769,158.0
0.11,0.2164057195186615,159.0
0.245,0.18043948709964752,160.0
0.169,0.24122096598148346,161.0
0.164,0.26032644510269165,162.0
0.175,0.31757688522338867,163.0
0.584,0.21996986865997314,164.0
0.49,0.23850317299365997,165.0
0.235,0.3289262652397156,166.0
0.21,0.5281444191932678,167.0
0.231,0.35446229577064514,168.0
0.468,0.28335124254226685,169.0
0.211,0.31249308586120605,170.0
0.276,0.24784503877162933,171.0
0.258,0.16758742928504944,172.0
0.234,0.1849711835384369,173.0
0.194,0.09918679296970367,174.0
0.214,0.11035767197608948,175.0
0.191,0.11386308073997498,176.0
0.398,0.09039884805679321,177.0
0.203,0.10059431195259094,178.0
0.111,0.11000094562768936,179.0
0.104,0.10753051936626434,180.0
0.1,0.07038696110248566,181.0
0.098,0.11234147846698761,182.0
0.098,0.0953427404165268,183.0
0.101,0.06825302541255951,184.0
0.097,0.10717175900936127,185.0
0.1,0.09549630433320999,186.0
0.108,0.13368986546993256,187.0
0.111,0.11985559016466141,188.0
0.105,0.1213768944144249,189.0
0.095,0.15315882861614227,190.0
0.098,0.2073003351688385,191.0
0.131,0.1548541635274887,192.0
0.143,0.13060811161994934,193.0
0.138,0.1544332504272461,194.0
0.129,0.16816957294940948,195.0
0.122,0.12629194557666779,196.0
0.126,0.175918847322464,197.0
0.15,0.11499960720539093,198.0
0.189,0.1332821100950241,199.0
0.173,0.17840313911437988,200.0
0.161,0.16248147189617157,201.0
0.12,0.15509122610092163,202.0
0.118,0.18747439980506897,203.0
0.153,0.2105502039194107,204.0
0.119,0.189235657453537,205.0
0.181,0.2303784042596817,206.0
0.347,0.169409841299057,207.0
0.552,0.1908143311738968,208.0
0.163,0.2577876150608063,209.0
0.181,0.2783403694629669,210.0
0.167,0.30386316776275635,211.0
0.179,0.23699943721294403,212.0
0.185,0.22595477104187012,213.0
0.167,0.2530202865600586,214.0
0.184,0.533655047416687,215.0
0.2,0.32726407051086426,216.0
0.286,0.2719293534755707,217.0
0.267,0.3368922173976898,218.0
0.459,0.25986096262931824,219.0
0.278,0.18605078756809235,220.0
0.191,0.2141888439655304,221.0
0.187,0.13904346525669098,222.0
0.18,0.1697426587343216,223.0
0.154,0.1878225952386856,224.0
0.135,0.17002874612808228,225.0
0.119,0.1726454645395279,226.0
0.318,0.1686687171459198,227.0
0.411,0.14400792121887207,228.0
0.133,0.12502971291542053,229.0
0.109,0.13672612607479095,230.0
0.107,0.11669965088367462,231.0
0.106,0.10863912105560303,232.0
0.131,0.11050761491060257,233.0
0.081,0.13535988330841064,234.0
0.183,0.13582827150821686,235.0
0.108,0.1183110699057579,236.0
0.106,0.11076241731643677,237.0
0.099,0.13582147657871246,238.0
0.1,0.19678981602191925,239.0
0.133,0.16181230545043945,240.0
0.15,0.11339546740055084,241.0
0.146,0.14312048256397247,242.0
0.13,0.17626570165157318,243.0
0.124,0.10896357148885727,244.0
0.119,0.16756750643253326,245.0
0.115,0.0951879695057869,246.0
0.136,0.1455429345369339,247.0
0.184,0.18152479827404022,248.0
0.255,0.13863374292850494,249.0
0.225,0.14125554263591766,250.0
0.179,0.1753973662853241,251.0
0.145,0.22774460911750793,252.0
0.117,0.17968954145908356,253.0
0.138,0.2077094167470932,254.0
0.131,0.13447433710098267,255.0
0.141,0.14558009803295135,256.0
0.117,0.20998623967170715,257.0
0.869,0.23617614805698395,258.0
0.343,0.21262043714523315,259.0
0.842,0.16953060030937195,260.0
0.851,0.1769886314868927,261.0
0.477,0.21765261888504028,262.0
0.181,0.3861013650894165,263.0
0.179,0.3021499216556549,264.0
0.246,0.38758227229118347,265.0
0.27,0.44239315390586853,266.0
0.209,0.28231123089790344,267.0
0.209,0.21913541853427887,268.0
0.218,0.22772255539894104,269.0
0.203,0.18112501502037048,270.0
0.209,0.19971096515655518,271.0
0.202,0.20242266356945038,272.0
0.249,0.2002909779548645,273.0
0.302,0.2048387974500656,274.0
0.39,0.19414114952087402,275.0
0.412,0.12305698543787003,276.0
0.109,0.1298455446958542,277.0
0.102,0.16379709541797638,278.0
0.102,0.13517402112483978,279.0
0.107,0.12965171039104462,280.0
0.101,0.1418703943490982,281.0
0.106,0.1785832643508911,282.0
0.101,0.14714674651622772,283.0
0.1,0.1411760151386261,284.0
0.099,0.12346256524324417,285.0
0.101,0.13810576498508453,286.0
0.099,0.1647282838821411,287.0
0.14,0.13331428170204163,288.0
0.148,0.12009847164154053,289.0
0.132,0.15711303055286407,290.0
0.128,0.18285289406776428,291.0
0.105,0.1317840814590454,292.0
0.123,0.16884014010429382,293.0
0.132,0.12493296712636948,294.0
0.124,0.1583666205406189,295.0
0.159,0.2459164708852768,296.0
0.164,0.18438933789730072,297.0
0.262,0.19833886623382568,298.0
0.344,0.22204574942588806,299.0
0.188,0.27599549293518066,300.0
0.17,0.24801257252693176,301.0
0.175,0.2892461121082306,302.0
0.174,0.20544859766960144,303.0
0.164,0.2155345231294632,304.0
0.143,0.29867255687713623,305.0
0.174,0.3531355559825897,306.0
0.712,0.2875552177429199,307.0
0.395,0.2645237147808075,308.0
0.497,0.2528398334980011,309.0
0.345,0.32205891609191895,310.0
0.189,0.46825170516967773,311.0
0.17,0.3559255301952362,312.0
0.16,0.2680767774581909,313.0
0.172,0.32931283116340637,314.0
0.155,0.2404487431049347,315.0
0.134,0.15943504869937897,316.0
0.185,0.2051515281200409,317.0
0.445,0.13973365724086761,318.0
0.646,0.17931747436523438,319.0
0.432,0.19075673818588257,320.0
0.302,0.159702330827713,321.0
0.258,0.1730177104473114,322.0
0.107,0.17677849531173706,323.0
0.106,0.14372891187667847,324.0
0.098,0.11988171935081482,325.0
0.103,0.15007281303405762,326.0
0.097,0.11661852896213531,327.0
0.157,0.09449543803930283,328.0
0.079,0.12240522354841232,329.0
0.177,0.1383209526538849,330.0
0.107,0.11800794303417206,331.0
0.103,0.11598241329193115,332.0
0.099,0.11841609328985214,333.0
0.097,0.14631147682666779,334.0
0.097,0.14340481162071228,335.0
0.132,0.12292850762605667,336.0


==> plots/Forecast9.csv <==
Real,Predicted,b
0.146,0.07139869034290314,1.0
0.147,0.03456548601388931,2.0
0.13,0.07048318535089493,3.0
0.126,0.07329028844833374,4.0
0.126,0.07536397129297256,5.0
0.109,0.14416392147541046,6.0
0.19,0.08047465980052948,7.0
0.195,0.1483536809682846,8.0
0.177,0.12175595760345459,9.0
0.317,0.12939482927322388,10.0
0.361,0.3740498423576355,11.0
0.411,0.2027858942747116,12.0
0.627,0.19870005548000336,13.0
0.804,0.2911546528339386,14.0
0.485,0.17843946814537048,15.0
0.431,0.29621103405952454,16.0
0.572,0.21721482276916504,17.0
0.536,0.18138322234153748,18.0
0.354,0.6807255744934082,19.0
0.354,0.42444562911987305,20.0
0.331,0.23255468904972076,21.0
0.242,0.6168292760848999,22.0
0.181,0.4015062153339386,23.0
0.183,0.34918534755706787,24.0
0.181,0.25763118267059326,25.0
0.194,0.10056643187999725,26.0
0.15,0.17186222970485687,27.0
0.17,0.21800987422466278,28.0
0.168,0.21870924532413483,29.0
0.184,0.21701167523860931,30.0
0.198,0.1522267758846283,31.0
0.555,0.1352238804101944,32.0
0.579,0.11785733699798584,33.0
0.567,0.1181788519024849,34.0
0.55,0.21552535891532898,35.0
0.133,0.12778183817863464,36.0
0.104,0.1147553026676178,37.0
0.104,0.09109139442443848,38.0
0.103,0.09765362739562988,39.0
0.113,0.07025331258773804,40.0
0.105,0.11445128172636032,41.0
0.105,0.06774363666772842,42.0
0.115,0.10706557333469391,43.0
0.174,0.10314673185348511,44.0
0.11,0.08914317935705185,45.0
0.106,0.10762535035610199,46.0
0.104,0.09513652324676514,47.0
0.135,0.1232747808098793,48.0
0.148,0.08398918062448502,49.0
0.151,0.04636857286095619,50.0
0.142,0.12408006191253662,51.0
0.13,0.1458101123571396,52.0
0.129,0.12732909619808197,53.0
0.126,0.21506406366825104,54.0
0.127,0.13895244896411896,55.0
0.137,0.23813822865486145,56.0
0.167,0.187402606010437,57.0
0.168,0.2411724328994751,58.0
0.166,0.7298035621643066,59.0
0.164,0.3672824800014496,60.0
0.168,0.2884376049041748,61.0
0.182,0.3482414782047272,62.0
1.154,0.24702835083007812,63.0
0.413,0.373833030462265,64.0
0.287,0.349700927734375,65.0
0.237,0.2635824680328369,66.0
0.266,0.7806883454322815,67.0
0.503,0.4259553849697113,68.0
0.373,0.22033827006816864,69.0
0.361,0.48685258626937866,70.0
0.344,0.2867913246154785,71.0
0.374,0.24415327608585358,72.0
0.273,0.5712372660636902,73.0
0.285,0.15787790715694427,74.0
0.335,0.330155611038208,75.0
0.293,0.4303795397281647,76.0
0.492,0.33941465616226196,77.0
0.197,0.3514927923679352,78.0
0.178,0.2308719903230667,79.0
0.125,0.21456609666347504,80.0
0.125,0.15161675214767456,81.0
0.123,0.17585116624832153,82.0
0.132,0.33630186319351196,83.0
0.338,0.16588453948497772,84.0
0.44,0.16129720211029053,85.0
0.102,0.0998147577047348,86.0
0.1,0.12211214751005173,87.0
0.1,0.09312911331653595,88.0
0.1,0.1389354169368744,89.0
0.1,0.1051783636212349,90.0
0.098,0.13294972479343414,91.0
0.102,0.10064984858036041,92.0
0.099,0.07342056930065155,93.0
0.096,0.08998377621173859,94.0
0.096,0.08593586087226868,95.0
0.133,0.07575559616088867,96.0
0.151,0.09774695336818695,97.0
0.152,0.03876837342977524,98.0
0.152,0.11521364003419876,99.0
0.147,0.13773560523986816,100.0
0.146,0.09667343646287918,101.0
0.15,0.19580601155757904,102.0
0.262,0.11701921373605728,103.0
0.295,0.1740964949131012,104.0
0.288,0.13166552782058716,105.0
0.285,0.14863669872283936,106.0
0.25,0.5160983800888062,107.0
0.164,0.26560962200164795,108.0
0.257,0.36058351397514343,109.0
0.203,0.36558541655540466,110.0
0.369,0.2811180055141449,111.0
0.177,0.3802158236503601,112.0
0.177,0.4756319224834442,113.0
0.173,0.324705570936203,114.0
0.172,1.073095679283142,115.0
0.168,0.5627427697181702,116.0
0.177,0.20781555771827698,117.0
0.532,0.722000241279602,118.0
0.734,0.41789254546165466,119.0
0.276,0.2548692524433136,120.0
0.228,0.574920117855072,121.0
0.247,0.16031621396541595,122.0
0.211,0.3337520658969879,123.0
0.195,0.3797919452190399,124.0
0.217,0.27051401138305664,125.0
0.197,0.3092755079269409,126.0
0.233,0.23234550654888153,127.0
0.266,0.2424861192703247,128.0
0.495,0.16098611056804657,129.0
0.483,0.14709243178367615,130.0
0.172,0.27007025480270386,131.0
0.109,0.16818882524967194,132.0
0.105,0.19483046233654022,133.0
0.098,0.14688469469547272,134.0
0.099,0.13383373618125916,135.0
0.099,0.11711301654577255,136.0
0.1,0.13451211154460907,137.0
0.163,0.11233692616224289,138.0
0.094,0.1607615202665329,139.0
0.173,0.10669563710689545,140.0
0.167,0.06374751031398773,141.0
0.131,0.11062866449356079,142.0
0.157,0.10973531007766724,143.0
0.183,0.0911240428686142,144.0
0.194,0.12635605037212372,145.0
0.194,0.06105004623532295,146.0
0.137,0.13764534890651703,147.0
0.132,0.1385890543460846,148.0
0.114,0.09360440820455551,149.0
0.135,0.1898704469203949,150.0
0.116,0.11371022462844849,151.0
0.127,0.2361632138490677,152.0
0.119,0.13646000623703003,153.0
0.116,0.15027973055839539,154.0
0.116,0.4070202112197876,155.0
0.111,0.2440926432609558,156.0
0.124,0.24819110333919525,157.0
0.117,0.359090656042099,158.0
0.11,0.2554885149002075,159.0
0.245,0.39897698163986206,160.0
0.169,0.3525303304195404,161.0
0.164,0.26578396558761597,162.0
0.175,0.7578923106193542,163.0
0.584,0.3890950083732605,164.0
0.49,0.1479705274105072,165.0
0.235,0.5231055617332458,166.0
0.21,0.3589476943016052,167.0
0.231,0.23158058524131775,168.0
0.468,0.4774990379810333,169.0
0.211,0.13138119876384735,170.0
0.276,0.252313494682312,171.0
0.258,0.26371797919273376,172.0
0.234,0.2437150627374649,173.0
0.194,0.3421618640422821,174.0
0.214,0.15975451469421387,175.0
0.191,0.20486272871494293,176.0
0.398,0.12382540851831436,177.0
0.203,0.12372604757547379,178.0
0.111,0.17105251550674438,179.0
0.104,0.1120389848947525,180.0
0.1,0.14957095682621002,181.0
0.098,0.10056696087121964,182.0
0.098,0.11454112082719803,183.0
0.101,0.10229860991239548,184.0
0.097,0.13681767880916595,185.0
0.1,0.09478981047868729,186.0
0.108,0.11316421627998352,187.0
0.111,0.11927429586648941,188.0
0.105,0.07213963568210602,189.0
0.095,0.12594789266586304,190.0
0.098,0.14257106184959412,191.0
0.131,0.10922247916460037,192.0
0.143,0.11758498102426529,193.0
0.138,0.034943945705890656,194.0
0.129,0.08917855471372604,195.0
0.122,0.08048859983682632,196.0
0.126,0.08982668817043304,197.0
0.15,0.16370698809623718,198.0
0.189,0.09692232310771942,199.0
0.173,0.17320802807807922,200.0
0.161,0.1309415102005005,201.0
0.12,0.11938990652561188,202.0
0.118,0.27502599358558655,203.0
0.153,0.15213698148727417,204.0
0.119,0.25748971104621887,205.0
0.181,0.27322831749916077,206.0
0.347,0.1872357279062271,207.0
0.552,0.31733813881874084,208.0
0.163,0.3940263092517853,209.0
0.181,0.30791619420051575,210.0
0.167,1.0050833225250244,211.0
0.179,0.5176872611045837,212.0
0.185,0.23906171321868896,213.0
0.167,0.8796252608299255,214.0
0.184,0.6507445573806763,215.0
0.2,0.35331395268440247,216.0
0.286,0.2734513282775879,217.0
0.267,0.09446608275175095,218.0
0.459,0.17314037680625916,219.0
0.278,0.18672236800193787,220.0
0.191,0.17479825019836426,221.0
0.187,0.22363194823265076,222.0
0.18,0.12562663853168488,223.0
0.154,0.18365126848220825,224.0
0.135,0.09986605495214462,225.0
0.119,0.09392867982387543,226.0
0.318,0.1655135154724121,227.0
0.411,0.10076021403074265,228.0
0.133,0.11386145651340485,229.0
0.109,0.1133187860250473,230.0
0.107,0.09579594433307648,231.0
0.106,0.1044878214597702,232.0
0.131,0.11287679523229599,233.0
0.081,0.09396866708993912,234.0
0.183,0.15661907196044922,235.0
0.108,0.1326962262392044,236.0
0.106,0.0752696543931961,237.0
0.099,0.13352634012699127,238.0
0.1,0.12695914506912231,239.0
0.133,0.118074432015419,240.0
0.15,0.07720683515071869,241.0
0.146,0.03676970675587654,242.0
0.13,0.07657963037490845,243.0
0.124,0.09792839735746384,244.0
0.119,0.06322195380926132,245.0
0.115,0.1713445782661438,246.0
0.136,0.07689978927373886,247.0
0.184,0.154210165143013,248.0
0.255,0.09265420585870743,249.0
0.225,0.08865249156951904,250.0
0.179,0.26923811435699463,251.0
0.145,0.15577249228954315,252.0
0.117,0.14406432211399078,253.0
0.138,0.2167675644159317,254.0
0.131,0.16375765204429626,255.0
0.141,0.2944546043872833,256.0
0.117,0.2764712870121002,257.0
0.869,0.19150984287261963,258.0
0.343,0.6730248928070068,259.0
0.842,0.28944122791290283,260.0
0.851,0.132762148976326,261.0
0.477,0.4600836932659149,262.0
0.181,0.2818191945552826,263.0
0.179,0.23019444942474365,264.0
0.246,0.3741486668586731,265.0
0.27,0.14728212356567383,266.0
0.209,0.2814129590988159,267.0
0.209,0.35193943977355957,268.0
0.218,0.34328657388687134,269.0
0.203,0.42829030752182007,270.0
0.209,0.1988711655139923,271.0
0.202,0.2791360318660736,272.0
0.249,0.14725752174854279,273.0
0.302,0.13356131315231323,274.0
0.39,0.2737894058227539,275.0
0.412,0.14365379512310028,276.0
0.109,0.13006772100925446,277.0
0.102,0.10400669276714325,278.0
0.102,0.1091131716966629,279.0
0.107,0.11350277066230774,280.0
0.101,0.1404990702867508,281.0
0.106,0.10552209615707397,282.0
0.101,0.12313161790370941,283.0
0.1,0.10000776499509811,284.0
0.099,0.061657894402742386,285.0
0.101,0.08938636630773544,286.0
0.099,0.09742103517055511,287.0
0.14,0.10510483384132385,288.0
0.148,0.08931497484445572,289.0
0.132,0.03559700399637222,290.0
0.128,0.08061204105615616,291.0
0.105,0.0949932411313057,292.0
0.123,0.0864839032292366,293.0
0.132,0.1967543363571167,294.0
0.124,0.09158064424991608,295.0
0.159,0.1997050642967224,296.0
0.164,0.14681954681873322,297.0
0.262,0.139264777302742,298.0
0.344,0.36442044377326965,299.0
0.188,0.18675334751605988,300.0
0.17,0.2139929234981537,301.0
0.175,0.22635941207408905,302.0
0.174,0.17745164036750793,303.0
0.164,0.30516180396080017,304.0
0.143,0.36961832642555237,305.0
0.174,0.2847123146057129,306.0
0.712,0.9120530486106873,307.0
0.395,0.42288944125175476,308.0
0.497,0.19345442950725555,309.0
0.345,0.5961652994155884,310.0
0.189,0.41936054825782776,311.0
0.17,0.26206013560295105,312.0
0.16,0.3123079240322113,313.0
0.172,0.11985181272029877,314.0
0.155,0.20829349756240845,315.0
0.134,0.24150170385837555,316.0
0.185,0.25933581590652466,317.0
0.445,0.3334103524684906,318.0
0.646,0.15708717703819275,319.0
0.432,0.2428925633430481,320.0
0.302,0.168318510055542,321.0
0.258,0.13997426629066467,322.0
0.107,0.2802172303199768,323.0
0.106,0.14336705207824707,324.0
0.098,0.1293489784002304,325.0
0.103,0.11088602989912033,326.0
0.097,0.09992559254169464,327.0
0.157,0.1031377837061882,328.0
0.079,0.13060006499290466,329.0
0.177,0.092127226293087,330.0
0.107,0.1509370654821396,331.0
0.103,0.1144881322979927,332.0
0.099,0.07455221563577652,333.0
0.097,0.09154315292835236,334.0
0.097,0.10336550325155258,335.0
0.132,0.10778335481882095,336.0


==> plots/ForecastReal1.csv <==
Real,Predicted,b
0.146,0.10780268907546997,1.0
0.147,0.12643171846866608,2.0
0.13,0.1124582588672638,3.0
0.126,0.08815599232912064,4.0
0.126,0.12074201554059982,5.0
0.109,0.181685209274292,6.0
0.19,0.13680200278759003,7.0
0.195,0.32039502263069153,8.0
0.177,0.18091963231563568,9.0
0.317,0.27456459403038025,10.0
0.361,0.21754583716392517,11.0
0.411,0.23943562805652618,12.0
0.627,0.2848489582538605,13.0
0.804,0.34870076179504395,14.0
0.485,0.2044905424118042,15.0
0.431,0.2155909538269043,16.0
0.572,0.21158505976200104,17.0
0.536,0.20719842612743378,18.0
0.354,0.22538167238235474,19.0
0.354,0.1791473776102066,20.0
0.331,0.318633109331131,21.0
0.242,0.22303295135498047,22.0
0.181,0.33884865045547485,23.0
0.183,0.2532017230987549,24.0
0.181,0.2524912655353546,25.0
0.194,0.19740700721740723,26.0
0.15,0.19797484576702118,27.0
0.17,0.19374693930149078,28.0
0.168,0.18473824858665466,29.0
0.184,0.2016754299402237,30.0
0.198,0.16320322453975677,31.0
0.555,0.30403000116348267,32.0
0.579,0.15660585463047028,33.0
0.567,0.22535869479179382,34.0
0.55,0.16294904053211212,35.0
0.133,0.15316066145896912,36.0
0.104,0.17116466164588928,37.0
0.104,0.25704288482666016,38.0
0.103,0.1510135531425476,39.0
0.113,0.11986731737852097,40.0
0.105,0.1499401479959488,41.0
0.105,0.09185384958982468,42.0
0.115,0.13672633469104767,43.0
0.174,0.10334952920675278,44.0
0.11,0.11488879472017288,45.0
0.106,0.0905565470457077,46.0
0.104,0.13230502605438232,47.0
0.135,0.10400327295064926,48.0
0.148,0.09790755808353424,49.0
0.151,0.11238446831703186,50.0
0.142,0.12090250849723816,51.0
0.13,0.09544733166694641,52.0
0.129,0.11520379781723022,53.0
0.126,0.1706254929304123,54.0
0.127,0.12387532740831375,55.0
0.137,0.32440608739852905,56.0
0.167,0.1744212806224823,57.0
0.168,0.2602473795413971,58.0
0.166,0.20621159672737122,59.0
0.164,0.26527139544487,60.0
0.168,0.2909528315067291,61.0
0.182,0.37857216596603394,62.0
1.154,0.2307547777891159,63.0
0.413,0.21279916167259216,64.0
0.287,0.2341475784778595,65.0
0.237,0.19162677228450775,66.0
0.266,0.23832468688488007,67.0
0.503,0.17017436027526855,68.0
0.373,0.2505248486995697,69.0
0.361,0.19630445539951324,70.0
0.344,0.3004691004753113,71.0
0.374,0.20961466431617737,72.0
0.273,0.4018358290195465,73.0
0.285,0.29387131333351135,74.0
0.335,0.2567785084247589,75.0
0.293,0.2421920895576477,76.0
0.492,0.21800540387630463,77.0
0.197,0.212895005941391,78.0
0.178,0.19721719622612,79.0
0.125,0.2876189947128296,80.0
0.125,0.17514726519584656,81.0
0.123,0.23564298450946808,82.0
0.132,0.1667410284280777,83.0
0.338,0.16190338134765625,84.0
0.44,0.1651090383529663,85.0
0.102,0.22118757665157318,86.0
0.1,0.15489177405834198,87.0
0.1,0.11543194204568863,88.0
0.1,0.18033058941364288,89.0
0.1,0.09778430312871933,90.0
0.098,0.1369999796152115,91.0
0.102,0.0993565022945404,92.0
0.099,0.10371428728103638,93.0
0.096,0.10485715419054031,94.0
0.096,0.1282135397195816,95.0
0.133,0.09627467393875122,96.0
0.151,0.09016537666320801,97.0
0.152,0.11498578637838364,98.0
0.152,0.10265149921178818,99.0
0.147,0.08498668670654297,100.0
0.146,0.12198872864246368,101.0
0.15,0.15786594152450562,102.0
0.262,0.12190315872430801,103.0
0.295,0.2835271954536438,104.0
0.288,0.15396711230278015,105.0
0.285,0.22046232223510742,106.0
0.25,0.17743004858493805,107.0
0.164,0.2312544882297516,108.0
0.257,0.2504412531852722,109.0
0.203,0.34456565976142883,110.0
0.369,0.20938006043434143,111.0
0.177,0.20756910741329193,112.0
0.177,0.23024244606494904,113.0
0.173,0.21253831684589386,114.0
0.172,0.2566075921058655,115.0
0.168,0.17152027785778046,116.0
0.177,0.3344787657260895,117.0
0.532,0.27422165870666504,118.0
0.734,0.35375967621803284,119.0
0.276,0.28200337290763855,120.0
0.228,0.3961750864982605,121.0
0.247,0.303254634141922,122.0
0.211,0.21210071444511414,123.0
0.195,0.20949721336364746,124.0
0.217,0.21303780376911163,125.0
0.197,0.2249763309955597,126.0
0.233,0.18689680099487305,127.0
0.266,0.30705899000167847,128.0
0.495,0.1625126302242279,129.0
0.483,0.21876294910907745,130.0
0.172,0.15661592781543732,131.0
0.109,0.14417807757854462,132.0
0.105,0.1670238971710205,133.0
0.098,0.1892806738615036,134.0
0.099,0.1377032846212387,135.0
0.099,0.11050592362880707,136.0
0.1,0.15506665408611298,137.0
0.163,0.09637969732284546,138.0
0.094,0.1066560447216034,139.0
0.173,0.08452674746513367,140.0
0.167,0.10882024466991425,141.0
0.131,0.0951450988650322,142.0
0.157,0.14410734176635742,143.0
0.183,0.1272761970758438,144.0
0.194,0.15930211544036865,145.0
0.194,0.1806565821170807,146.0
0.137,0.1344091147184372,147.0
0.132,0.11105585843324661,148.0
0.114,0.16057424247264862,149.0
0.135,0.21358633041381836,150.0
0.116,0.14922522008419037,151.0
0.127,0.33772093057632446,152.0
0.119,0.18702368438243866,153.0
0.116,0.25478649139404297,154.0
0.116,0.1991014927625656,155.0
0.111,0.24313998222351074,156.0
0.124,0.272829532623291,157.0
0.117,0.3295442461967468,158.0
0.11,0.19248269498348236,159.0
0.245,0.20079901814460754,160.0
0.169,0.22989089787006378,161.0
0.164,0.20395563542842865,162.0
0.175,0.2255527526140213,163.0
0.584,0.15784019231796265,164.0
0.49,0.3192536234855652,165.0
0.235,0.24425949156284332,166.0
0.21,0.34073808789253235,167.0
0.231,0.2618744969367981,168.0
0.468,0.3485907316207886,169.0
0.211,0.2970018684864044,170.0
0.276,0.18880312144756317,171.0
0.258,0.1817736029624939,172.0
0.234,0.20310284197330475,173.0
0.194,0.20659783482551575,174.0
0.214,0.1823549121618271,175.0
0.191,0.24201856553554535,176.0
0.398,0.17162543535232544,177.0
0.203,0.2026280164718628,178.0
0.111,0.14547060430049896,179.0
0.104,0.13144469261169434,180.0
0.1,0.13373400270938873,181.0
0.098,0.17783594131469727,182.0
0.098,0.12007614225149155,183.0
0.101,0.1026013121008873,184.0
0.097,0.1385270059108734,185.0
0.1,0.10165955126285553,186.0
0.108,0.1236952394247055,187.0
0.111,0.08942709863185883,188.0
0.105,0.1481524407863617,189.0
0.095,0.13302159309387207,190.0
0.098,0.16458246111869812,191.0
0.131,0.13480037450790405,192.0
0.143,0.11838433891534805,193.0
0.138,0.1471295952796936,194.0
0.129,0.10290186107158661,195.0
0.122,0.0853610560297966,196.0
0.126,0.1259317398071289,197.0
0.15,0.1743529886007309,198.0
0.189,0.132595956325531,199.0
0.173,0.27404046058654785,200.0
0.161,0.17233441770076752,201.0
0.12,0.2284192144870758,202.0
0.118,0.1764345020055771,203.0
0.153,0.20263728499412537,204.0
0.119,0.22410820424556732,205.0
0.181,0.29804694652557373,206.0
0.347,0.1635318547487259,207.0
0.552,0.1911545991897583,208.0
0.163,0.185879185795784,209.0
0.181,0.2066507488489151,210.0
0.167,0.2139093279838562,211.0
0.179,0.16424620151519775,212.0
0.185,0.36352264881134033,213.0
0.167,0.29485464096069336,214.0
0.184,0.37031805515289307,215.0
0.2,0.32131674885749817,216.0
0.286,0.27673691511154175,217.0
0.267,0.2562853693962097,218.0
0.459,0.16008643805980682,219.0
0.278,0.16003553569316864,220.0
0.191,0.1817544400691986,221.0
0.187,0.19903531670570374,222.0
0.18,0.1734173744916916,223.0
0.154,0.2613908052444458,224.0
0.135,0.15846218168735504,225.0
0.119,0.2024553120136261,226.0
0.318,0.13847674429416656,227.0
0.411,0.11357415467500687,228.0
0.133,0.12323697656393051,229.0
0.109,0.16325967013835907,230.0
0.107,0.100674107670784,231.0
0.106,0.09889072179794312,232.0
0.131,0.11072782427072525,233.0
0.081,0.08604046702384949,234.0
0.183,0.09591631591320038,235.0
0.108,0.08529093116521835,236.0
0.106,0.12560507655143738,237.0
0.099,0.10774952173233032,238.0
0.1,0.1457587033510208,239.0
0.133,0.12821555137634277,240.0
0.15,0.1041368842124939,241.0
0.146,0.13746199011802673,242.0
0.13,0.10606449842453003,243.0
0.124,0.09887807816267014,244.0
0.119,0.1487579196691513,245.0
0.115,0.2076621949672699,246.0
0.136,0.14222784340381622,247.0
0.184,0.3470788300037384,248.0
0.255,0.1821208894252777,249.0
0.225,0.2654861807823181,250.0
0.179,0.20656394958496094,251.0
0.145,0.22431422770023346,252.0
0.117,0.24939092993736267,253.0
0.138,0.3011932373046875,254.0
0.131,0.1677742302417755,255.0
0.141,0.1900671124458313,256.0
0.117,0.18823598325252533,257.0
0.869,0.19067732989788055,258.0
0.343,0.20189397037029266,259.0
0.842,0.15541791915893555,260.0
0.851,0.3300846219062805,261.0
0.477,0.2395726889371872,262.0
0.181,0.32155323028564453,263.0
0.179,0.25584736466407776,264.0
0.246,0.31113776564598083,265.0
0.27,0.24923543632030487,266.0
0.209,0.20899458229541779,267.0
0.209,0.20500726997852325,268.0
0.218,0.21215268969535828,269.0
0.203,0.2006136178970337,270.0
0.209,0.17136834561824799,271.0
0.202,0.24336457252502441,272.0
0.249,0.1694861352443695,273.0
0.302,0.21970169246196747,274.0
0.39,0.14846430718898773,275.0
0.412,0.12930357456207275,276.0
0.109,0.11926677823066711,277.0
0.102,0.16990286111831665,278.0
0.102,0.10854963958263397,279.0
0.107,0.09399861842393875,280.0
0.101,0.11471982300281525,281.0
0.106,0.0882236585021019,282.0
0.101,0.12224626541137695,283.0
0.1,0.0905160903930664,284.0
0.099,0.12676289677619934,285.0
0.101,0.12311293929815292,286.0
0.099,0.13631819188594818,287.0
0.14,0.10752697288990021,288.0
0.148,0.10550442337989807,289.0
0.132,0.1308199018239975,290.0
0.128,0.10963281244039536,291.0
0.105,0.08782242238521576,292.0
0.123,0.13632117211818695,293.0
0.132,0.20113371312618256,294.0
0.124,0.13653630018234253,295.0
0.159,0.3275534510612488,296.0
0.164,0.17805956304073334,297.0
0.262,0.2660900056362152,298.0
0.344,0.2114078402519226,299.0
0.188,0.2248075157403946,300.0
0.17,0.255802184343338,301.0
0.175,0.32326874136924744,302.0
0.174,0.16740486025810242,303.0
0.164,0.18944162130355835,304.0
0.143,0.1750180721282959,305.0
0.174,0.19281327724456787,306.0
0.712,0.220931738615036,307.0
0.395,0.17743369936943054,308.0
0.497,0.37548452615737915,309.0
0.345,0.28425922989845276,310.0
0.189,0.37851279973983765,311.0
0.17,0.2996082007884979,312.0
0.16,0.2718542814254761,313.0
0.172,0.22498749196529388,314.0
0.155,0.19320769608020782,315.0
0.134,0.18731459975242615,316.0
0.185,0.21709272265434265,317.0
0.445,0.209550678730011,318.0
0.646,0.18001936376094818,319.0
0.432,0.281470388174057,320.0
0.302,0.17662553489208221,321.0
0.258,0.2605598270893097,322.0
0.107,0.1780661642551422,323.0
0.106,0.13644692301750183,324.0
0.098,0.1428370624780655,325.0
0.103,0.1658778339624405,326.0
0.097,0.11416276544332504,327.0
0.157,0.09572101384401321,328.0
0.079,0.11131396144628525,329.0
0.177,0.0877295657992363,330.0
0.107,0.10923098772764206,331.0
0.103,0.09346285462379456,332.0
0.099,0.13884559273719788,333.0
0.097,0.1209769994020462,334.0
0.097,0.1503133624792099,335.0
0.132,0.11662142723798752,336.0


==> plots/Sample0.csv <==
a,b
0.05666353,1.0
0.08978203,2.0
0.0526416,3.0
0.04787735,4.0
0.057046283,5.0
0.028666258,6.0
0.03027938,7.0
0.035361763,8.0
0.04430066,9.0
0.03662469,10.0
0.024648719,11.0
0.019641748,12.0
0.02328827,13.0
0.018184751,14.0
0.03892028,15.0
0.027396962,16.0
0.0266331,17.0
0.04048864,18.0
0.0331296,19.0
0.023631398,20.0
0.030940738,21.0
0.022798732,22.0
0.034807958,23.0
0.02226665,24.0
0.030132975,25.0
0.030252896,26.0
0.053487774,27.0
0.14943226,28.0
0.12728125,29.0
0.11707129,30.0
0.051958703,31.0
0.04841867,32.0
0.03311919,33.0
0.040249433,34.0
0.040086936,35.0
0.043302223,36.0
0.08505969,37.0
0.09426622,38.0
0.09778688,39.0
0.22286102,40.0
0.15347041,41.0
0.48256806,42.0
0.30653292,43.0
0.4532148,44.0
0.07634124,45.0
0.14152463,46.0
0.10430046,47.0
0.06398511,48.0
0.052976824,49.0
0.08065306,50.0
0.053982876,51.0
0.03215543,52.0
0.06626975,53.0
0.031966083,54.0
0.04116971,55.0
0.03735654,56.0
0.06403015,57.0
0.041362874,58.0
0.062427763,59.0
0.060671516,60.0
0.06470841,61.0
0.0690823,62.0
0.07356531,63.0
0.048126783,64.0
0.025660075,65.0
0.04216611,66.0
0.034222998,67.0
0.02308025,68.0
0.049841978,69.0
0.036748942,70.0
0.04248443,71.0
0.08518314,72.0
0.069108695,73.0
0.1963629,74.0
0.11780377,75.0
0.12453218,76.0
0.035187006,77.0
0.04986181,78.0
0.061560106,79.0
0.0390895,80.0
0.042440947,81.0
0.06210694,82.0
0.040891644,83.0
0.036633987,84.0
0.056473237,85.0
0.034076277,86.0
0.029181853,87.0
0.030683102,88.0
0.06842868,89.0
0.039202224,90.0
0.07860534,91.0
0.14147387,92.0
0.11231989,93.0
0.10737401,94.0
0.08569505,95.0
0.055934817,96.0
0.036614425,97.0
0.057285164,98.0
0.046320185,99.0
0.042375993,100.0
0.065257944,101.0
0.041804746,102.0
0.03438935,103.0
0.115548685,104.0
0.10202241,105.0
0.13976792,106.0
0.09680701,107.0
0.06359316,108.0
0.020213148,109.0
0.02675634,110.0
0.07192537,111.0
0.0314212,112.0
0.044997778,113.0
0.073169164,114.0
0.03453163,115.0
0.02427386,116.0
0.058617286,117.0
0.024793291,118.0
0.041326676,119.0
0.035016373,120.0
0.05144666,121.0
0.04412314,122.0
0.064033985,123.0
0.10532027,124.0
0.08916382,125.0
0.0853652,126.0
0.06392057,127.0
0.048120655,128.0
0.031398684,129.0
0.045581188,130.0
0.0379623,131.0
0.033325687,132.0
0.06275915,133.0
0.06134579,134.0
0.06206289,135.0
0.19100015,136.0
0.13269484,137.0
0.35795546,138.0
0.23966922,139.0
0.31073132,140.0
0.054121725,141.0
0.09378923,142.0
0.09342059,143.0
0.05144905,144.0
0.05474328,145.0
0.080231346,146.0
0.045232464,147.0
0.03231138,148.0
0.06223752,149.0
0.027099159,150.0
0.0311665,151.0
0.027321117,152.0
0.05618679,153.0
0.03464783,154.0
0.058352903,155.0
0.045470387,156.0
0.047780618,157.0
0.05834153,158.0
0.06444548,159.0
0.04354926,160.0
0.021683956,161.0
0.032330234,162.0
0.02990337,163.0
0.020064238,164.0
0.055022605,165.0
0.033741575,166.0
0.031512,167.0
0.06954528,168.0
0.06911923,169.0
0.20918274,170.0
0.2102906,171.0
0.2797473,172.0
0.049837716,173.0
0.081215404,174.0
0.08119767,175.0
0.043309767,176.0
0.05003219,177.0
0.074808165,178.0
0.05033683,179.0
0.049741097,180.0
0.06692118,181.0
0.03871606,182.0
0.033313636,183.0
0.031769488,184.0
0.06465804,185.0
0.03595215,186.0
0.060829476,187.0
0.062450863,188.0
0.0620499,189.0
0.070219785,190.0
0.07593814,191.0
0.047915563,192.0
0.027431132,193.0
0.039947994,194.0
0.04337059,195.0
0.030302055,196.0
0.06576611,197.0
0.05059197,198.0
0.04978626,199.0
0.14505513,200.0
0.1319351,201.0
0.3348265,202.0
0.24433114,203.0
0.41062793,204.0
0.06889413,205.0
0.12056577,206.0
0.109620936,207.0
0.05463204,208.0
0.059644572,209.0
0.0858546,210.0
0.059611563,211.0
0.058410257,212.0
0.091570586,213.0
0.054148782,214.0
0.045573812,215.0
0.041824058,216.0
0.062456578,217.0
0.04927648,218.0
0.07471116,219.0
0.09115945,220.0
0.0748247,221.0
0.083786145,222.0
0.067932434,223.0
0.0500037,224.0
0.030660866,225.0
0.04523303,226.0
0.039228223,227.0
0.03579285,228.0
0.05925012,229.0
0.039453924,230.0
0.030631604,231.0
0.06614105,232.0
0.075331636,233.0
0.11976546,234.0
0.1058732,235.0
0.1004955,236.0
0.029557426,237.0
0.038033232,238.0
0.07811454,239.0
0.031936023,240.0
0.043675482,241.0
0.07596713,242.0
0.048506994,243.0
0.034564093,244.0
0.060825866,245.0
0.030241637,246.0
0.03803936,247.0
0.031161316,248.0
0.052906226,249.0
0.03924285,250.0
0.057816233,251.0
0.0797703,252.0
0.07967153,253.0
0.0782973,254.0
0.070496075,255.0
0.052767783,256.0
0.027366493,257.0
0.041516922,258.0
0.032772977,259.0
0.02620957,260.0
0.059235733,261.0
0.043382008,262.0
0.042526897,263.0
0.113629825,264.0
0.09025958,265.0
0.24254672,266.0
0.17688501,267.0
0.25870448,268.0
0.055925917,269.0
0.08326787,270.0
0.08020374,271.0
0.04879141,272.0
0.048844337,273.0
0.072146945,274.0
0.046742417,275.0
0.036226418,276.0
0.05806893,277.0
0.030471278,278.0
0.029106602,279.0
0.026484484,280.0
0.059993435,281.0
0.034369987,282.0
0.061214175,283.0
0.049693625,284.0
0.050142612,285.0
0.061306536,286.0
0.067417614,287.0
0.038735498,288.0
0.02407078,289.0
0.035959613,290.0
0.04126674,291.0
0.026361149,292.0
0.048963007,293.0
0.03187937,294.0
0.028320119,295.0
0.084028356,296.0
0.09181289,297.0
0.16699094,298.0
0.088895135,299.0
0.08228371,300.0
0.023099355,301.0
0.02849297,302.0
0.06349779,303.0
0.031429786,304.0
0.045501776,305.0
0.06833795,306.0
0.042335678,307.0
0.034590878,308.0
0.053768203,309.0
0.029191421,310.0
0.028012643,311.0
0.025866969,312.0
0.056809556,313.0
0.03395676,314.0
0.063926026,315.0
0.12870894,316.0
0.115266144,317.0
0.10474441,318.0
0.077752605,319.0
0.05635179,320.0
0.033209443,321.0
0.05679691,322.0
0.043229703,323.0
0.035325326,324.0
0.052659247,325.0
0.02812852,326.0
0.028075038,327.0
0.1164697,328.0
0.121833235,329.0
0.21524929,330.0
0.09235966,331.0
0.06196379,332.0
0.013742345,333.0
0.016694974,334.0
0.06945588,335.0
0.023952287,336.0
0.037187327,337.0
0.070029795,338.0
0.029190931,339.0
0.01734581,340.0
0.04475367,341.0
0.017335474,342.0
0.028220685,343.0
0.024263281,344.0
0.044135407,345.0
0.033784807,346.0
0.040157877,347.0
0.04482753,348.0
0.04301879,349.0
0.04069999,350.0
0.059236567,351.0
0.035799213,352.0
0.024146466,353.0
0.045505952,354.0
0.03219115,355.0
0.023435747,356.0
0.031917956,357.0
0.01892721,358.0
0.01837981,359.0
0.07499631,360.0
0.10502177,361.0
0.26270717,362.0
0.14178942,363.0
0.09580417,364.0
0.013965391,365.0
0.02146149,366.0
0.062426332,367.0
0.024225192,368.0
0.03850286,369.0
0.071497545,370.0
0.029453753,371.0
0.021106618,372.0
0.049470987,373.0
0.01986594,374.0
0.022626009,375.0
0.022136804,376.0
0.05476722,377.0
0.027602702,378.0
0.04720956,379.0
0.03975183,380.0
0.043065555,381.0
0.049600355,382.0
0.057846606,383.0
0.035526272,384.0
0.022549806,385.0
0.036736168,386.0
0.03632239,387.0
0.02367829,388.0
0.034089588,389.0
0.02174463,390.0
0.020684246,391.0
0.07385401,392.0
0.10320895,393.0
0.17766155,394.0
0.08913521,395.0
0.066573985,396.0
0.01490058,397.0
0.018352712,398.0
0.070996396,399.0
0.025380794,400.0
0.04030483,401.0
0.07561854,402.0
0.032129467,403.0
0.021435454,404.0
0.053430036,405.0
0.020059573,406.0
0.028305966,407.0
0.026603196,408.0
0.049665775,409.0
0.03267205,410.0
0.047599085,411.0
0.066043064,412.0
0.06895636,413.0
0.06292747,414.0
0.066428125,415.0
0.04687931,416.0
0.027587358,417.0
0.048694197,418.0
0.034216244,419.0
0.02577406,420.0
0.040734496,421.0
0.025638802,422.0
0.028849151,423.0
0.117865995,424.0
0.12054616,425.0
0.2678512,426.0
0.108464435,427.0
0.07917899,428.0
0.01583637,429.0
0.02139255,430.0
0.08534254,431.0
0.029170841,432.0
0.047186222,433.0
0.08626404,434.0
0.039367706,435.0
0.019868359,436.0
0.05485323,437.0
0.021014638,438.0
0.03341499,439.0
0.029041644,440.0
0.05820506,441.0
0.037000272,442.0
0.05522819,443.0
0.044646278,444.0
0.042084225,445.0
0.048486967,446.0
0.063286856,447.0
0.038388994,448.0
0.022405114,449.0
0.040173043,450.0
0.0306325,451.0
0.019968834,452.0
0.040541425,453.0
0.022995036,454.0
0.028038556,455.0
0.080450505,456.0
0.0977914,457.0
0.32365918,458.0
0.15581596,459.0
0.14178061,460.0
0.02109575,461.0
0.032277163,462.0
0.06436399,463.0
0.033045117,464.0
0.04355805,465.0
0.0740669,466.0
0.034554366,467.0
0.026980137,468.0
0.057879232,469.0
0.026185868,470.0
0.027695606,471.0
0.029703166,472.0
0.070415184,473.0
0.034553673,474.0
0.06663018,475.0
0.07684421,476.0
0.07196692,477.0
0.07542498,478.0
0.07257404,479.0
0.045035362,480.0
0.029996548,481.0
0.047793213,482.0
0.042088136,483.0
0.034741323,484.0
0.043737877,485.0
0.026677314,486.0
0.02228818,487.0
0.10648445,488.0
0.14895862,489.0
0.20121823,490.0
0.0941826,491.0
0.08102652,492.0
0.017186878,493.0
0.020721156,494.0
0.0849585,495.0
0.029377878,496.0
0.048797335,497.0
0.083034985,498.0
0.04031426,499.0
0.025213437,500.0
0.060761128,501.0
0.029611811,502.0
0.0443035,503.0
0.036962617,504.0
0.055865824,505.0
0.05027589,506.0
0.07297998,507.0
0.13254157,508.0
0.097920075,509.0
0.096713245,510.0
0.056114636,511.0
0.04936627,512.0
0.03347506,513.0
0.04928218,514.0
0.036282234,515.0
0.03668778,516.0
0.06448345,517.0
0.03921519,518.0
0.037191972,519.0
0.13372189,520.0
0.14429083,521.0
0.39285657,522.0
0.29152182,523.0
0.24608058,524.0
0.026147682,525.0
0.046973217,526.0
0.09663681,527.0
0.029544462,528.0
0.044578336,529.0
0.085479446,530.0
0.038336664,531.0
0.024492249,532.0
0.05411074,533.0
0.020056404,534.0
0.027817136,535.0
0.021360869,536.0
0.045356825,537.0
0.032560203,538.0
0.04981908,539.0
0.038537502,540.0
0.041108537,541.0
0.050025284,542.0
0.05824797,543.0
0.039159212,544.0
0.020855859,545.0
0.0346516,546.0
0.028755978,547.0
0.018169697,548.0
0.04208187,549.0
0.024635682,550.0
0.023229904,551.0
0.08162078,552.0
0.08290918,553.0
0.23296016,554.0
0.13837875,555.0
0.16030113,556.0
0.026951803,557.0
0.037558474,558.0
0.065852135,559.0
0.030845758,560.0
0.040789016,561.0
0.068842284,562.0
0.03824175,563.0
0.03259097,564.0
0.05547469,565.0
0.028336214,566.0
0.024450243,567.0
0.024188064,568.0
0.06260137,569.0
0.03002481,570.0
0.05891823,571.0
0.07041255,572.0
0.067524254,573.0
0.07217716,574.0
0.06797508,575.0
0.044065267,576.0
0.028551033,577.0
0.04499768,578.0
0.040895578,579.0
0.031228254,580.0
0.04426779,581.0
0.027014084,582.0
0.024631433,583.0
0.08145381,584.0
0.09804686,585.0
0.1643966,586.0
0.09073686,587.0
0.064494856,588.0
0.01569668,589.0
0.019359142,590.0
0.07701332,591.0
0.025175592,592.0
0.042044412,593.0
0.07743165,594.0
0.036044084,595.0
0.021912573,596.0
0.056890585,597.0
0.022143936,598.0
0.036102284,599.0
0.032008212,600.0
0.053970147,601.0
0.04572114,602.0
0.07168756,603.0
0.08985976,604.0
0.08354059,605.0
0.085408695,606.0
0.07139016,607.0
0.054150347,608.0
0.02866458,609.0
0.047616046,610.0
0.03429127,611.0
0.029231088,612.0
0.055224173,613.0
0.04295555,614.0
0.03926978,615.0
0.13701607,616.0
0.14669384,617.0
0.35676312,618.0
0.22563721,619.0
0.32384115,620.0
0.04242769,621.0
0.07167343,622.0
0.09909716,623.0
0.043107502,624.0
0.053133223,625.0
0.08779355,626.0
0.045816675,627.0
0.02975119,628.0
0.06328073,629.0
0.024765393,630.0
0.031867757,631.0
0.026888737,632.0
0.05372612,633.0
0.034385502,634.0
0.057297245,635.0
0.054395,636.0
0.05775626,637.0
0.063079365,638.0
0.06714102,639.0
0.044352192,640.0
0.024793966,641.0
0.037785087,642.0
0.034211356,643.0
0.024422463,644.0
0.046598915,645.0
0.037373755,646.0
0.028998388,647.0
0.06688643,648.0
0.05784264,649.0
0.12426475,650.0
0.13677324,651.0
0.08090574,652.0
0.022975074,653.0
0.041549884,654.0
0.053095922,655.0
0.04712232,656.0
0.04627002,657.0
0.07803871,658.0
0.0322316,659.0
0.036954533,660.0
0.053006865,661.0
0.028471244,662.0
0.023441507,663.0
0.03076761,664.0
0.054081935,665.0
0.05266005,666.0
0.10127097,667.0
0.10695218,668.0
0.07343186,669.0
0.08855079,670.0
0.07581344,671.0
0.058551293,672.0


==> plots/Sample1.csv <==
a,b
0.049315542,1.0
0.17385538,2.0
0.05642288,3.0
0.036770165,4.0
0.019566258,5.0
0.013713452,6.0
0.00865272,7.0
0.01402791,8.0
0.017089436,9.0
0.01827804,10.0
0.0029968787,11.0
0.0028015452,12.0
0.0020348486,13.0
0.0013798664,14.0
0.0071356185,15.0
0.0035143099,16.0
0.002628912,17.0
0.0055209096,18.0
0.0030801287,19.0
0.0014409034,20.0
0.0028437371,21.0
0.0025217198,22.0
0.0056391773,23.0
0.0032797006,24.0
0.0022355793,25.0
0.0031440258,26.0
0.00235397,27.0
0.0011651166,28.0
0.0026078492,29.0
0.0016449001,30.0
0.010783112,31.0
0.003975575,32.0
0.0073472303,33.0
0.023798702,34.0
0.014932873,35.0
0.0070605897,36.0
0.0036632197,37.0
0.004648378,38.0
0.0072180703,39.0
0.0168387,40.0
0.014153616,41.0
0.03950164,42.0
0.005580911,43.0
0.0024895677,44.0
0.00088127784,45.0
0.00077518594,46.0
0.011385302,47.0
0.003640891,48.0
0.0022508577,49.0
0.0063714124,50.0
0.0020934718,51.0
0.0010405816,52.0
0.008129396,53.0
0.0034298664,54.0
0.0033241708,55.0
0.0042005097,56.0
0.004706853,57.0
0.00352356,58.0
0.0025502928,59.0
0.0024479555,60.0
0.0019516135,61.0
0.0013647727,62.0
0.0055381246,63.0
0.0023249402,64.0
0.008257381,65.0
0.012347767,66.0
0.015731236,67.0
0.011816938,68.0
0.009903304,69.0
0.0100427205,70.0
0.011105513,71.0
0.0153097045,72.0
0.0148437265,73.0
0.038992986,74.0
0.014276192,75.0
0.0047602677,76.0
0.001861512,77.0
0.0018539364,78.0
0.01318074,79.0
0.0043033143,80.0
0.0033595038,81.0
0.007477817,82.0
0.0036343806,83.0
0.0019078428,84.0
0.008669549,85.0
0.0051781097,86.0
0.0056645297,87.0
0.0058259536,88.0
0.004828651,89.0
0.0045321165,90.0
0.0037221299,91.0
0.0024490939,92.0
0.0038371084,93.0
0.0025839703,94.0
0.017629676,95.0
0.0059577534,96.0
0.01350948,97.0
0.04607783,98.0
0.027168436,99.0
0.0148843955,100.0
0.007245075,101.0
0.0075723096,102.0
0.008545025,103.0
0.031139543,104.0
0.039123695,105.0
0.047319558,106.0
0.0062830267,107.0
0.0040677073,108.0
0.0018478195,109.0
0.0014381855,110.0
0.016120119,111.0
0.006312132,112.0
0.003839783,113.0
0.010862236,114.0
0.003621234,115.0
0.0019231249,116.0
0.007934693,117.0
0.004526157,118.0
0.0040666224,119.0
0.0036435318,120.0
0.005387222,121.0
0.0039580544,122.0
0.0038648196,123.0
0.0030654662,124.0
0.0027970907,125.0
0.0020506275,126.0
0.011447392,127.0
0.0039065094,128.0
0.013365025,129.0
0.04130221,130.0
0.028092721,131.0
0.014998986,132.0
0.010197769,133.0
0.00843934,134.0
0.0098321,135.0
0.030841926,136.0
0.028441401,137.0
0.04069656,138.0
0.0041693426,139.0
0.0027147802,140.0
0.0014965563,141.0
0.0010235119,142.0
0.015007523,143.0
0.0050386,144.0
0.0029308994,145.0
0.008375059,146.0
0.0033198325,147.0
0.0015382754,148.0
0.006221119,149.0
0.00376728,150.0
0.0044233105,151.0
0.004078984,152.0
0.004411493,153.0
0.0038434728,154.0
0.0027677456,155.0
0.0021088908,156.0
0.00300205,157.0
0.001902937,158.0
0.01005501,159.0
0.0040927683,160.0
0.009974056,161.0
0.029743297,162.0
0.024901437,163.0
0.014037546,164.0
0.007021942,165.0
0.008528372,166.0
0.012037008,167.0
0.027504817,168.0
0.025728885,169.0
0.069032826,170.0
0.007391131,171.0
0.003612666,172.0
0.0014378516,173.0
0.0011283469,174.0
0.014477925,175.0
0.0047123428,176.0
0.0032582404,177.0
0.009102997,178.0
0.0032814469,179.0
0.0017023623,180.0
0.008227167,181.0
0.0044732364,182.0
0.0054962616,183.0
0.006216215,184.0
0.004494973,185.0
0.0044053216,186.0
0.002561642,187.0
0.0016855948,188.0
0.003926222,189.0
0.0021192075,190.0
0.01828737,191.0
0.006875353,192.0
0.010282601,193.0
0.06915821,194.0
0.03459271,195.0
0.014230073,196.0
0.004962059,197.0
0.005659758,198.0
0.009048307,199.0
0.034559026,200.0
0.068020985,201.0
0.08722075,202.0
0.0046567474,203.0
0.0038050367,204.0
0.0019286941,205.0
0.0011544136,206.0
0.015755469,207.0
0.006464996,208.0
0.0031266508,209.0
0.008865951,210.0
0.0032575114,211.0
0.0014427076,212.0
0.006045786,213.0
0.003935292,214.0
0.0036245757,215.0
0.003221325,216.0
0.003450354,217.0
0.002922988,218.0
0.0026473794,219.0
0.001903776,220.0
0.0020595554,221.0
0.0013811359,222.0
0.009923525,223.0
0.0032606476,224.0
0.011465078,225.0
0.030280909,226.0
0.020115279,227.0
0.010582777,228.0
0.008075469,229.0
0.005855987,230.0
0.007468638,231.0
0.018631713,232.0
0.025673455,233.0
0.025571456,234.0
0.003270497,235.0
0.00210664,236.0
0.0011308157,237.0
0.00078241824,238.0
0.014555216,239.0
0.0043814825,240.0
0.0023163504,241.0
0.0070111235,242.0
0.0026515361,243.0
0.001114185,244.0
0.00485927,245.0
0.0027977792,246.0
0.0037096879,247.0
0.0029806108,248.0
0.004475352,249.0
0.003569731,250.0
0.0029509705,251.0
0.0025517172,252.0
0.0024273237,253.0
0.0017054944,254.0
0.00787752,255.0
0.0030377435,256.0
0.010479038,257.0
0.025952905,258.0
0.023927916,259.0
0.014036705,260.0
0.008198673,261.0
0.008086279,262.0
0.010384437,263.0
0.03287945,264.0
0.03164639,265.0
0.09935404,266.0
0.010335018,267.0
0.0049517476,268.0
0.0016317624,269.0
0.0014380717,270.0
0.015686994,271.0
0.005558367,272.0
0.0038967147,273.0
0.011902299,274.0
0.003646236,275.0
0.0019797476,276.0
0.010985674,277.0
0.0046124817,278.0
0.006030556,279.0
0.0068112994,280.0
0.007467058,281.0
0.006392916,282.0
0.0036894942,283.0
0.0029609846,284.0
0.0046650996,285.0
0.0029549678,286.0
0.019163625,287.0
0.007575272,288.0
0.009654427,289.0
0.040496737,290.0
0.028495064,291.0
0.0132586695,292.0
0.0066653,293.0
0.007376981,294.0
0.009427855,295.0
0.04476314,296.0
0.075774185,297.0
0.14480165,298.0
0.01234638,299.0
0.008594126,300.0
0.0027068339,301.0
0.0022112795,302.0
0.019334339,303.0
0.00892412,304.0
0.006604821,305.0
0.017870087,306.0
0.0053690295,307.0
0.0033270945,308.0
0.011672878,309.0
0.006183061,310.0
0.005229962,311.0
0.005582093,312.0
0.0075618466,313.0
0.005469262,314.0
0.0047790064,315.0
0.0038250983,316.0
0.0044065546,317.0
0.0030262026,318.0
0.014349366,319.0
0.0056667607,320.0
0.017541468,321.0
0.05141065,322.0
0.037345786,323.0
0.020505864,324.0
0.012045285,325.0
0.010540425,326.0
0.010647844,327.0
0.038596783,328.0
0.035500012,329.0
0.038085807,330.0
0.0055220854,331.0
0.0036584532,332.0
0.0020305156,333.0
0.0015360767,334.0
0.016603477,335.0
0.006757617,336.0
0.0037523303,337.0
0.01020987,338.0
0.0037041435,339.0
0.0019295488,340.0
0.0067854216,341.0
0.003944025,342.0
0.005011577,343.0
0.0042363293,344.0
0.006568422,345.0
0.005029729,346.0
0.004918025,347.0
0.0044463812,348.0
0.0036939557,349.0
0.0030120327,350.0
0.009165738,351.0
0.0040148036,352.0
0.014137562,353.0
0.024846239,354.0
0.026113937,355.0
0.02050053,356.0
0.013602668,357.0
0.012754022,358.0
0.010449881,359.0
0.04283261,360.0
0.049038664,361.0
0.1147506,362.0
0.03523406,363.0
0.012574471,364.0
0.002732454,365.0
0.003020914,366.0
0.024621377,367.0
0.0076882825,368.0
0.0074833855,369.0
0.02236425,370.0
0.005965563,371.0
0.004247344,372.0
0.017337361,373.0
0.0067444737,374.0
0.0067406497,375.0
0.00732824,376.0
0.013137588,377.0
0.008523313,378.0
0.007079151,379.0
0.0063911453,380.0
0.0074101062,381.0
0.0055248057,382.0
0.020964073,383.0
0.009391962,384.0
0.015763475,385.0
0.042162675,386.0
0.039794404,387.0
0.02325435,388.0
0.013868456,389.0
0.014923772,390.0
0.01061145,391.0
0.05742656,392.0
0.07467415,393.0
0.082917474,394.0
0.016813613,395.0
0.011232633,396.0
0.0038875092,397.0
0.0032481363,398.0
0.025809199,399.0
0.010564,400.0
0.009068693,401.0
0.021189727,402.0
0.007453329,403.0
0.005186566,404.0
0.015548323,405.0
0.008244238,406.0
0.0074802567,407.0
0.008000514,408.0
0.013392003,409.0
0.009058734,410.0
0.008931196,411.0
0.010092822,412.0
0.009953108,413.0
0.0071488074,414.0
0.021351445,415.0
0.009602566,416.0
0.019912826,417.0
0.04708486,418.0
0.033522144,419.0
0.020464452,420.0
0.014914382,421.0
0.012228563,422.0
0.012075087,423.0
0.06224158,424.0
0.04931546,425.0
0.04743623,426.0
0.0065238504,427.0
0.005228292,428.0
0.0029611944,429.0
0.0021463956,430.0
0.020877363,431.0
0.0095322365,432.0
0.0062217102,433.0
0.016709073,434.0
0.006322954,435.0
0.0032865105,436.0
0.010001073,437.0
0.0053634965,438.0
0.0070195207,439.0
0.0062277676,440.0
0.01370691,441.0
0.009339087,442.0
0.009030751,443.0
0.008932465,444.0
0.005212079,445.0
0.004821301,446.0
0.010218697,447.0
0.0051712794,448.0
0.013060256,449.0
0.016289607,450.0
0.023124136,451.0
0.019258248,452.0
0.019781051,453.0
0.018137919,454.0
0.012580959,455.0
0.03692208,456.0
0.050906453,457.0
0.17933494,458.0
0.11745519,459.0
0.03808713,460.0
0.0045447014,461.0
0.0062872134,462.0
0.03162084,463.0
0.009126463,464.0
0.014004269,465.0
0.0397335,466.0
0.011392547,467.0
0.010274505,468.0
0.026572589,469.0
0.011936357,470.0
0.012674748,471.0
0.014576079,472.0
0.017871708,473.0
0.013489019,474.0
0.011718874,475.0
0.007879581,476.0
0.018448913,477.0
0.011894073,478.0
0.031080736,479.0
0.020677557,480.0
0.020011596,481.0
0.05528358,482.0
0.04117816,483.0
0.02358232,484.0
0.012148221,485.0
0.014825699,486.0
0.0123300655,487.0
0.071285985,488.0
0.09736923,489.0
0.09838477,490.0
0.014804767,491.0
0.013030136,492.0
0.0052328873,493.0
0.0038813637,494.0
0.037975285,495.0
0.014246987,496.0
0.013591973,497.0
0.027258502,498.0
0.010966504,499.0
0.0066507854,500.0
0.021762906,501.0
0.011439397,502.0
0.009530034,503.0
0.010522254,504.0
0.012702874,505.0
0.009271255,506.0
0.008444548,507.0
0.010396868,508.0
0.012287446,509.0
0.0068103108,510.0
0.023496376,511.0
0.011965773,512.0
0.028061884,513.0
0.07639468,514.0
0.040596027,515.0
0.029854422,516.0
0.019178675,517.0
0.01339026,518.0
0.0132847335,519.0
0.06647226,520.0
0.0573462,521.0
0.043719545,522.0
0.005416852,523.0
0.0044964952,524.0
0.0029223065,525.0
0.0018980694,526.0
0.020133516,527.0
0.009285221,528.0
0.0059098597,529.0
0.015369028,530.0
0.0061559137,531.0
0.003044507,532.0
0.008868358,533.0
0.0050987112,534.0
0.0067607104,535.0
0.005606219,536.0
0.011205571,537.0
0.00783204,538.0
0.007306861,539.0
0.006970305,540.0
0.0058430005,541.0
0.004903902,542.0
0.013686429,543.0
0.0066462075,544.0
0.014973444,545.0
0.02500581,546.0
0.026981173,547.0
0.020892832,548.0
0.017035203,549.0
0.014712295,550.0
0.013029336,551.0
0.06287007,552.0
0.103226334,553.0
0.2821161,554.0
0.078897946,555.0
0.03588227,556.0
0.0042535267,557.0
0.0050229738,558.0
0.039768614,559.0
0.0105265975,560.0
0.015612777,561.0
0.04189019,562.0
0.009709336,563.0
0.008037557,564.0
0.023129996,565.0
0.008943285,566.0
0.008635564,567.0
0.009491753,568.0
0.018003156,569.0
0.011539711,570.0
0.009393649,571.0
0.0075620003,572.0
0.0112736905,573.0
0.007669523,574.0
0.029691115,575.0
0.014585459,576.0
0.019769246,577.0
0.0773438,578.0
0.05444273,579.0
0.025745176,580.0
0.015091997,581.0
0.01581876,582.0
0.012185481,583.0
0.06400705,584.0
0.07585403,585.0
0.064439416,586.0
0.008248753,587.0
0.0069367825,588.0
0.0036000805,589.0
0.0024633545,590.0
0.021288348,591.0
0.009749731,592.0
0.0069429073,593.0
0.017471822,594.0
0.0065397304,595.0
0.0036624763,596.0
0.009789592,597.0
0.0061078058,598.0
0.0077255904,599.0
0.006198986,600.0
0.009462127,601.0
0.007616089,602.0
0.007150706,603.0
0.0072466433,604.0
0.0076043704,605.0
0.00577211,606.0
0.01928943,607.0
0.008646189,608.0
0.016322197,609.0
0.039793484,610.0
0.028248938,611.0
0.018893868,612.0
0.013295971,613.0
0.010649098,614.0
0.009294557,615.0
0.057612572,616.0
0.08517123,617.0
0.10741818,618.0
0.017935084,619.0
0.012039249,620.0
0.0034158942,621.0
0.00305593,622.0
0.03272777,623.0
0.011104682,624.0
0.009639514,625.0
0.027646424,626.0
0.006798231,627.0
0.0041204807,628.0
0.017292676,629.0
0.0062499233,630.0
0.006516357,631.0
0.0067160614,632.0
0.016789824,633.0
0.010042914,634.0
0.01004207,635.0
0.009501265,636.0
0.005314216,637.0
0.004868614,638.0
0.0121681765,639.0
0.004810496,640.0
0.013027253,641.0
0.01749352,642.0
0.030961165,643.0
0.0185902,644.0
0.020678261,645.0
0.021793863,646.0
0.018202653,647.0
0.026323272,648.0
0.023136018,649.0
0.13538495,650.0
0.16909455,651.0
0.039138023,652.0
0.004705273,653.0
0.009290422,654.0
0.012861091,655.0
0.008660066,656.0
0.008144469,657.0
0.013085879,658.0
0.0050676693,659.0
0.0045269174,660.0
0.018015372,661.0
0.008031586,662.0
0.008739274,663.0
0.014926922,664.0
0.0120549705,665.0
0.008541347,666.0
0.011850322,667.0
0.009476587,668.0
0.020898154,669.0
0.013897744,670.0
0.046185654,671.0
0.034982275,672.0


==> plots/Sample2.csv <==
a,b
0.05479312,1.0
0.10285057,2.0
0.06895201,3.0
0.10831422,4.0
0.11233247,5.0
0.05512038,6.0
0.035741728,7.0
0.07391499,8.0
0.08043678,9.0
0.06490487,10.0
0.031306483,11.0
0.033617876,12.0
0.042082325,13.0
0.021056088,14.0
0.058014248,15.0
0.036405176,16.0
0.0464348,17.0
0.063209996,18.0
0.05833125,19.0
0.041897606,20.0
0.05586173,21.0
0.06936217,22.0
0.13098645,23.0
0.07908499,24.0
0.05220821,25.0
0.06598298,26.0
0.046696924,27.0
0.101140216,28.0
0.088554,29.0
0.070103124,30.0
0.037719063,31.0
0.038541652,32.0
0.03984978,33.0
0.030611401,34.0
0.028183397,35.0
0.03221697,36.0
0.06893759,37.0
0.08429165,38.0
0.064496554,39.0
0.18267465,40.0
0.06998697,41.0
0.27363747,42.0
0.39208436,43.0
0.6524565,44.0
0.15367116,45.0
0.3110216,46.0
0.14877918,47.0
0.09363277,48.0
0.052150093,49.0
0.09142063,50.0
0.064038225,51.0
0.0659838,52.0
0.08308509,53.0
0.049575906,54.0
0.038111124,55.0
0.035158485,56.0
0.060750876,57.0
0.037080023,58.0
0.059061885,59.0
0.045344066,60.0
0.04790854,61.0
0.05766362,62.0
0.072671875,63.0
0.04518522,64.0
0.02457014,65.0
0.03593435,66.0
0.035043623,67.0
0.022200378,68.0
0.060641743,69.0
0.03722641,70.0
0.041853577,71.0
0.06918095,72.0
0.064994134,73.0
0.21427096,74.0
0.2092508,75.0
0.35547316,76.0
0.091081664,77.0
0.20293662,78.0
0.13192435,79.0
0.14871548,80.0
0.09308385,81.0
0.19696118,82.0
0.092117995,83.0
0.21293055,84.0
0.17642047,85.0
0.1592014,86.0
0.07884799,87.0
0.13156107,88.0
0.12799205,89.0
0.10102047,90.0
0.15372658,91.0
0.26786718,92.0
0.15502362,93.0
0.15680937,94.0
0.10469311,95.0
0.07641501,96.0
0.05871232,97.0
0.08182451,98.0
0.06075401,99.0
0.066649914,100.0
0.06368349,101.0
0.045283627,102.0
0.028285826,103.0
0.043318488,104.0
0.04730532,105.0
0.047364853,106.0
0.06600971,107.0
0.03221075,108.0
0.01902695,109.0
0.022631107,110.0
0.055459995,111.0
0.024508541,112.0
0.028898774,113.0
0.052728016,114.0
0.030488545,115.0
0.021011854,116.0
0.045696657,117.0
0.021425596,118.0
0.034050792,119.0
0.025428234,120.0
0.030137105,121.0
0.032428995,122.0
0.052678157,123.0
0.11295975,124.0
0.08833619,125.0
0.08919436,126.0
0.03982929,127.0
0.038167723,128.0
0.031796925,129.0
0.032056123,130.0
0.037562396,131.0
0.049036883,132.0
0.07843017,133.0
0.11785851,134.0
0.08456685,135.0
0.22997226,136.0
0.14960235,137.0
0.45196223,138.0
0.45722127,139.0
0.98149383,140.0
0.20206533,141.0
0.57084596,142.0
0.2356699,143.0
0.15790842,144.0
0.07820006,145.0
0.14304268,146.0
0.08504047,147.0
0.07432953,148.0
0.08771888,149.0
0.052255493,150.0
0.041260697,151.0
0.036262985,152.0
0.062871054,153.0
0.038291138,154.0
0.06141301,155.0
0.03769963,156.0
0.042834714,157.0
0.054298922,158.0
0.07002822,159.0
0.04922972,160.0
0.024246423,161.0
0.029809905,162.0
0.052528653,163.0
0.026278693,164.0
0.057688538,165.0
0.074068055,166.0
0.107074305,167.0
0.15024434,168.0
0.1091014,169.0
0.3821631,170.0
0.21006496,171.0
0.62139434,172.0
0.23465061,173.0
0.5867997,174.0
0.305236,175.0
1.0230378,176.0
0.39181486,177.0
0.87340987,178.0
0.28340527,179.0
0.8247792,180.0
0.47814363,181.0
0.7606925,182.0
0.3893812,183.0
1.3121487,184.0
0.6111169,185.0
0.62709486,186.0
0.48437965,187.0
0.7567872,188.0
0.3171876,189.0
0.57599413,190.0
0.21219671,191.0
0.1856113,192.0
0.08174461,193.0
0.12259167,194.0
0.079851024,195.0
0.1229105,196.0
0.055381313,197.0
0.07182877,198.0
0.021047017,199.0
0.018203728,200.0
0.023216745,201.0
0.020667339,202.0
0.028857842,203.0
0.014724193,204.0
0.017638156,205.0
0.013989306,206.0
0.04740373,207.0
0.019909834,208.0
0.018440342,209.0
0.030692045,210.0
0.0285234,211.0
0.016856287,212.0
0.033934783,213.0
0.02224183,214.0
0.032993097,215.0
0.023593327,216.0
0.022587711,217.0
0.023623096,218.0
0.039502833,219.0
0.13845368,220.0
0.115599126,221.0
0.10017697,222.0
0.029247278,223.0
0.034242187,224.0
0.04219988,225.0
0.028745214,226.0
0.042130448,227.0
0.065316096,228.0
0.08497268,229.0
0.15988874,230.0
0.098895244,231.0
0.2428981,232.0
0.117074355,233.0
0.3817446,234.0
0.49952888,235.0
0.8849105,236.0
0.20967293,237.0
0.5269937,238.0
0.20102535,239.0
0.12621312,240.0
0.06096145,241.0
0.10417008,242.0
0.06295407,243.0
0.049351864,244.0
0.06293183,245.0
0.035007164,246.0
0.03376557,247.0
0.024460413,248.0
0.052702423,249.0
0.03338006,250.0
0.052086744,251.0
0.032923102,252.0
0.04027626,253.0
0.04959143,254.0
0.06226186,255.0
0.0425459,256.0
0.01892162,257.0
0.024710165,258.0
0.043241333,259.0
0.019719811,260.0
0.04538761,261.0
0.0513616,262.0
0.06979472,263.0
0.10731997,264.0
0.07991689,265.0
0.32488695,266.0
0.22034374,267.0
0.4774688,268.0
0.14669657,269.0
0.41153476,270.0
0.23199143,271.0
0.8287717,272.0
0.41417634,273.0
0.98430026,274.0
0.31760094,275.0
0.93859977,276.0
0.44397712,277.0
0.7241387,278.0
0.35297745,279.0
1.2727717,280.0
0.591821,281.0
0.584114,282.0
0.3898643,283.0
0.73039985,284.0
0.33641863,285.0
0.39112923,286.0
0.14480393,287.0
0.14686635,288.0
0.078345716,289.0
0.10731728,290.0
0.08520754,291.0
0.083829805,292.0
0.044573948,293.0
0.0595548,294.0
0.023927957,295.0
0.0315921,296.0
0.034498263,297.0
0.02712861,298.0
0.03224088,299.0
0.016713591,300.0
0.015849218,301.0
0.013439005,302.0
0.046227988,303.0
0.02127863,304.0
0.022822645,305.0
0.038638562,306.0
0.027824586,307.0
0.01837639,308.0
0.036259796,309.0
0.020782607,310.0
0.03474614,311.0
0.023638789,312.0
0.028902646,313.0
0.02883763,314.0
0.04539784,315.0
0.10830911,316.0
0.088355154,317.0
0.08281624,318.0
0.03771425,319.0
0.037243184,320.0
0.032764364,321.0
0.031870384,322.0
0.029946066,323.0
0.039862607,324.0
0.07197821,325.0
0.09525844,326.0
0.06468424,327.0
0.25111517,328.0
0.14340146,329.0
0.45107388,330.0
0.5018947,331.0
0.91948956,332.0
0.15675187,333.0
0.42870882,334.0
0.21460742,335.0
0.12910563,336.0
0.08036858,337.0
0.12477408,338.0
0.07936112,339.0
0.06723034,340.0
0.08721548,341.0
0.047498938,342.0
0.038777996,343.0
0.03424322,344.0
0.06429621,345.0
0.03609189,346.0
0.059879597,347.0
0.0371043,348.0
0.040906496,349.0
0.050556608,350.0
0.06615003,351.0
0.03968552,352.0
0.024372563,353.0
0.03227368,354.0
0.046742383,355.0
0.024925359,356.0
0.051211912,357.0
0.04292171,358.0
0.050600592,359.0
0.09538056,360.0
0.07448998,361.0
0.24741153,362.0
0.17980818,363.0
0.21528617,364.0
0.05759416,365.0
0.14902882,366.0
0.1409082,367.0
0.17356573,368.0
0.136146,369.0
0.384834,370.0
0.16467778,371.0
0.3260654,372.0
0.22213176,373.0
0.32951924,374.0
0.173125,375.0
0.36114743,376.0
0.20961255,377.0
0.18710354,378.0
0.16622628,379.0
0.3691111,380.0
0.1932711,381.0
0.17194045,382.0
0.08024727,383.0
0.08419079,384.0
0.06752297,385.0
0.0677295,386.0
0.061495498,387.0
0.06926994,388.0
0.06342036,389.0
0.049479265,390.0
0.033965584,391.0
0.063256785,392.0
0.06558221,393.0
0.06998961,394.0
0.07915271,395.0
0.041329782,396.0
0.02032908,397.0
0.02085294,398.0
0.06316207,399.0
0.025144298,400.0
0.035955705,401.0
0.061983153,402.0
0.037602738,403.0
0.028208341,404.0
0.050635308,405.0
0.025371596,406.0
0.040799465,407.0
0.029540854,408.0
0.04283974,409.0
0.03960441,410.0
0.0531333,411.0
0.091612816,412.0
0.07844206,413.0
0.07762308,414.0
0.053186625,415.0
0.04399754,416.0
0.029568123,417.0
0.03861558,418.0
0.03465547,419.0
0.03156534,420.0
0.06944601,421.0
0.06166864,422.0
0.058062408,423.0
0.15733603,424.0
0.11573978,425.0
0.36935565,426.0
0.3115827,427.0
0.42652938,428.0
0.06780155,429.0
0.12522963,430.0
0.097154416,431.0
0.05529576,432.0
0.051525548,433.0
0.07592387,434.0
0.049019095,435.0
0.03824076,436.0
0.059016835,437.0
0.030097758,438.0
0.025973964,439.0
0.024511427,440.0
0.06063416,441.0
0.032395415,442.0
0.0625897,443.0
0.055854905,444.0
0.055393144,445.0
0.06537208,446.0
0.07243459,447.0
0.03978777,448.0
0.026694784,449.0
0.041981876,450.0
0.04476381,451.0
0.027988654,452.0
0.049925648,453.0
0.028213086,454.0
0.02675235,455.0
0.071066156,456.0
0.07439802,457.0
0.14139636,458.0
0.068816915,459.0
0.051049467,460.0
0.015783088,461.0
0.018425755,462.0
0.05132214,463.0
0.024745474,464.0
0.034266155,465.0
0.057194114,466.0
0.02914991,467.0
0.023762742,468.0
0.047955923,469.0
0.024295337,470.0
0.027560223,471.0
0.028504992,472.0
0.05849704,473.0
0.035914764,474.0
0.06426101,475.0
0.11805421,476.0
0.102244645,477.0
0.09921795,478.0
0.07179251,479.0
0.053845953,480.0
0.03163931,481.0
0.047913495,482.0
0.044918317,483.0
0.039743483,484.0
0.06279698,485.0
0.051970772,486.0
0.049645234,487.0
0.17255639,488.0
0.16670233,489.0
0.36649448,490.0
0.22917664,491.0
0.2505729,492.0
0.04000212,493.0
0.06687639,494.0
0.11001039,495.0
0.045829877,496.0
0.05676131,497.0
0.08953187,498.0
0.047586232,499.0
0.028841944,500.0
0.06875505,501.0
0.02871175,502.0
0.040684957,503.0
0.035809834,504.0
0.05847991,505.0
0.051507268,506.0
0.08026451,507.0
0.08273742,508.0
0.069933444,509.0
0.081365354,510.0
0.062923625,511.0
0.049178004,512.0
0.02739138,513.0
0.041288048,514.0
0.036034435,515.0
0.030396605,516.0
0.06725186,517.0
0.05490058,518.0
0.053031627,519.0
0.12808885,520.0
0.12235011,521.0
0.37709892,522.0
0.29351684,523.0
0.4158294,524.0
0.063945025,525.0
0.13324372,526.0
0.12731735,527.0
0.0661735,528.0
0.065004796,529.0
0.097244985,530.0
0.05763901,531.0
0.045321003,532.0
0.0704717,533.0
0.037369337,534.0
0.036943533,535.0
0.034970477,536.0
0.06721841,537.0
0.04109476,538.0
0.06890979,539.0
0.06979434,540.0
0.06436232,541.0
0.07118153,542.0
0.07258608,543.0
0.043427147,544.0
0.029813824,545.0
0.04356977,546.0
0.0446325,547.0
0.033419795,548.0
0.054650627,549.0
0.035936978,550.0
0.03440085,551.0
0.07503403,552.0
0.07867783,553.0
0.13622764,554.0
0.09746005,555.0
0.06546824,556.0
0.02035827,557.0
0.027183924,558.0
0.063496746,559.0
0.027314369,560.0
0.041211624,561.0
0.06892968,562.0
0.0440525,563.0
0.030827139,564.0
0.056337975,565.0
0.029556902,566.0
0.03887226,567.0
0.033466637,568.0
0.054899413,569.0
0.0414362,570.0
0.06213707,571.0
0.11921906,572.0
0.09708876,573.0
0.09564172,574.0
0.059223633,575.0
0.04835707,576.0
0.03225365,577.0
0.040863827,578.0
0.04998897,579.0
0.04794646,580.0
0.07596766,581.0
0.096797965,582.0
0.08102837,583.0
0.19179656,584.0
0.16841616,585.0
0.4746516,586.0
0.3262362,587.0
0.6472247,588.0
0.10430938,589.0
0.1841979,590.0
0.11494492,591.0
0.06793993,592.0
0.056385282,593.0
0.08497567,594.0
0.058566783,595.0
0.038757198,596.0
0.06820427,597.0
0.032946352,598.0
0.0358073,599.0
0.031132683,600.0
0.06059955,601.0
0.041649472,602.0
0.06741982,603.0
0.059770197,604.0
0.0589308,605.0
0.06907312,606.0
0.06665896,607.0
0.044738393,608.0
0.023786908,609.0
0.039105393,610.0
0.033006247,611.0
0.021475166,612.0
0.049840957,613.0
0.026453007,614.0
0.029993353,615.0
0.07426194,616.0
0.07724652,617.0
0.20534544,618.0
0.10677125,619.0
0.0733499,620.0
0.018230194,621.0
0.02469247,622.0
0.06293943,623.0
0.027600346,624.0
0.042005807,625.0
0.069912635,626.0
0.038551737,627.0
0.032045946,628.0
0.04303688,629.0
0.02384838,630.0
0.01987472,631.0
0.019332642,632.0
0.04842133,633.0
0.02360735,634.0
0.045362618,635.0
0.07261641,636.0
0.08040177,637.0
0.067863196,638.0
0.07219114,639.0
0.04249646,640.0
0.030791407,641.0
0.05497099,642.0
0.041251164,643.0
0.028694201,644.0
0.03708438,645.0
0.024427537,646.0
0.022638397,647.0
0.053927593,648.0
0.04705247,649.0
0.048430372,650.0
0.02852397,651.0
0.017251441,652.0
0.008261746,653.0
0.008789639,654.0
0.031090844,655.0
0.017660614,656.0
0.01089388,657.0
0.019705702,658.0
0.010666676,659.0
0.0071643926,660.0
0.024541529,661.0
0.013329418,662.0
0.019803124,663.0
0.027935887,664.0
0.027865633,665.0
0.021534704,666.0
0.029450798,667.0
0.024727799,668.0
0.042839933,669.0
0.033062223,670.0
0.060667466,671.0
0.051041324,672.0


==> plots/Sample3.csv <==
a,b
0.0717345,1.0
0.108722895,2.0
0.049319442,3.0
0.11800597,4.0
0.12807308,5.0
0.085230336,6.0
0.10711885,7.0
0.06638581,8.0
0.032734126,9.0
0.11971166,10.0
0.084230796,11.0
0.03389903,12.0
0.042447716,13.0
0.10544116,14.0
0.38041696,15.0
0.14285484,16.0
0.061836805,17.0
0.32640767,18.0
0.6078426,19.0
0.35361496,20.0
0.36041176,21.0
0.5068574,22.0
0.3189026,23.0
2.6821272,24.0
1.1475513,25.0
1.8141508,26.0
0.16422866,27.0
0.5084267,28.0
0.59052855,29.0
0.1380773,30.0
0.58407193,31.0
4.141678,32.0
3.740258,33.0
2.188877,34.0
1.1166166,35.0
1.1230859,36.0
1.4834144,37.0
1.6624852,38.0
0.5410968,39.0
1.2322215,40.0
0.06738141,41.0
0.01235569,42.0
0.09347989,43.0
0.0133057665,44.0
0.05072368,45.0
1.2872216,46.0
0.09354824,47.0
0.041113723,48.0
0.05620865,49.0
0.029954892,50.0
0.38363808,51.0
0.868737,52.0
0.5463486,53.0
1.5096205,54.0
0.42641774,55.0
0.7658315,56.0
0.69438064,57.0
1.5144397,58.0
0.7533897,59.0
2.027686,60.0
1.7519764,61.0
0.95588475,62.0
1.2302824,63.0
5.319058,64.0
3.4710433,65.0
1.9921216,66.0
0.8634083,67.0
1.0616765,68.0
1.1471077,69.0
0.7091169,70.0
0.26310936,71.0
1.0487169,72.0
0.123925336,73.0
0.010872412,74.0
0.48182124,75.0
0.010907792,76.0
0.018432546,77.0
0.95067954,78.0
0.06098756,79.0
0.021403983,80.0
0.109857574,81.0
0.053115863,82.0
0.69506305,83.0
1.2161067,84.0
0.4532177,85.0
1.488869,86.0
0.41900712,87.0
0.68847895,88.0
0.36041108,89.0
1.3061291,90.0
0.43715435,91.0
1.0585575,92.0
0.73136526,93.0
0.40739733,94.0
1.1789091,95.0
4.739312,96.0
3.1436892,97.0
1.8217534,98.0
0.82293874,99.0
0.49120927,100.0
0.8466364,101.0
0.45480886,102.0
0.4621654,103.0
1.1267184,104.0
0.15337381,105.0
0.015380519,106.0
0.79587096,107.0
0.014425889,108.0
0.020573093,109.0
1.3931308,110.0
0.059798516,111.0
0.023192307,112.0
0.121978015,113.0
0.040369418,114.0
0.5417453,115.0
0.931486,116.0
0.31460476,117.0
1.0678768,118.0
0.29071802,119.0
0.6191674,120.0
0.5294144,121.0
1.2800375,122.0
0.35994065,123.0
1.2412987,124.0
0.9074734,125.0
0.49036753,126.0
1.1898302,127.0
5.4570537,128.0
4.1018977,129.0
2.0991874,130.0
1.0256407,131.0
0.9138845,132.0
1.1463208,133.0
0.9404442,134.0
0.6339714,135.0
1.3379724,136.0
0.12271431,137.0
0.009749806,138.0
0.23910539,139.0
0.009096464,140.0
0.031403318,141.0
0.94899833,142.0
0.095275715,143.0
0.033381842,144.0
0.11544857,145.0
0.05699029,146.0
0.57352257,147.0
1.0315057,148.0
0.34903717,149.0
1.2474132,150.0
0.30790886,151.0
0.4942685,152.0
0.49035838,153.0
1.0645803,154.0
0.4912203,155.0
1.4767938,156.0
1.199173,157.0
0.7744703,158.0
1.2269466,159.0
5.0012164,160.0
3.5229433,161.0
1.5529352,162.0
0.8297274,163.0
0.8372494,164.0
1.0345736,165.0
0.8370573,166.0
0.3757471,167.0
1.1413808,168.0
0.12856507,169.0
0.013359416,170.0
0.5239211,171.0
0.015028276,172.0
0.025604568,173.0
1.1701078,174.0
0.07565823,175.0
0.030385066,176.0
0.09913656,177.0
0.05533849,178.0
0.51092386,179.0
0.8972362,180.0
0.32752657,181.0
0.98960745,182.0
0.26635176,183.0
0.5432149,184.0
0.3465212,185.0
0.7764794,186.0
0.2207234,187.0
0.7043483,188.0
0.6410898,189.0
0.3401503,190.0
0.9854218,191.0
3.4718695,192.0
2.3754756,193.0
0.97740024,194.0
0.71052426,195.0
0.31018016,196.0
0.60039157,197.0
0.6548354,198.0
0.49092972,199.0
1.0548717,200.0
0.09573078,201.0
0.013790821,202.0
0.41216734,203.0
0.010654997,204.0
0.018415345,205.0
0.67763364,206.0
0.051978197,207.0
0.025168212,208.0
0.09593028,209.0
0.046372917,210.0
0.4196466,211.0
0.69932806,212.0
0.25668213,213.0
0.7115573,214.0
0.23645115,215.0
0.6258743,216.0
0.55124015,217.0
0.9635404,218.0
0.2641197,219.0
0.9747645,220.0
0.7605028,221.0
0.40452164,222.0
0.8263602,223.0
4.4308696,224.0
3.3948376,225.0
1.573382,226.0
0.87740296,227.0
0.92759573,228.0
1.198079,229.0
1.2797782,230.0
0.6045192,231.0
1.4404501,232.0
0.104266636,233.0
0.01366121,234.0
0.20313852,235.0
0.01418081,236.0
0.034281038,237.0
0.9177585,238.0
0.08338463,239.0
0.035424933,240.0
0.08559062,241.0
0.058250424,242.0
0.42250222,243.0
0.89472055,244.0
0.30969656,245.0
1.0325942,246.0
0.2834449,247.0
0.5885474,248.0
0.50461674,249.0
1.0158031,250.0
0.3790012,251.0
1.2105305,252.0
1.0266075,253.0
0.6032239,254.0
1.0020179,255.0
4.2016454,256.0
3.083886,257.0
1.3167071,258.0
0.76850563,259.0
0.78880584,260.0
0.98014873,261.0
0.84285975,262.0
0.39453304,263.0
1.139934,264.0
0.12948355,265.0
0.017824039,266.0
0.43197012,267.0
0.017317781,268.0
0.02658566,269.0
0.90865076,270.0
0.07365484,271.0
0.030259527,272.0
0.084690414,273.0
0.06938681,274.0
0.4750841,275.0
0.81752485,276.0
0.28169048,277.0
0.8395837,278.0
0.2527156,279.0
0.530101,280.0
0.3396065,281.0
0.7777949,282.0
0.20933303,283.0
0.65725946,284.0
0.5340239,285.0
0.27660435,286.0
0.79794157,287.0
3.1347587,288.0
2.3561041,289.0
1.1015477,290.0
0.6375957,291.0
0.36016575,292.0
0.5387678,293.0
0.5942076,294.0
0.47609508,295.0
0.9775518,296.0
0.085566886,297.0
0.019311454,298.0
0.27877843,299.0
0.015703967,300.0
0.02494968,301.0
0.57112694,302.0
0.042703863,303.0
0.02287737,304.0
0.07174912,305.0
0.04474724,306.0
0.351847,307.0
0.60363024,308.0
0.21133204,309.0
0.60699,310.0
0.24060771,311.0
0.9038432,312.0
0.7823556,313.0
1.2810994,314.0
0.2747498,315.0
1.0839506,316.0
0.6885407,317.0
0.35446906,318.0
0.7494412,319.0
4.630789,320.0
3.5154705,321.0
1.8030473,322.0
0.9743031,323.0
1.0632896,324.0
1.3680286,325.0
1.6072726,326.0
0.6517187,327.0
1.5862569,328.0
0.11818731,329.0
0.014995997,330.0
0.1519649,331.0
0.015525793,332.0
0.04434972,333.0
1.0001128,334.0
0.10232869,335.0
0.042855415,336.0
0.08728981,337.0
0.05340926,338.0
0.36609292,339.0
0.8282652,340.0
0.31325847,341.0
0.9685879,342.0
0.26326713,343.0
0.64266455,344.0
0.5375576,345.0
0.99386173,346.0
0.3721208,347.0
1.1832218,348.0
0.9587406,349.0
0.5371837,350.0
0.9129006,351.0
4.906105,352.0
3.7289588,353.0
1.6245608,354.0
0.71792483,355.0
1.0129509,356.0
1.3174419,357.0
0.93554926,358.0
0.5050152,359.0
1.3603586,360.0
0.11495374,361.0
0.015370935,362.0
0.3401026,363.0
0.014423738,364.0
0.035684176,365.0
1.1255682,366.0
0.10871896,367.0
0.03785569,368.0
0.09420034,369.0
0.06546709,370.0
0.48949042,371.0
0.9915119,372.0
0.36041656,373.0
1.1161908,374.0
0.2869674,375.0
0.6889972,376.0
0.3989454,377.0
1.0604385,378.0
0.33247495,379.0
0.92902416,380.0
0.8136169,381.0
0.41352254,382.0
1.0661327,383.0
4.2110524,384.0
3.1776307,385.0
1.5841917,386.0
1.020152,387.0
0.6666495,388.0
0.99867314,389.0
1.0556645,390.0
0.8326366,391.0
1.6710323,392.0
0.20828566,393.0
0.028455049,394.0
0.61895275,395.0
0.02030968,396.0
0.025538046,397.0
1.2246938,398.0
0.07343468,399.0
0.032732468,400.0
0.0970042,401.0
0.047643565,402.0
0.36110318,403.0
0.64979845,404.0
0.25724632,405.0
0.737278,406.0
0.28783375,407.0
0.7948685,408.0
0.6450301,409.0
1.1528956,410.0
0.2948909,411.0
1.0873398,412.0
0.6655575,413.0
0.38207057,414.0
0.79666525,415.0
4.6830187,416.0
3.4451795,417.0
1.6182243,418.0
0.8477951,419.0
0.93663883,420.0
1.3123745,421.0
1.448913,422.0
0.53132814,423.0
1.432139,424.0
0.09174523,425.0
0.010424854,426.0
0.12879339,427.0
0.010388833,428.0
0.03723443,429.0
0.981748,430.0
0.1143651,431.0
0.044237804,432.0
0.096194,433.0
0.055011198,434.0
0.39725247,435.0
0.9874354,436.0
0.39845777,437.0
1.238387,438.0
0.34842786,439.0
0.62073386,440.0
0.5407306,441.0
1.0911205,442.0
0.42257416,443.0
1.3725536,444.0
1.0618293,445.0
0.63305634,446.0
1.0181978,447.0
4.57879,448.0
3.4208524,449.0
1.5985905,450.0
0.7113283,451.0
0.81849533,452.0
0.9463078,453.0
0.61035883,454.0
0.29403898,455.0
1.0571628,456.0
0.11542968,457.0
0.01604417,458.0
0.43476132,459.0
0.013916795,460.0
0.024269769,461.0
0.8510079,462.0
0.07958112,463.0
0.03061828,464.0
0.09675017,465.0
0.07060989,466.0
0.56473523,467.0
1.1070366,468.0
0.39800483,469.0
1.2105236,470.0
0.3194085,471.0
0.6531472,472.0
0.35988575,473.0
0.98534983,474.0
0.3664868,475.0
0.9164601,476.0
0.75660604,477.0
0.42699173,478.0
0.87168396,479.0
4.072487,480.0
2.8097181,481.0
1.3838247,482.0
0.81156987,483.0
0.57030207,484.0
0.8621519,485.0
0.8326464,486.0
0.61816144,487.0
1.131064,488.0
0.103080034,489.0
0.014396439,490.0
0.462733,491.0
0.013916477,492.0
0.02885603,493.0
1.2027795,494.0
0.08389014,495.0
0.03254751,496.0
0.10159095,497.0
0.04112362,498.0
0.36607003,499.0
0.6457536,500.0
0.26967552,501.0
0.80735517,502.0
0.29468748,503.0
0.8337804,504.0
0.6613682,505.0
1.2010666,506.0
0.31954518,507.0
1.1757132,508.0
0.75496095,509.0
0.43407872,510.0
1.0470998,511.0
4.7772145,512.0
3.5774696,513.0
1.6918631,514.0
0.91568434,515.0
0.9377771,516.0
1.2391661,517.0
1.0567935,518.0
0.38456467,519.0
0.99666315,520.0
0.07569004,521.0
0.0077510416,522.0
0.15280262,523.0
0.0078786155,524.0
0.027654061,525.0
0.85319096,526.0
0.09355753,527.0
0.0318819,528.0
0.10315032,529.0
0.057467982,530.0
0.5585269,531.0
1.2633209,532.0
0.46378562,533.0
1.5058405,534.0
0.4184752,535.0
0.7849414,536.0
0.66524374,537.0
1.2837113,538.0
0.41303617,539.0
1.5380181,540.0
1.1463301,541.0
0.64641875,542.0
1.3006356,543.0
5.382014,544.0
4.0518637,545.0
1.940934,546.0
0.8521485,547.0
0.9736125,548.0
1.343254,549.0
0.8338878,550.0
0.5144102,551.0
1.6540372,552.0
0.20420149,553.0
0.025982358,554.0
0.6889716,555.0
0.028638776,556.0
0.034658883,557.0
1.5812773,558.0
0.08162758,559.0
0.034019593,560.0
0.10478915,561.0
0.058355372,562.0
0.53583777,563.0
1.1597725,564.0
0.4044223,565.0
1.2191353,566.0
0.370574,567.0
0.64775515,568.0
0.4903745,569.0
1.1129742,570.0
0.3671497,571.0
1.1614243,572.0
0.84605527,573.0
0.48359773,574.0
1.0020761,575.0
4.211787,576.0
2.880826,577.0
1.4227976,578.0
0.68688065,579.0
0.47262767,580.0
0.7873308,581.0
0.6727624,582.0
0.61430526,583.0
1.4840704,584.0
0.12856697,585.0
0.021519335,586.0
0.38701952,587.0
0.014137356,588.0
0.02390239,589.0
0.7754833,590.0
0.053580508,591.0
0.027555034,592.0
0.09474541,593.0
0.04460743,594.0
0.36739945,595.0
0.672962,596.0
0.26031676,597.0
0.6938464,598.0
0.24682987,599.0
0.72696656,600.0
0.6091966,601.0
0.9866291,602.0
0.21153723,603.0
0.87948775,604.0
0.6554898,605.0
0.30681416,606.0
0.7366651,607.0
3.8153708,608.0
2.8278446,609.0
1.357235,610.0
0.64577144,611.0
0.8265943,612.0
1.1176751,613.0
0.8444351,614.0
0.30297115,615.0
1.1003156,616.0
0.085715294,617.0
0.0130671505,618.0
0.23081663,619.0
0.011885847,620.0
0.021425864,621.0
0.6231063,622.0
0.06366182,623.0
0.02630078,624.0
0.07991757,625.0
0.0642384,626.0
0.433151,627.0
0.81763005,628.0
0.29127738,629.0
0.77366936,630.0
0.19619365,631.0
0.4677077,632.0
0.41147527,633.0
0.5914971,634.0
0.25681818,635.0
0.8355842,636.0
0.6291267,637.0
0.39037085,638.0
0.6489519,639.0
5.9365034,640.0
5.004857,641.0
2.18317,642.0
0.63861954,643.0
1.7350818,644.0
1.7742778,645.0
1.3918923,646.0
0.7197401,647.0
3.682294,648.0
1.080976,649.0
0.2187763,650.0
1.2412573,651.0
0.089506105,652.0
0.058128677,653.0
1.3003101,654.0
0.14054264,655.0
0.15495776,656.0
0.10609172,657.0
0.2425334,658.0
0.34097236,659.0
0.4396276,660.0
0.2604171,661.0
0.5472745,662.0
0.3787815,663.0
0.18714835,664.0
0.11267258,665.0
0.64188784,666.0
0.5670778,667.0
0.8423892,668.0
0.41774666,669.0
0.3619774,670.0
0.14178224,671.0
0.15535352,672.0


==> plots/Sample4.csv <==
a,b
0.06802754,1.0
0.08464753,2.0
0.048184674,3.0
0.049656637,4.0
0.055571843,5.0
0.038716845,6.0
0.06525814,7.0
0.07190268,8.0
0.079886034,9.0
0.2788626,10.0
0.06476663,11.0
0.044879176,12.0
0.030478282,13.0
0.03368982,14.0
0.19060142,15.0
0.1277828,16.0
0.13213795,17.0
0.6491887,18.0
0.31242856,19.0
0.44214132,20.0
0.18137251,21.0
0.18394807,22.0
0.099732496,23.0
1.1846083,24.0
0.6979705,25.0
0.69908136,26.0
0.1643806,27.0
0.32459846,28.0
0.2469524,29.0
0.105162,30.0
0.2751025,31.0
1.4523356,32.0
1.3634199,33.0
0.88479656,34.0
0.40906835,35.0
0.34400105,36.0
0.32460818,37.0
0.3327736,38.0
0.14892878,39.0
0.30910802,40.0
0.051131196,41.0
0.045321416,42.0
0.083533324,43.0
0.07559845,44.0
0.09201357,45.0
0.42576084,46.0
0.0744638,47.0
0.06406362,48.0
0.080541134,49.0
0.13942413,50.0
0.2410862,51.0
0.83517593,52.0
0.28391227,53.0
0.38437057,54.0
0.15157619,55.0
0.53968906,56.0
0.5875545,57.0
0.819635,58.0
0.25279802,59.0
0.8993557,60.0
0.46434018,61.0
0.22722477,62.0
0.31831083,63.0
2.3560493,64.0
1.8176776,65.0
1.2491382,66.0
0.4591505,67.0
0.6651368,68.0
0.5015098,69.0
0.4417091,70.0
0.19791576,71.0
0.8200165,72.0
0.13531129,73.0
0.08065602,74.0
0.23194885,75.0
0.08572245,76.0
0.06730934,77.0
0.49963126,78.0
0.050792996,79.0
0.039117105,80.0
0.05575511,81.0
0.08894252,82.0
0.26281253,83.0
0.5668231,84.0
0.1997043,85.0
0.46072674,86.0
0.2103521,87.0
0.875584,88.0
0.5628064,89.0
0.91696405,90.0
0.18418841,91.0
0.6362915,92.0
0.44576988,93.0
0.20284352,94.0
0.45171943,95.0
2.8416495,96.0
2.476613,97.0
1.3909098,98.0
0.53839827,99.0
0.64693683,100.0
0.6784158,101.0
0.66582036,102.0
0.4028529,103.0
1.2172229,104.0
0.18082191,105.0
0.0959512,106.0
0.23159328,107.0
0.056128178,108.0
0.047499802,109.0
0.44314265,110.0
0.048566252,111.0
0.033736147,112.0
0.0531654,113.0
0.07461511,114.0
0.2300451,115.0
0.5225114,116.0
0.16472363,117.0
0.37208372,118.0
0.13420637,119.0
0.6962058,120.0
0.67694604,121.0
0.7617346,122.0
0.18511634,123.0
0.77964485,124.0
0.53773063,125.0
0.26295346,126.0
0.4645058,127.0
3.1850443,128.0
2.8691213,129.0
1.556812,130.0
0.779067,131.0
1.1360497,132.0
0.9613201,133.0
1.3197658,134.0
0.40672958,135.0
1.3240938,136.0
0.13991527,137.0
0.045826025,138.0
0.09505662,139.0
0.04166782,140.0
0.076782964,141.0
0.45520508,142.0
0.070139445,143.0
0.05008937,144.0
0.061760377,145.0
0.09569006,146.0
0.2986925,147.0
0.64651555,148.0
0.21061899,149.0
0.4534948,150.0
0.19210625,151.0
0.6512999,152.0
0.6505531,153.0
0.8881719,154.0
0.23445125,155.0
0.9181577,156.0
0.5423168,157.0
0.2821048,158.0
0.41434327,159.0
2.7425418,160.0
2.3149078,161.0
1.3482522,162.0
0.6224126,163.0
0.7231603,164.0
0.5021229,165.0
0.727798,166.0
0.274895,167.0
1.0169052,168.0
0.13715862,169.0
0.05935891,170.0
0.16029128,171.0
0.05887684,172.0
0.05875787,173.0
0.44685742,174.0
0.04864714,175.0
0.03913247,176.0
0.053289425,177.0
0.07727479,178.0
0.24094081,179.0
0.47549108,180.0
0.16524383,181.0
0.37043533,182.0
0.16043133,183.0
0.5765245,184.0
0.4444836,185.0
0.58377206,186.0
0.121616304,187.0
0.46478385,188.0
0.40838465,189.0
0.18715028,190.0
0.40851647,191.0
2.3522336,192.0
1.7910293,193.0
0.7493694,194.0
0.32209685,195.0
0.19963592,196.0
0.28224283,197.0
0.3641,198.0
0.31013593,199.0
0.83123463,200.0
0.12028894,201.0
0.073843665,202.0
0.24310763,203.0
0.05171177,204.0
0.04467578,205.0
0.39420283,206.0
0.043904074,207.0
0.036477484,208.0
0.04966988,209.0
0.07788192,210.0
0.222262,211.0
0.54766136,212.0
0.17805836,213.0
0.3549606,214.0
0.13339706,215.0
0.6478818,216.0
0.6477437,217.0
0.72719157,218.0
0.17710069,219.0
0.7374943,220.0
0.4334169,221.0
0.2174499,222.0
0.355252,223.0
2.7254,224.0
2.434721,225.0
1.4541788,226.0
0.7223404,227.0
0.98692423,228.0
0.730642,229.0
1.2328721,230.0
0.35742548,231.0
1.1777111,232.0
0.12719941,233.0
0.056214914,234.0
0.093611464,235.0
0.058983665,236.0
0.08718455,237.0
0.50791323,238.0
0.06757975,239.0
0.053743597,240.0
0.05583338,241.0
0.08313974,242.0
0.21281137,243.0
0.55245477,244.0
0.17992887,245.0
0.37636882,246.0
0.14229801,247.0
0.596521,248.0
0.6110898,249.0
0.78799444,250.0
0.20381777,251.0
0.8141839,252.0
0.49594468,253.0
0.2527005,254.0
0.40370458,255.0
2.505489,256.0
2.1327271,257.0
1.0266545,258.0
0.44124553,259.0
0.55481493,260.0
0.5190707,261.0
0.62177336,262.0
0.30504164,263.0
0.97606033,264.0
0.14090188,265.0
0.06959639,266.0
0.19174425,267.0
0.052322246,268.0
0.05584793,269.0
0.4437219,270.0
0.06363708,271.0
0.044750817,272.0
0.054573912,273.0
0.09932807,274.0
0.24132831,275.0
0.43843696,276.0
0.15340132,277.0
0.35159975,278.0
0.15973532,279.0
0.5466287,280.0
0.4134299,281.0
0.5450029,282.0
0.13996805,283.0
0.46328518,284.0
0.34063545,285.0
0.17871481,286.0
0.3344033,287.0
2.1789446,288.0
1.8916476,289.0
0.89235586,290.0
0.39510518,291.0
0.35690588,292.0
0.34976396,293.0
0.60873485,294.0
0.31875712,295.0
0.8629691,296.0
0.107722096,297.0
0.06898821,298.0
0.14721195,299.0
0.06730117,300.0
0.07780987,301.0
0.49376813,302.0
0.058144372,303.0
0.049032543,304.0
0.0511001,305.0
0.07701795,306.0
0.18854946,307.0
0.59967107,308.0
0.19572152,309.0
0.3825626,310.0
0.1414564,311.0
0.8682429,312.0
0.90948945,313.0
0.99442255,314.0
0.28428593,315.0
1.1316277,316.0
0.5336317,317.0
0.30176732,318.0
0.4281531,319.0
3.1881227,320.0
2.857482,321.0
1.7554482,322.0
0.83518183,323.0
1.3391705,324.0
0.9982241,325.0
1.4828961,326.0
0.39774773,327.0
1.2525027,328.0
0.12418676,329.0
0.045604512,330.0
0.058413792,331.0
0.04521696,332.0
0.09546022,333.0
0.44730216,334.0
0.07185898,335.0
0.05588821,336.0
0.062110834,337.0
0.07912948,338.0
0.239849,339.0
0.631099,340.0
0.20925955,341.0
0.43856075,342.0
0.17159425,343.0
0.77284676,344.0
0.73385155,345.0
0.8507932,346.0
0.20513462,347.0
0.8791544,348.0
0.55981445,349.0
0.26017702,350.0
0.41577423,351.0
3.0019984,352.0
2.5623844,353.0
1.3829902,354.0
0.5983509,355.0
0.842376,356.0
0.637801,357.0
0.76441705,358.0
0.28735742,359.0
0.96208966,360.0
0.13582964,361.0
0.052068204,362.0
0.17583212,363.0
0.050186697,364.0
0.07073127,365.0
0.5598324,366.0
0.07746721,367.0
0.04751828,368.0
0.058659498,369.0
0.0948881,370.0
0.27869976,371.0
0.61270535,372.0
0.20333846,373.0
0.4695775,374.0
0.16315007,375.0
0.7109146,376.0
0.4903313,377.0
0.66900474,378.0
0.15040493,379.0
0.5721595,380.0
0.44464448,381.0
0.21105528,382.0
0.49038038,383.0
3.0607464,384.0
2.8883264,385.0
1.4896266,386.0
0.67821777,387.0
0.7052574,388.0
0.5951505,389.0
0.9929156,390.0
0.53889453,391.0
1.5369924,392.0
0.22724709,393.0
0.111604705,394.0
0.19017228,395.0
0.07056462,396.0
0.06394588,397.0
0.50138927,398.0
0.050423775,399.0
0.043051433,400.0
0.05132719,401.0
0.0712822,402.0
0.20808747,403.0
0.56797653,404.0
0.18591723,405.0
0.380712,406.0
0.14946711,407.0
0.8174925,408.0
0.8609548,409.0
0.9281161,410.0
0.21890768,411.0
0.98138624,412.0
0.52888733,413.0
0.25741124,414.0
0.42469,415.0
3.038476,416.0
2.6185594,417.0
1.5864316,418.0
0.755598,419.0
1.0276885,420.0
0.85399204,421.0
1.2879412,422.0
0.37179708,423.0
1.2958046,424.0
0.12686953,425.0
0.042168226,426.0
0.06789129,427.0
0.045638554,428.0
0.079582974,429.0
0.47592485,430.0
0.06741834,431.0
0.054320827,432.0
0.06132515,433.0
0.07526824,434.0
0.22343163,435.0
0.6787054,436.0
0.24126409,437.0
0.44970042,438.0
0.18849678,439.0
0.67309487,440.0
0.70796686,441.0
0.9120374,442.0
0.23069799,443.0
0.9483781,444.0
0.48831406,445.0
0.24737436,446.0
0.3527816,447.0
2.5124245,448.0
2.083074,449.0
1.1848054,450.0
0.454728,451.0
0.6646166,452.0
0.535965,453.0
0.50636023,454.0
0.21770585,455.0
0.8392347,456.0
0.1208451,457.0
0.06802342,458.0
0.2567648,459.0
0.06428402,460.0
0.05785673,461.0
0.52483195,462.0
0.059029378,463.0
0.03981059,464.0
0.056021444,465.0
0.09369311,466.0
0.27148572,467.0
0.6023912,468.0
0.19780499,469.0
0.45872793,470.0
0.16521272,471.0
0.6678248,472.0
0.45133832,473.0
0.5938201,474.0
0.13433419,475.0
0.4952958,476.0
0.41843888,477.0
0.19372429,478.0
0.39529836,479.0
2.8136423,480.0
2.4465203,481.0
1.1677251,482.0
0.47786033,483.0
0.527577,484.0
0.4793529,485.0
0.68565387,486.0
0.3774593,487.0
1.0136472,488.0
0.13153452,489.0
0.06568288,490.0
0.16057041,491.0
0.052216053,492.0
0.067343354,493.0
0.46130145,494.0
0.05356284,495.0
0.040796835,496.0
0.052559104,497.0
0.06705975,498.0
0.20556599,499.0
0.46114835,500.0
0.16532211,501.0
0.3504182,502.0
0.15852281,503.0
0.87510103,504.0
0.8013126,505.0
0.8590712,506.0
0.18319471,507.0
0.7870557,508.0
0.46394262,509.0
0.22681735,510.0
0.3818806,511.0
3.0675626,512.0
2.7022855,513.0
1.5783461,514.0
0.7154352,515.0
1.2644215,516.0
1.0447803,517.0
1.2360702,518.0
0.35066897,519.0
1.229313,520.0
0.13587305,521.0
0.048269246,522.0
0.10156303,523.0
0.055431698,524.0
0.083075516,525.0
0.52435744,526.0
0.06807717,527.0
0.0461707,528.0
0.06091357,529.0
0.089647286,530.0
0.28770953,531.0
0.71090955,532.0
0.22896452,533.0
0.48757228,534.0
0.20565827,535.0
0.72381103,536.0
0.7189518,537.0
0.94248956,538.0
0.21432933,539.0
0.95002645,540.0
0.59342694,541.0
0.282303,542.0
0.4872718,543.0
2.9322865,544.0
2.4980497,545.0
1.4211559,546.0
0.6343802,547.0
0.7363477,548.0
0.6033692,549.0
0.7637932,550.0
0.35399762,551.0
1.2657136,552.0
0.18495281,553.0
0.08605024,554.0
0.1823972,555.0
0.06681916,556.0
0.05990219,557.0
0.48256552,558.0
0.05417576,559.0
0.041641302,560.0
0.05473823,561.0
0.08533472,562.0
0.25126696,563.0
0.59594816,564.0
0.1957682,565.0
0.42153728,566.0
0.17912117,567.0
0.6145804,568.0
0.5409944,569.0
0.68975985,570.0
0.17940524,571.0
0.66421837,572.0
0.4676024,573.0
0.23353346,574.0
0.3586743,575.0
2.4507973,576.0
1.9803417,577.0
1.0454544,578.0
0.43183416,579.0
0.45146185,580.0
0.42569056,581.0
0.58002204,582.0
0.29118726,583.0
1.0297948,584.0
0.1270646,585.0
0.07775656,586.0
0.18457921,587.0
0.06061186,588.0
0.05825773,589.0
0.4036397,590.0
0.045187954,591.0
0.038092714,592.0
0.049606197,593.0
0.07550122,594.0
0.21063797,595.0
0.5199556,596.0
0.17352502,597.0
0.34551752,598.0
0.13306455,599.0
0.6377307,600.0
0.6343342,601.0
0.69446105,602.0
0.16325888,603.0
0.687764,604.0
0.40912393,605.0
0.20350473,606.0
0.33243832,607.0
2.4643757,608.0
2.0976386,609.0
1.083993,610.0
0.48159796,611.0
0.78756815,612.0
0.7465703,613.0
0.95769185,614.0
0.3161817,615.0
1.182577,616.0
0.13096182,617.0
0.06737912,618.0
0.12121938,619.0
0.057551563,620.0
0.067764744,621.0
0.44574267,622.0
0.06353458,623.0
0.04890639,624.0
0.05233841,625.0
0.09422215,626.0
0.2115578,627.0
0.46927103,628.0
0.16424839,629.0
0.32543802,630.0
0.13318527,631.0
0.4715802,632.0
0.47418264,633.0
0.5680534,634.0
0.1591742,635.0
0.58149916,636.0
0.30516154,637.0
0.18486656,638.0
0.25948638,639.0
3.0302098,640.0
2.621154,641.0
1.4594151,642.0
0.5769218,643.0
1.4294087,644.0
0.9089557,645.0
1.266063,646.0
0.50134987,647.0
2.774783,648.0
0.98340803,649.0
0.5792023,650.0
0.4624116,651.0
0.2845671,652.0
0.12686743,653.0
0.67964584,654.0
0.12094497,655.0
0.27139136,656.0
0.1273023,657.0
0.496488,658.0
0.4882775,659.0
0.8487368,660.0
0.20271769,661.0
0.60564667,662.0
0.25363168,663.0
0.2639364,664.0
0.12852938,665.0
0.52189934,666.0
0.2980029,667.0
0.61370105,668.0
0.26433632,669.0
0.22514923,670.0
0.09048081,671.0
0.11147876,672.0


==> plots/Sample5.csv <==
a,b
0.05121054,1.0
0.17043029,2.0
0.051151857,3.0
0.033099536,4.0
0.019464198,5.0
0.012320915,6.0
0.0088331215,7.0
0.015438462,8.0
0.020897988,9.0
0.020960638,10.0
0.003050268,11.0
0.0027087696,12.0
0.0020896657,13.0
0.0013466662,14.0
0.009757599,15.0
0.00423139,16.0
0.0028669988,17.0
0.0070136143,18.0
0.0036658316,19.0
0.0016493892,20.0
0.0029930149,21.0
0.0028639508,22.0
0.005357544,23.0
0.0031190903,24.0
0.002234911,25.0
0.0028765998,26.0
0.0022525445,27.0
0.0011064193,28.0
0.0027873772,29.0
0.0016495594,30.0
0.012810363,31.0
0.004699423,32.0
0.0076181763,33.0
0.030149467,34.0
0.014011193,35.0
0.006860985,36.0
0.0032746994,37.0
0.0037727703,38.0
0.006442175,39.0
0.019129248,40.0
0.026709532,41.0
0.07270279,42.0
0.006519031,43.0
0.003296837,44.0
0.001034833,45.0
0.00085980695,46.0
0.015077219,47.0
0.0047711455,48.0
0.0027223083,49.0
0.0085633295,50.0
0.0024794135,51.0
0.001220949,52.0
0.0086430535,53.0
0.0035658758,54.0
0.0029695218,55.0
0.003914793,56.0
0.004640942,57.0
0.003153955,58.0
0.0020934448,59.0
0.0019761852,60.0
0.0020779152,61.0
0.0012391108,62.0
0.006252002,63.0
0.0026266456,64.0
0.008619867,65.0
0.014943552,66.0
0.016710203,67.0
0.010948567,68.0
0.0075458884,69.0
0.0077857776,70.0
0.009965343,71.0
0.015444303,72.0
0.018530512,73.0
0.035348713,74.0
0.006963487,75.0
0.0033165922,76.0
0.0016794289,77.0
0.0013095584,78.0
0.014020051,79.0
0.0045371475,80.0
0.00285787,81.0
0.00717654,82.0
0.0030495937,83.0
0.0014570088,84.0
0.0065099797,85.0
0.0039818734,86.0
0.0050962167,87.0
0.004626501,88.0
0.004013528,89.0
0.0038942897,90.0
0.0034217793,91.0
0.0022057062,92.0
0.0031277621,93.0
0.0021822802,94.0
0.015909636,95.0
0.004933379,96.0
0.013806674,97.0
0.05339372,98.0
0.027950654,99.0
0.014728717,100.0
0.0071282387,101.0
0.0067858826,102.0
0.008692035,103.0
0.03158887,104.0
0.04472864,105.0
0.06152494,106.0
0.0071533746,107.0
0.004447006,108.0
0.0017392967,109.0
0.0014140051,110.0
0.016032066,111.0
0.006070627,112.0
0.0036628207,113.0
0.0110408,114.0
0.0033277164,115.0
0.0017058261,116.0
0.00787596,117.0
0.0040660216,118.0
0.0039423327,119.0
0.0033916503,120.0
0.0057032797,121.0
0.004065753,122.0
0.0038687254,123.0
0.0032780368,124.0
0.0025756864,125.0
0.0019996914,126.0
0.01003909,127.0
0.0034699477,128.0
0.010819613,129.0
0.028674003,130.0
0.018929226,131.0
0.0109962,132.0
0.009453576,133.0
0.007051942,134.0
0.009093306,135.0
0.036765352,136.0
0.036878686,137.0
0.08140714,138.0
0.006452777,139.0
0.003925723,140.0
0.0015294695,141.0
0.0011973317,142.0
0.014904002,143.0
0.0050768605,144.0
0.0034149112,145.0
0.010025194,146.0
0.003670916,147.0
0.001903262,148.0
0.007835763,149.0
0.004438372,150.0
0.004561428,151.0
0.0046026288,152.0
0.005225186,153.0
0.004227484,154.0
0.003020582,155.0
0.0024201064,156.0
0.0034875919,157.0
0.002176653,158.0
0.011199885,159.0
0.004607566,160.0
0.011267853,161.0
0.03567799,162.0
0.028458053,163.0
0.016065786,164.0
0.0072318884,165.0
0.009008249,166.0
0.01064464,167.0
0.023167333,168.0
0.02331265,169.0
0.050027564,170.0
0.006867998,171.0
0.003629855,172.0
0.0015890216,173.0
0.001230853,174.0
0.012645429,175.0
0.004578692,176.0
0.003292238,177.0
0.008131982,178.0
0.0033224127,179.0
0.0017866433,180.0
0.0076548588,181.0
0.0044986466,182.0
0.00537435,183.0
0.0058897,184.0
0.0042569535,185.0
0.0042114435,186.0
0.0026579227,187.0
0.0017196457,188.0
0.0039060283,189.0
0.0021806438,190.0
0.01864525,191.0
0.0069426126,192.0
0.01087035,193.0
0.06118163,194.0
0.02913093,195.0
0.012526169,196.0
0.005023819,197.0
0.0052243858,198.0
0.009066005,199.0
0.03600282,200.0
0.06162455,201.0
0.07370191,202.0
0.0044355104,203.0
0.0035763814,204.0
0.0018331683,205.0
0.0011461953,206.0
0.015706915,207.0
0.0066008046,208.0
0.0031704784,209.0
0.00913756,210.0
0.0031443466,211.0
0.0014211033,212.0
0.0060394416,213.0
0.003683852,214.0
0.003367794,215.0
0.0030320932,216.0
0.003780356,217.0
0.002971127,218.0
0.0025991495,219.0
0.0020852967,220.0
0.0020579775,221.0
0.0013795597,222.0
0.008142301,223.0
0.0029346151,224.0
0.010486888,225.0
0.022770742,226.0
0.0182392,227.0
0.010250626,228.0
0.008265531,229.0
0.0063005146,230.0
0.0078099347,231.0
0.021126563,232.0
0.025871962,233.0
0.025840934,234.0
0.003661561,235.0
0.0023635712,236.0
0.0012549302,237.0
0.000891985,238.0
0.015155472,239.0
0.0047191903,240.0
0.0027306082,241.0
0.00789304,242.0
0.003061324,243.0
0.0013945948,244.0
0.0057609766,245.0
0.0033794383,246.0
0.004096244,247.0
0.0036184,248.0
0.0046779746,249.0
0.0038344623,250.0
0.0029135747,251.0
0.0024060777,252.0
0.0028488883,253.0
0.0018817914,254.0
0.009526147,255.0
0.0036598314,256.0
0.010834002,257.0
0.030272365,258.0
0.024454823,259.0
0.013718811,260.0
0.0068335813,261.0
0.00729316,262.0
0.008855461,263.0
0.029163295,264.0
0.034748778,265.0
0.06774017,266.0
0.0072779227,267.0
0.004158153,268.0
0.0016237648,269.0
0.0012974233,270.0
0.015721494,271.0
0.0058045224,272.0
0.0037078627,273.0
0.011190287,274.0
0.0034386814,275.0
0.0017582399,276.0
0.008670874,277.0
0.004169019,278.0
0.0054577906,279.0
0.0056629847,280.0
0.0060380897,281.0
0.0053641205,282.0
0.0032310945,283.0
0.002424033,284.0
0.0039059222,285.0
0.0024317368,286.0
0.019501852,287.0
0.0068396763,288.0
0.009781597,289.0
0.053919204,290.0
0.033013053,291.0
0.014200725,292.0
0.006424298,293.0
0.006802919,294.0
0.009332969,295.0
0.04699591,296.0
0.097909845,297.0
0.1844092,298.0
0.010754285,299.0
0.00813955,300.0
0.0024273193,301.0
0.0018413991,302.0
0.01863604,303.0
0.007993201,304.0
0.005557571,305.0
0.01621862,306.0
0.0048098415,307.0
0.0026815142,308.0
0.011163462,309.0
0.0055759926,310.0
0.005156437,311.0
0.0052714986,312.0
0.006864102,313.0
0.0051237512,314.0
0.0043399003,315.0
0.0036002672,316.0
0.0039953603,317.0
0.0027348592,318.0
0.013771181,319.0
0.0051784334,320.0
0.016392607,321.0
0.045116454,322.0
0.031611495,323.0
0.018030208,324.0
0.010653646,325.0
0.008869488,326.0
0.009893761,327.0
0.039263684,328.0
0.03997968,329.0
0.046177574,330.0
0.0053642443,331.0
0.003610422,332.0
0.0018490943,333.0
0.0013714518,334.0
0.016094938,335.0
0.0064521735,336.0
0.0035406344,337.0
0.010107647,338.0
0.0032620037,339.0
0.0017409121,340.0
0.0065592336,341.0
0.0036038002,342.0
0.0043051806,343.0
0.003788795,344.0
0.0061878893,345.0
0.004514269,346.0
0.0043701474,347.0
0.0037451729,348.0
0.0033574845,349.0
0.0026019635,350.0
0.009149407,351.0
0.0038963545,352.0
0.012265185,353.0
0.026241722,354.0
0.028632559,355.0
0.020148648,356.0
0.012184321,357.0
0.012716492,358.0
0.011180398,359.0
0.031462304,360.0
0.03419946,361.0
0.11487684,362.0
0.029922362,363.0
0.009527031,364.0
0.0022936543,365.0
0.002515987,366.0
0.01976292,367.0
0.0066566295,368.0
0.005887027,369.0
0.017519461,370.0
0.00532633,371.0
0.003441829,372.0
0.015880127,373.0
0.006787041,374.0
0.006483997,375.0
0.0076148454,376.0
0.008902231,377.0
0.0067224363,378.0
0.004876823,379.0
0.003851214,380.0
0.006670909,381.0
0.004388609,382.0
0.023122538,383.0
0.009870283,384.0
0.013092481,385.0
0.04804357,386.0
0.033488307,387.0
0.016390132,388.0
0.008488431,389.0
0.009136285,390.0
0.009561659,391.0
0.042867232,392.0
0.059647493,393.0
0.076350525,394.0
0.009787938,395.0
0.006394375,396.0
0.0026642308,397.0
0.0020633086,398.0
0.017425174,399.0
0.007845708,400.0
0.0053600958,401.0
0.014221468,402.0
0.004789577,403.0
0.0029400801,404.0
0.008911173,405.0
0.005488533,406.0
0.00543752,407.0
0.0049980655,408.0
0.0066571455,409.0
0.0053325677,410.0
0.0044838507,411.0
0.003701336,412.0
0.004494367,413.0
0.0032192708,414.0
0.016134074,415.0
0.005841481,416.0
0.014670551,417.0
0.046624586,418.0
0.028019458,419.0
0.013755786,420.0
0.008566194,421.0
0.007486956,422.0
0.009818225,423.0
0.036675632,424.0
0.03669872,425.0
0.03775425,426.0
0.0036818846,427.0
0.0028745567,428.0
0.0016624301,429.0
0.00110109,430.0
0.016072607,431.0
0.005796908,432.0
0.0035887833,433.0
0.010793539,434.0
0.0037992196,435.0
0.0018058342,436.0
0.005810286,437.0
0.0035330292,438.0
0.0043662847,439.0
0.0033863485,440.0
0.005824026,441.0
0.00446685,442.0
0.003998897,443.0
0.0034128183,444.0
0.0028691085,445.0
0.0022159547,446.0
0.007940097,447.0
0.0033479927,448.0
0.009387964,449.0
0.018203026,450.0
0.018135663,451.0
0.01201315,452.0
0.009237658,453.0
0.0093041435,454.0
0.0092294775,455.0
0.023018178,456.0
0.022778146,457.0
0.077466376,458.0
0.014664032,459.0
0.006311917,460.0
0.001846364,461.0
0.0018092374,462.0
0.014407997,463.0
0.0049184286,464.0
0.0048920056,465.0
0.012940826,466.0
0.0050153267,467.0
0.0032830955,468.0
0.010790167,469.0
0.0062892884,470.0
0.0057671606,471.0
0.0063784807,472.0
0.0069631934,473.0
0.005403765,474.0
0.004324428,475.0
0.0030368688,476.0
0.0070654983,477.0
0.004350185,478.0
0.022433477,479.0
0.010527126,480.0
0.011551976,481.0
0.046420585,482.0
0.033661805,483.0
0.015436567,484.0
0.0067972294,485.0
0.008164225,486.0
0.008965249,487.0
0.045954235,488.0
0.08754587,489.0
0.13328458,490.0
0.010942898,491.0
0.008105998,492.0
0.002503263,493.0
0.0019503564,494.0
0.02281785,495.0
0.007889053,496.0
0.0064712637,497.0
0.016412491,498.0
0.00577346,499.0
0.0032474906,500.0
0.014226377,501.0
0.0074987793,502.0
0.0054878904,503.0
0.0056416043,504.0
0.006713183,505.0
0.004996186,506.0
0.0047059483,507.0
0.0037036769,508.0
0.0039968323,509.0
0.0026347525,510.0
0.016464382,511.0
0.0056885583,512.0
0.01950047,513.0
0.05997225,514.0
0.030923396,515.0
0.017328784,516.0
0.010967332,517.0
0.008034797,518.0
0.008786201,519.0
0.030114722,520.0
0.033172492,521.0
0.030920029,522.0
0.0033820411,523.0
0.0025090657,524.0
0.0015796461,525.0
0.0009919099,526.0
0.015491014,527.0
0.0053675226,528.0
0.0031396449,529.0
0.009051773,530.0
0.0034282748,531.0
0.001628687,532.0
0.0054730037,533.0
0.0033335881,534.0
0.004039926,535.0
0.0031770645,536.0
0.005617431,537.0
0.0039928793,538.0
0.0038228724,539.0
0.0034441934,540.0
0.0034185378,541.0
0.0025705448,542.0
0.009650535,543.0
0.0041754628,544.0
0.01145498,545.0
0.0220214,546.0
0.021568043,547.0
0.016197344,548.0
0.009795182,549.0
0.009979688,550.0
0.009706979,551.0
0.031936713,552.0
0.049688235,553.0
0.13386789,554.0
0.0277558,555.0
0.01091342,556.0
0.0020988786,557.0
0.0021461274,558.0
0.022633184,559.0
0.0063460316,560.0
0.0066038948,561.0
0.021637687,562.0
0.005032146,563.0
0.0036730214,564.0
0.01624494,565.0
0.0058640246,566.0
0.006310695,567.0
0.007032835,568.0
0.0131105445,569.0
0.008611579,570.0
0.006040356,571.0
0.0055839224,572.0
0.007185936,573.0
0.0049461187,574.0
0.023531675,575.0
0.009843283,576.0
0.014344454,577.0
0.050338574,578.0
0.04068909,579.0
0.018710336,580.0
0.011824442,581.0
0.012277961,582.0
0.011223929,583.0
0.068393074,584.0
0.085436545,585.0
0.09549211,586.0
0.0108919265,587.0
0.008452295,588.0
0.00335108,589.0
0.0025860076,590.0
0.023185901,591.0
0.009746686,592.0
0.0075338413,593.0
0.019212332,594.0
0.006623516,595.0
0.0036722617,596.0
0.012021641,597.0
0.0064653344,598.0
0.007395778,599.0
0.0060669067,600.0
0.011314629,601.0
0.00889439,602.0
0.0098338965,603.0
0.009164449,604.0
0.0064282943,605.0
0.0057605854,606.0
0.017294267,607.0
0.0072358768,608.0
0.015586882,609.0
0.035693727,610.0
0.025185077,611.0
0.017488766,612.0
0.0148297,613.0
0.010892873,614.0
0.008709522,615.0
0.051336892,616.0
0.07299775,617.0
0.12396179,618.0
0.024608616,619.0
0.014532444,620.0
0.003320263,621.0
0.0032668288,622.0
0.029280482,623.0
0.009603541,624.0
0.009928138,625.0
0.0290221,626.0
0.0069803423,627.0
0.0048433007,628.0
0.019937903,629.0
0.0066981427,630.0
0.00802382,631.0
0.008292261,632.0
0.02197325,633.0
0.013620533,634.0
0.012236302,635.0
0.013099688,636.0
0.0064035207,637.0
0.006054418,638.0
0.012406106,639.0
0.005373006,640.0
0.014327654,641.0
0.01741395,642.0
0.027017603,643.0
0.01788205,644.0
0.022762861,645.0
0.021242846,646.0
0.018049559,647.0
0.033285137,648.0
0.025934935,649.0
0.13341786,650.0
0.18505755,651.0
0.041842055,652.0
0.0058371974,653.0
0.011271107,654.0
0.016796174,655.0
0.012098426,656.0
0.0113142375,657.0
0.019546192,658.0
0.006379754,659.0
0.006364734,660.0
0.020233298,661.0
0.0090328,662.0
0.009695673,663.0
0.015666218,664.0
0.016665181,665.0
0.010910392,666.0
0.015896752,667.0
0.013736437,668.0
0.026984377,669.0
0.018862266,670.0
0.050401423,671.0
0.039585784,672.0


==> plots/Sample6.csv <==
a,b
0.056297805,1.0
0.11821036,2.0
0.06354735,3.0
0.049594145,4.0
0.0547456,5.0
0.02780105,6.0
0.024076695,7.0
0.08131798,8.0
0.07959242,9.0
0.055049337,10.0
0.012792209,11.0
0.013350376,12.0
0.014224085,13.0
0.008422946,14.0
0.03066076,15.0
0.024710393,16.0
0.02026476,17.0
0.03849213,18.0
0.020564856,19.0
0.013243994,20.0
0.017745974,21.0
0.011871019,22.0
0.026270723,23.0
0.0153499795,24.0
0.024398973,25.0
0.02982758,26.0
0.03738819,27.0
0.10390889,28.0
0.07211577,29.0
0.061314717,30.0
0.038231432,31.0
0.03219203,32.0
0.026677419,33.0
0.04041494,34.0
0.028884063,35.0
0.027770545,36.0
0.052490253,37.0
0.0228123,38.0
0.023823233,39.0
0.11844236,40.0
0.14686081,41.0
0.44217083,42.0
0.25365263,43.0
0.12859763,44.0
0.0119187655,45.0
0.020145187,46.0
0.07985394,47.0
0.02250825,48.0
0.033885326,49.0
0.06981614,50.0
0.025052967,51.0
0.015016092,52.0
0.04082038,53.0
0.015291006,54.0
0.02231205,55.0
0.022573035,56.0
0.04350518,57.0
0.029736126,58.0
0.031224944,59.0
0.024352644,60.0
0.023829304,61.0
0.024234988,62.0
0.045615368,63.0
0.023430377,64.0
0.020676242,65.0
0.03836902,66.0
0.037314996,67.0
0.022458283,68.0
0.024724033,69.0
0.019456932,70.0
0.020964466,71.0
0.052182775,72.0
0.06496505,73.0
0.16154864,74.0
0.08306738,75.0
0.042672243,76.0
0.009796201,77.0
0.012279459,78.0
0.0419167,79.0
0.017505405,80.0
0.023272019,81.0
0.044670813,82.0
0.019130707,83.0
0.016947288,84.0
0.029547988,85.0
0.015708996,86.0
0.014565728,87.0
0.015787277,88.0
0.026135499,89.0
0.017664054,90.0
0.021099988,91.0
0.033548653,92.0
0.04649192,93.0
0.03252894,94.0
0.053962465,95.0
0.03361306,96.0
0.027451042,97.0
0.061801396,98.0
0.04130851,99.0
0.027378364,100.0
0.028771538,101.0
0.019497974,102.0
0.017467162,103.0
0.10530007,104.0
0.098185234,105.0
0.07983052,106.0
0.018441422,107.0
0.016297251,108.0
0.0077616517,109.0
0.0064791683,110.0
0.041683048,111.0
0.020194225,112.0
0.015231615,113.0
0.02934825,114.0
0.012732395,115.0
0.007065781,116.0
0.027181841,117.0
0.010331337,118.0
0.017936867,119.0
0.018907072,120.0
0.037935745,121.0
0.0335032,122.0
0.032031395,123.0
0.057844333,124.0
0.025231702,125.0
0.022897989,126.0
0.032361485,127.0
0.017370256,128.0
0.025464479,129.0
0.039593115,130.0
0.03513659,131.0
0.03204287,132.0
0.046163514,133.0
0.024702404,134.0
0.022414008,135.0
0.09314321,136.0
0.14993994,137.0
0.3468775,138.0
0.2619056,139.0
0.1418317,140.0
0.012892972,141.0
0.02364935,142.0
0.07279061,143.0
0.020047944,144.0
0.035157576,145.0
0.07915991,146.0
0.025589595,147.0
0.016923985,148.0
0.044541504,149.0
0.014275008,150.0
0.02256022,151.0
0.01748613,152.0
0.039072968,153.0
0.02930943,154.0
0.038874857,155.0
0.02677951,156.0
0.0251641,157.0
0.029658055,158.0
0.050685707,159.0
0.028454514,160.0
0.019637724,161.0
0.033827376,162.0
0.029207341,163.0
0.019185647,164.0
0.031190889,165.0
0.019749152,166.0
0.020100955,167.0
0.0724135,168.0
0.088611975,169.0
0.24927239,170.0
0.15167512,171.0
0.09372919,172.0
0.014982456,173.0
0.023300003,174.0
0.06549198,175.0
0.03450689,176.0
0.056324262,177.0
0.09319633,178.0
0.04065406,179.0
0.033901453,180.0
0.06394875,181.0
0.029970992,182.0
0.031159325,183.0
0.0396301,184.0
0.06886547,185.0
0.031018449,186.0
0.04145199,187.0
0.037000876,188.0
0.059378847,189.0
0.037598502,190.0
0.05798792,191.0
0.04179616,192.0
0.04130442,193.0
0.10555139,194.0
0.062407188,195.0
0.05272342,196.0
0.029508473,197.0
0.028831562,198.0
0.017793452,199.0
0.060509205,200.0
0.06653745,201.0
0.047587354,202.0
0.014033261,203.0
0.0118299,204.0
0.007550328,205.0
0.0055776453,206.0
0.033193044,207.0
0.016143145,208.0
0.013656139,209.0
0.026424928,210.0
0.014078547,211.0
0.008199844,212.0
0.024338357,213.0
0.012094897,214.0
0.030434066,215.0
0.025336899,216.0
0.027624996,217.0
0.032131013,218.0
0.021518106,219.0
0.06501656,220.0
0.047589317,221.0
0.030598756,222.0
0.031413976,223.0
0.024772719,224.0
0.026965622,225.0
0.041005276,226.0
0.02959098,227.0
0.029328335,228.0
0.04563719,229.0
0.032741245,230.0
0.038133904,231.0
0.14883697,232.0
0.15056756,233.0
0.4508094,234.0
0.29858568,235.0
0.14677174,236.0
0.016118806,237.0
0.032513227,238.0
0.077011175,239.0
0.026102033,240.0
0.039299157,241.0
0.08436187,242.0
0.031188704,243.0
0.017425938,244.0
0.04327373,245.0
0.015249733,246.0
0.023271525,247.0
0.017952088,248.0
0.03599095,249.0
0.029210687,250.0
0.031717855,251.0
0.02093879,252.0
0.021589443,253.0
0.023758039,254.0
0.048208494,255.0
0.02633834,256.0
0.016095964,257.0
0.029885683,258.0
0.023541836,259.0
0.014598012,260.0
0.023713294,261.0
0.016375786,262.0
0.016742399,263.0
0.04895396,264.0
0.0578762,265.0
0.18123226,266.0
0.10584573,267.0
0.089268364,268.0
0.016976748,269.0
0.024072647,270.0
0.04682189,271.0
0.025673157,272.0
0.03466442,273.0
0.06075489,274.0
0.027427547,275.0
0.028056683,276.0
0.04924432,277.0
0.023457501,278.0
0.017559685,279.0
0.019991277,280.0
0.06431413,281.0
0.023861358,282.0
0.055368662,283.0
0.06264598,284.0
0.06686864,285.0
0.062388346,286.0
0.07306468,287.0
0.042159855,288.0
0.033162832,289.0
0.07242916,290.0
0.056432165,291.0
0.03903202,292.0
0.03879134,293.0
0.029179905,294.0
0.020806976,295.0
0.0783463,296.0
0.08352064,297.0
0.06751051,298.0
0.02278639,299.0
0.018667325,300.0
0.008739682,301.0
0.0075442675,302.0
0.044758644,303.0
0.017805327,304.0
0.019093014,305.0
0.038502235,306.0
0.017266948,307.0
0.0105197085,308.0
0.035980348,309.0
0.01372201,310.0
0.029618518,311.0
0.026954705,312.0
0.038443733,313.0
0.04260629,314.0
0.04385098,315.0
0.10837112,316.0
0.07377583,317.0
0.059053835,318.0
0.04303366,319.0
0.03707244,320.0
0.029385472,321.0
0.041943777,322.0
0.031028107,323.0
0.034407664,324.0
0.057873014,325.0
0.04289684,326.0
0.037146658,327.0
0.1265311,328.0
0.13759549,329.0
0.35374585,330.0
0.26888874,331.0
0.18966283,332.0
0.021438751,333.0
0.041808654,334.0
0.092430815,335.0
0.02955343,336.0
0.043690555,337.0
0.08563533,338.0
0.04080341,339.0
0.022276795,340.0
0.05570648,341.0
0.021578545,342.0
0.033659503,343.0
0.026901074,344.0
0.05251997,345.0
0.035911884,346.0
0.05236351,347.0
0.03131883,348.0
0.034425274,349.0
0.04307672,350.0
0.057517875,351.0
0.037297405,352.0
0.01919695,353.0
0.028232204,354.0
0.027334964,355.0
0.018076522,356.0
0.04378044,357.0
0.036635388,358.0
0.03958267,359.0
0.09202551,360.0
0.0783842,361.0
0.32216364,362.0
0.2658055,363.0
0.42197487,364.0
0.07188787,365.0
0.143045,366.0
0.0944496,367.0
0.1279059,368.0
0.102779694,369.0
0.16938956,370.0
0.07565872,371.0
0.14949597,372.0
0.14946848,373.0
0.07962722,374.0
0.04436489,375.0
0.08064533,376.0
0.13656425,377.0
0.06258794,378.0
0.12550315,379.0
0.17020294,380.0
0.10796152,381.0
0.0930767,382.0
0.085625336,383.0
0.051488657,384.0
0.04413108,385.0
0.09763299,386.0
0.060484037,387.0
0.059163343,388.0
0.044211593,389.0
0.0373589,390.0
0.019121338,391.0
0.039722312,392.0
0.040671386,393.0
0.030812718,394.0
0.01833689,395.0
0.011813143,396.0
0.008179164,397.0
0.007463855,398.0
0.035060383,399.0
0.01566692,400.0
0.013462548,401.0
0.026477618,402.0
0.014850466,403.0
0.008568448,404.0
0.020778377,405.0
0.011720263,406.0
0.024321793,407.0
0.01929137,408.0
0.021621842,409.0
0.0224349,410.0
0.023626445,411.0
0.054162905,412.0
0.059939165,413.0
0.041294567,414.0
0.04100006,415.0
0.034758575,416.0
0.028353564,417.0
0.043189548,418.0
0.02607522,419.0
0.027878145,420.0
0.042635757,421.0
0.03396636,422.0
0.032517776,423.0
0.12930389,424.0
0.12956089,425.0
0.33700243,426.0
0.20567964,427.0
0.1376067,428.0
0.017447224,429.0
0.033199918,430.0
0.09195818,431.0
0.03080398,432.0
0.04678407,433.0
0.09147539,434.0
0.040733766,435.0
0.020172032,436.0
0.04994093,437.0
0.018988233,438.0
0.02653978,439.0
0.021643775,440.0
0.05122126,441.0
0.031770334,442.0
0.04573937,443.0
0.027736306,444.0
0.027754176,445.0
0.035408724,446.0
0.05035146,447.0
0.030342016,448.0
0.015665993,449.0
0.02484652,450.0
0.027319016,451.0
0.015547349,452.0
0.032817196,453.0
0.022212446,454.0
0.027589621,455.0
0.06270685,456.0
0.07630913,457.0
0.26150486,458.0
0.14779687,459.0
0.20341663,460.0
0.035148576,461.0
0.0490328,462.0
0.05557421,463.0
0.058795936,464.0
0.05769593,465.0
0.09047566,466.0
0.037054118,467.0
0.06254273,468.0
0.08777017,469.0
0.040984888,470.0
0.027694795,471.0
0.042341735,472.0
0.10496858,473.0
0.04135483,474.0
0.093166724,475.0
0.12403148,476.0
0.096155636,477.0
0.07948535,478.0
0.08392562,479.0
0.049054377,480.0
0.044799488,481.0
0.10873861,482.0
0.063758105,483.0
0.056268312,484.0
0.042473435,485.0
0.034351863,486.0
0.020137774,487.0
0.069681376,488.0
0.07013289,489.0
0.048587773,490.0
0.01669711,491.0
0.013483202,492.0
0.0077414084,493.0
0.0064170766,494.0
0.036674455,495.0
0.016090343,496.0
0.014207319,497.0
0.028167643,498.0
0.013771592,499.0
0.008384611,500.0
0.026231442,501.0
0.011677056,502.0
0.025782865,503.0
0.023175756,504.0
0.028875854,505.0
0.032633506,506.0
0.02667663,507.0
0.06364664,508.0
0.058803216,509.0
0.040080328,510.0
0.040389877,511.0
0.035702065,512.0
0.02697492,513.0
0.043256626,514.0
0.026615132,515.0
0.02785595,516.0
0.04657708,517.0
0.031098055,518.0
0.031013738,519.0
0.1277873,520.0
0.16918303,521.0
0.40724388,522.0
0.2867811,523.0
0.22327451,524.0
0.021429136,525.0
0.042345043,526.0
0.108505584,527.0
0.031225072,528.0
0.04838408,529.0
0.09803325,530.0
0.042955205,531.0
0.021268258,532.0
0.056668244,533.0
0.019558923,534.0
0.031430617,535.0
0.024068952,536.0
0.049676303,537.0
0.033836443,538.0
0.04841831,539.0
0.029350743,540.0
0.030801697,541.0
0.037984297,542.0
0.05386177,543.0
0.034069702,544.0
0.019684607,545.0
0.030645797,546.0
0.028810024,547.0
0.019424874,548.0
0.037217364,549.0
0.027635137,550.0
0.029194798,551.0
0.079236545,552.0
0.0873787,553.0
0.2720653,554.0
0.1624893,555.0
0.19885296,556.0
0.03463471,557.0
0.051238988,558.0
0.06840458,559.0
0.05079222,560.0
0.057607044,561.0
0.08965973,562.0
0.047017775,563.0
0.056644473,564.0
0.08847477,565.0
0.042889267,566.0
0.03302315,567.0
0.0434118,568.0
0.092022665,569.0
0.038038895,570.0
0.079893544,571.0
0.10709924,572.0
0.09564884,573.0
0.07537856,574.0
0.08388318,575.0
0.051716916,576.0
0.04559736,577.0
0.10587411,578.0
0.061751246,579.0
0.0560355,580.0
0.043891456,581.0
0.032538287,582.0
0.021911854,583.0
0.07668226,584.0
0.08273214,585.0
0.06351325,586.0
0.020390896,587.0
0.017812114,588.0
0.008344381,589.0
0.0071353,590.0
0.041671883,591.0
0.016150666,592.0
0.017202152,593.0
0.035217475,594.0
0.017663842,595.0
0.009741887,596.0
0.030011535,597.0
0.013213185,598.0
0.030150758,599.0
0.024377743,600.0
0.03292273,601.0
0.035407238,602.0
0.031546533,603.0
0.05410448,604.0
0.046928946,605.0
0.036938712,606.0
0.05039822,607.0
0.035152342,608.0
0.025066365,609.0
0.048341017,610.0
0.026287902,611.0
0.023720302,612.0
0.032592956,613.0
0.021670356,614.0
0.01974759,615.0
0.11203498,616.0
0.14376903,617.0
0.34953186,618.0
0.16205752,619.0
0.105216354,620.0
0.013429434,621.0
0.021540513,622.0
0.07826245,623.0
0.028490737,624.0
0.045597352,625.0
0.086610384,626.0
0.03485838,627.0
0.021504337,628.0
0.04231658,629.0
0.016218174,630.0
0.015536535,631.0
0.016372852,632.0
0.042266753,633.0
0.02258332,634.0
0.0292839,635.0
0.028327733,636.0
0.027335387,637.0
0.025121752,638.0
0.043167446,639.0
0.02169134,640.0
0.023261836,641.0
0.042190656,642.0
0.042375427,643.0
0.025566325,644.0
0.027566204,645.0
0.022960136,646.0
0.01908809,647.0
0.04674227,648.0
0.043595184,649.0
0.054603666,650.0
0.031279914,651.0
0.018934537,652.0
0.007985399,653.0
0.008616718,654.0
0.029161979,655.0
0.018519312,656.0
0.012170417,657.0
0.026163304,658.0
0.011532775,659.0
0.008262967,660.0
0.025443207,661.0
0.013562906,662.0
0.018959727,663.0
0.028151358,664.0
0.02944225,665.0
0.022924772,666.0
0.030377917,667.0
0.025502356,668.0
0.043417294,669.0
0.03272439,670.0
0.06194265,671.0
0.05182565,672.0


==> plots/Sample7.csv <==
a,b
0.05831093,1.0
0.13963845,2.0
0.04688058,3.0
0.035573587,4.0
0.028693981,5.0
0.014746514,6.0
0.011929287,7.0
0.027264338,8.0
0.037498068,9.0
0.02791904,10.0
0.0058545764,11.0
0.005193294,12.0
0.004414614,13.0
0.0030590177,14.0
0.019722829,15.0
0.009673741,16.0
0.005741017,17.0
0.014261446,18.0
0.007098734,19.0
0.0034707864,20.0
0.0059074294,21.0
0.005268059,22.0
0.010081257,23.0
0.0064328923,24.0
0.0051263827,25.0
0.0062697907,26.0
0.004946883,27.0
0.0031244014,28.0
0.0056913267,29.0
0.003980305,30.0
0.016751852,31.0
0.007852796,32.0
0.014123163,33.0
0.034179468,34.0
0.021932542,35.0
0.014204072,36.0
0.008473249,37.0
0.008375134,38.0
0.009773635,39.0
0.04371737,40.0
0.065781064,41.0
0.17351766,42.0
0.046145916,43.0
0.022179011,44.0
0.004065453,45.0
0.004649938,46.0
0.038713604,47.0
0.012987678,48.0
0.013209421,49.0
0.035892192,50.0
0.008071053,51.0
0.005248257,52.0
0.022100218,53.0
0.0072518964,54.0
0.009234641,55.0
0.011297707,56.0
0.020366076,57.0
0.013577578,58.0
0.010700837,59.0
0.010022269,60.0
0.007798395,61.0
0.0061409078,62.0
0.015886797,63.0
0.007940105,64.0
0.019794064,65.0
0.02919165,66.0
0.03718399,67.0
0.029156217,68.0
0.024106165,69.0
0.022787021,70.0
0.018159354,71.0
0.04628105,72.0
0.045319106,73.0
0.06860128,74.0
0.025747113,75.0
0.012103933,76.0
0.005038376,77.0
0.0048743426,78.0
0.026634222,79.0
0.011389713,80.0
0.008570002,81.0
0.019217959,82.0
0.008049083,83.0
0.0057000536,84.0
0.014077777,85.0
0.00895812,86.0
0.008443134,87.0
0.008512245,88.0
0.011220704,89.0
0.008597037,90.0
0.010052766,91.0
0.011845596,92.0
0.013871268,93.0
0.009534364,94.0
0.02941579,95.0
0.013234935,96.0
0.02521937,97.0
0.07799723,98.0
0.05059021,99.0
0.030657357,100.0
0.022582104,101.0
0.018045655,102.0
0.015434238,103.0
0.085944474,104.0
0.063522324,105.0
0.04884785,106.0
0.007863824,107.0
0.006177702,108.0
0.0037083721,109.0
0.0028164603,110.0
0.021593114,111.0
0.011429599,112.0
0.006151563,113.0
0.015103692,114.0
0.006053428,115.0
0.0030589076,116.0
0.010142367,117.0
0.005684871,118.0
0.007814791,119.0
0.006827391,120.0
0.010142973,121.0
0.008278974,122.0
0.0073053623,123.0
0.006834519,124.0
0.0056426753,125.0
0.0045811906,126.0
0.014020827,127.0
0.0062544197,128.0
0.016828274,129.0
0.03396146,130.0
0.032032434,131.0
0.022101501,132.0
0.018016167,133.0
0.014328728,134.0
0.014303608,135.0
0.08886631,136.0
0.10314171,137.0
0.19021276,138.0
0.033680543,139.0
0.019499796,140.0
0.004560532,141.0
0.004562189,142.0
0.03543597,143.0
0.013567702,144.0
0.013035667,145.0
0.031310394,146.0
0.009961915,147.0
0.006006331,148.0
0.019905662,149.0
0.00855902,150.0
0.008205892,151.0
0.009591326,152.0
0.015212612,153.0
0.010204962,154.0
0.008104429,155.0
0.006576935,156.0
0.008368016,157.0
0.0058574993,158.0
0.020450521,159.0
0.010264024,160.0
0.017896304,161.0
0.04591676,162.0
0.04553418,163.0
0.026875792,164.0
0.016497994,165.0
0.018084377,166.0
0.015443837,167.0
0.04700524,168.0
0.059945215,169.0
0.09489855,170.0
0.020549243,171.0
0.011611179,172.0
0.004018659,173.0
0.0035706072,174.0
0.02472821,175.0
0.009486468,176.0
0.0080449395,177.0
0.019449245,178.0
0.007946805,179.0
0.0047872323,180.0
0.013602738,181.0
0.008706778,182.0
0.0100646,183.0
0.010058993,184.0
0.008564457,185.0
0.00820276,186.0
0.005895161,187.0
0.0050627072,188.0
0.009700819,189.0
0.005944566,190.0
0.027200013,191.0
0.013335099,192.0
0.01680847,193.0
0.061582573,194.0
0.032580152,195.0
0.018170064,196.0
0.009952284,197.0
0.00864215,198.0
0.010977392,199.0
0.07143424,200.0
0.124764904,201.0
0.13026261,202.0
0.0126583595,203.0
0.0119899055,204.0
0.0041665644,205.0
0.0032003534,206.0
0.031135319,207.0
0.013998312,208.0
0.009509129,209.0
0.02280407,210.0
0.007597785,211.0
0.003939798,212.0
0.016080087,213.0
0.0072558746,214.0
0.0070152064,215.0
0.0072648074,216.0
0.013831201,217.0
0.008691314,218.0
0.009257233,219.0
0.010416354,220.0
0.007233612,221.0
0.0055719363,222.0
0.016819496,223.0
0.0072682556,224.0
0.021234423,225.0
0.05134321,226.0
0.04625172,227.0
0.032766584,228.0
0.022101037,229.0
0.01710525,230.0
0.011661534,231.0
0.07790111,232.0
0.08678048,233.0
0.08554252,234.0
0.010416955,235.0
0.008748796,236.0
0.003525574,237.0
0.002731076,238.0
0.023058947,239.0
0.010810148,240.0
0.007319767,241.0
0.019027008,242.0
0.0066367523,243.0
0.003935794,244.0
0.013326449,245.0
0.0063737775,246.0
0.0073462566,247.0
0.0078117037,248.0
0.014583041,249.0
0.009723784,250.0
0.008544632,251.0
0.00846744,252.0
0.007569957,253.0
0.005787123,254.0
0.016692938,255.0
0.0076563074,256.0
0.019615568,257.0
0.046013072,258.0
0.049123976,259.0
0.03216947,260.0
0.020113796,261.0
0.018745339,262.0
0.014028656,263.0
0.06719467,264.0
0.08624714,265.0
0.14479382,266.0
0.031353123,267.0
0.018586414,268.0
0.0046071513,269.0
0.0046151574,270.0
0.030553155,271.0
0.011953983,272.0
0.010357827,273.0
0.02678573,274.0
0.008962705,275.0
0.0052350927,276.0
0.018162318,277.0
0.008223478,278.0
0.010885733,279.0
0.010951923,280.0
0.014573285,281.0
0.012281604,282.0
0.009010791,283.0
0.007000808,284.0
0.009041073,285.0
0.0070073027,286.0
0.028152356,287.0
0.012823874,288.0
0.016032424,289.0
0.053310163,290.0
0.044670086,291.0
0.023660764,292.0
0.014624249,293.0
0.0139570525,294.0
0.012863526,295.0
0.07268021,296.0
0.15044677,297.0
0.2663208,298.0
0.047106694,299.0
0.034270745,300.0
0.0057952246,301.0
0.0058963504,302.0
0.039406627,303.0
0.015288843,304.0
0.017051633,305.0
0.03808693,306.0
0.011191689,307.0
0.007600207,308.0
0.021316445,309.0
0.010213049,310.0
0.007916263,311.0
0.008696349,312.0
0.012402881,313.0
0.008373718,314.0
0.00772136,315.0
0.007104448,316.0
0.012021554,317.0
0.00728217,318.0
0.030409794,319.0
0.015182564,320.0
0.020834684,321.0
0.08460702,322.0
0.044452917,323.0
0.023826545,324.0
0.013802177,325.0
0.011901257,326.0
0.011818794,327.0
0.06303672,328.0
0.070136935,329.0
0.05504857,330.0
0.0058647585,331.0
0.0049130986,332.0
0.0027912385,333.0
0.0018847905,334.0
0.01869733,335.0
0.008921107,336.0
0.0051254965,337.0
0.013319995,338.0
0.0046474044,339.0
0.0026120928,340.0
0.007858579,341.0
0.0046748305,342.0
0.005468361,343.0
0.004849945,344.0
0.007441244,345.0
0.005615215,346.0
0.005172604,347.0
0.0043477966,348.0
0.00442585,349.0
0.0033452543,350.0
0.011697464,351.0
0.0050845193,352.0
0.015572356,353.0
0.034490544,354.0
0.032667346,355.0
0.02272984,356.0
0.012737165,357.0
0.012251214,358.0
0.011241226,359.0
0.032112595,360.0
0.04335656,361.0
0.107726395,362.0
0.02879341,363.0
0.0112757,364.0
0.0028226627,365.0
0.0030080345,366.0
0.021942645,367.0
0.007490475,368.0
0.0068367547,369.0
0.019394115,370.0
0.0061981557,371.0
0.0039512143,372.0
0.015177567,373.0
0.0073096547,374.0
0.0070235706,375.0
0.0076295766,376.0
0.0092843855,377.0
0.0070696166,378.0
0.0052232,379.0
0.004096231,380.0
0.006932997,381.0
0.0047051786,382.0
0.023564441,383.0
0.010196281,384.0
0.012162439,385.0
0.042886455,386.0
0.032904208,387.0
0.016073685,388.0
0.008188512,389.0
0.009031801,390.0
0.008788966,391.0
0.049837798,392.0
0.09434753,393.0
0.13369133,394.0
0.018081188,395.0
0.013574269,396.0
0.00367498,397.0
0.0031971878,398.0
0.027842022,399.0
0.010932232,400.0
0.010633996,401.0
0.026727797,402.0
0.007961014,403.0
0.005096191,404.0
0.016907126,405.0
0.0080135865,406.0
0.0070798933,407.0
0.007375556,408.0
0.011603664,409.0
0.007991588,410.0
0.006766536,411.0
0.006618959,412.0
0.007993689,413.0
0.0054393704,414.0
0.021299735,415.0
0.00922578,416.0
0.016945299,417.0
0.048192564,418.0
0.030754182,419.0
0.01674143,420.0
0.0112586655,421.0
0.009205023,422.0
0.010141166,423.0
0.057968948,424.0
0.06030581,425.0
0.05070161,426.0
0.0046798065,427.0
0.004290804,428.0
0.0024725,429.0
0.0015984342,430.0
0.019486707,431.0
0.008729164,432.0
0.0055210046,433.0
0.01557499,434.0
0.0055214455,435.0
0.0027446265,436.0
0.008547653,437.0
0.004689821,438.0
0.005902718,439.0
0.0052581616,440.0
0.0099134045,441.0
0.0071003567,442.0
0.005912604,443.0
0.00528862,444.0
0.004595432,445.0
0.0035771108,446.0
0.011403548,447.0
0.0050882073,448.0
0.012917759,449.0
0.025149396,450.0
0.02860585,451.0
0.018299336,452.0
0.0130564,453.0
0.012895025,454.0
0.012047236,455.0
0.03662623,456.0
0.04761817,457.0
0.13722903,458.0
0.030162549,459.0
0.013154957,460.0
0.003134604,461.0
0.0032608467,462.0
0.020862887,463.0
0.0078367675,464.0
0.007595858,465.0
0.020324804,466.0
0.007313571,467.0
0.0048792493,468.0
0.015162804,469.0
0.008564148,470.0
0.008555419,471.0
0.009679933,472.0
0.009659983,473.0
0.008013099,474.0
0.0061110724,475.0
0.004432537,476.0
0.008927006,477.0
0.00597786,478.0
0.025585715,479.0
0.012868138,480.0
0.014424533,481.0
0.051867567,482.0
0.037700303,483.0
0.018934442,484.0
0.009568219,485.0
0.009858688,486.0
0.010556578,487.0
0.06069706,488.0
0.11987526,489.0
0.17296392,490.0
0.018527856,491.0
0.015834793,492.0
0.00418324,493.0
0.0036065818,494.0
0.031325463,495.0
0.01244335,496.0
0.010949625,497.0
0.025836142,498.0
0.008449216,499.0
0.00494557,500.0
0.018244337,501.0
0.008955878,502.0
0.007324664,503.0
0.0075210636,504.0
0.010377682,505.0
0.007432249,506.0
0.007455899,507.0
0.007497615,508.0
0.007851246,509.0
0.00511048,510.0
0.022040013,511.0
0.009109022,512.0
0.022720095,513.0
0.06405362,514.0
0.033369716,515.0
0.021298341,516.0
0.014717558,517.0
0.010305704,518.0
0.010463136,519.0
0.04773099,520.0
0.045622185,521.0
0.03467308,522.0
0.004089957,523.0
0.0034708318,524.0
0.0022122774,525.0
0.0014489061,526.0
0.017732212,527.0
0.0074185715,528.0
0.00458319,529.0
0.01247243,530.0
0.004628956,531.0
0.0024141995,532.0
0.0069752177,533.0
0.0042270017,534.0
0.0047988733,535.0
0.0038656688,536.0
0.0078843385,537.0
0.0053165704,538.0
0.0052819205,539.0
0.004604706,540.0
0.0044584186,541.0
0.0034589495,542.0
0.012615233,543.0
0.0053743417,544.0
0.013242923,545.0
0.027272845,546.0
0.024152104,547.0
0.016616335,548.0
0.010889175,549.0
0.010464688,550.0
0.010152968,551.0
0.028282987,552.0
0.04466887,553.0
0.13090605,554.0
0.03011387,555.0
0.0121241445,556.0
0.002401279,557.0
0.0025378638,558.0
0.02155934,559.0
0.0066318084,560.0
0.007027224,561.0
0.02148363,562.0
0.005908537,563.0
0.0041524777,564.0
0.016543146,565.0
0.0068143983,566.0
0.0073819854,567.0
0.007860641,568.0
0.013271756,569.0
0.0092501985,570.0
0.006798465,571.0
0.0059848465,572.0
0.008383949,573.0
0.0060834307,574.0
0.025974575,575.0
0.011454489,576.0
0.013411418,577.0
0.037653476,578.0
0.030780489,579.0
0.015012835,580.0
0.010805525,581.0
0.010404423,582.0
0.011038188,583.0
0.06941461,584.0
0.10394162,585.0
0.16927247,586.0
0.022457791,587.0
0.01627542,588.0
0.0041388324,589.0
0.0037503096,590.0
0.032286443,591.0
0.011745752,592.0
0.012223979,593.0
0.029398616,594.0
0.008796294,595.0
0.0054684784,596.0
0.01943007,597.0
0.008162445,598.0
0.008568305,599.0
0.008227938,600.0
0.017006738,601.0
0.010919875,602.0
0.010284772,603.0
0.01143064,604.0
0.010268801,605.0
0.0080248425,606.0
0.02210384,607.0
0.0110129705,608.0
0.016437203,609.0
0.036364168,610.0
0.02730767,611.0
0.01800759,612.0
0.016279869,613.0
0.011827916,614.0
0.010455875,615.0
0.071970284,616.0
0.10846391,617.0
0.16127896,618.0
0.028112952,619.0
0.020132994,620.0
0.0046106004,621.0
0.004344878,622.0
0.039928418,623.0
0.013275124,624.0
0.014300224,625.0
0.03786343,626.0
0.009313532,627.0
0.0061661922,628.0
0.02437315,629.0
0.007644222,630.0
0.010327722,631.0
0.010708407,632.0
0.029516382,633.0
0.018723706,634.0
0.017996605,635.0
0.018496836,636.0
0.008809414,637.0
0.008842822,638.0
0.018020606,639.0
0.0072993725,640.0
0.017490037,641.0
0.02222139,642.0
0.034616828,643.0
0.022005437,644.0
0.031798836,645.0
0.026253033,646.0
0.022637395,647.0
0.04912778,648.0
0.036946166,649.0
0.1774139,650.0
0.2032854,651.0
0.049909603,652.0
0.007867859,653.0
0.014402844,654.0
0.0254503,655.0
0.018922174,656.0
0.015099543,657.0
0.029667858,658.0
0.007985476,659.0
0.008079458,660.0
0.022049384,661.0
0.010050718,662.0
0.010815235,663.0
0.01657554,664.0
0.01880343,665.0
0.012131423,666.0
0.01824122,667.0
0.016211828,668.0
0.0315651,669.0
0.022723697,670.0
0.05253637,671.0
0.04341959,672.0


==> plots/Sample8.csv <==
a,b
0.058241386,1.0
0.12007087,2.0
0.06294939,3.0
0.05134484,4.0
0.057777323,5.0
0.026358463,6.0
0.020709448,7.0
0.08913693,8.0
0.10506592,9.0
0.05808147,10.0
0.0137041155,11.0
0.017573787,12.0
0.013680455,13.0
0.009136535,14.0
0.03497349,15.0
0.025700126,16.0
0.025401346,17.0
0.042000443,18.0
0.026826004,19.0
0.01668917,20.0
0.022077363,21.0
0.016292818,22.0
0.034951605,23.0
0.019938244,24.0
0.035688408,25.0
0.04182427,26.0
0.06195275,27.0
0.12909971,28.0
0.08161724,29.0
0.07912406,30.0
0.056715228,31.0
0.04081163,32.0
0.035332195,33.0
0.055149984,34.0
0.04292014,35.0
0.04191176,36.0
0.073240064,37.0
0.033391397,38.0
0.029727418,39.0
0.15751238,40.0
0.1873691,41.0
0.4801632,42.0
0.25585696,43.0
0.14546853,44.0
0.013859879,45.0
0.023189608,46.0
0.08464945,47.0
0.025549965,48.0
0.036639966,49.0
0.07003053,50.0
0.024961423,51.0
0.015052437,52.0
0.045916285,53.0
0.016263442,54.0
0.026726736,55.0
0.028466778,56.0
0.044767182,57.0
0.03330604,58.0
0.031402078,59.0
0.03644159,60.0
0.03654691,61.0
0.030062323,62.0
0.049473893,63.0
0.029495418,64.0
0.024730867,65.0
0.047512352,66.0
0.035560936,67.0
0.024973964,68.0
0.02736557,69.0
0.019239465,70.0
0.020100262,71.0
0.055739094,72.0
0.0629718,73.0
0.12148654,74.0
0.05765341,75.0
0.03206371,76.0
0.0099782795,77.0
0.011272541,78.0
0.046442315,79.0
0.019246118,80.0
0.021927442,81.0
0.042997308,82.0
0.019486135,83.0
0.012560253,84.0
0.03407317,85.0
0.01511217,86.0
0.024262406,87.0
0.024192473,88.0
0.035378326,89.0
0.03042004,90.0
0.026075741,91.0
0.041850578,92.0
0.04444791,93.0
0.032815095,94.0
0.055287916,95.0
0.03263463,96.0
0.025618209,97.0
0.053190615,98.0
0.037335977,99.0
0.025025668,100.0
0.031090973,101.0
0.018899396,102.0
0.021292966,103.0
0.119926274,104.0
0.13627866,105.0
0.23357578,106.0
0.08067949,107.0
0.06149891,108.0
0.0130587965,109.0
0.01584455,110.0
0.072750196,111.0
0.027274922,112.0
0.03596717,113.0
0.07148327,114.0
0.022533726,115.0
0.01237991,116.0
0.04558704,117.0
0.01336611,118.0
0.026975654,119.0
0.02344092,120.0
0.0446398,121.0
0.042219896,122.0
0.05120669,123.0
0.052049026,124.0
0.030981062,125.0
0.035188716,126.0
0.048740532,127.0
0.028291423,128.0
0.021387745,129.0
0.038993854,130.0
0.027534466,131.0
0.021078182,132.0
0.03945031,133.0
0.025957111,134.0
0.027504731,135.0
0.11017283,136.0
0.13337103,137.0
0.38616803,138.0
0.23598498,139.0
0.21625842,140.0
0.024211299,141.0
0.043651618,142.0
0.09254281,143.0
0.033356942,144.0
0.049736723,145.0
0.0834546,146.0
0.043003112,147.0
0.027974559,148.0
0.060717303,149.0
0.025444498,150.0
0.028115327,151.0
0.02657135,152.0
0.06343702,153.0
0.03227088,154.0
0.061153535,155.0
0.036257762,156.0
0.038803704,157.0
0.049925905,158.0
0.06213885,159.0
0.035883464,160.0
0.023071287,161.0
0.035964333,162.0
0.036677346,163.0
0.022752315,164.0
0.04287328,165.0
0.024560755,166.0
0.030576305,167.0
0.08834403,168.0
0.0942481,169.0
0.2371783,170.0
0.12316011,171.0
0.081254095,172.0
0.017649706,173.0
0.024109172,174.0
0.0664114,175.0
0.034306586,176.0
0.04670437,177.0
0.07404052,178.0
0.034030125,179.0
0.028629689,180.0
0.055902567,181.0
0.026738822,182.0
0.03157171,183.0
0.034050014,184.0
0.0720811,185.0
0.03429645,186.0
0.060810436,187.0
0.09196822,188.0
0.10858575,189.0
0.071472675,190.0
0.08013192,191.0
0.05352265,192.0
0.045465704,193.0
0.115238,194.0
0.059924573,195.0
0.049283,196.0
0.03962755,197.0
0.029040875,198.0
0.019450955,199.0
0.06830028,200.0
0.062407322,201.0
0.045285553,202.0
0.012535042,203.0
0.009793066,204.0
0.0065919575,205.0
0.00527507,206.0
0.02816528,207.0
0.014553231,208.0
0.010312456,209.0
0.021877157,210.0
0.010513419,211.0
0.005683981,212.0
0.016167775,213.0
0.008539349,214.0
0.02303341,215.0
0.01797824,216.0
0.019397082,217.0
0.023852147,218.0
0.01777572,219.0
0.03649993,220.0
0.02690662,221.0
0.020205855,222.0
0.024884203,223.0
0.018309629,224.0
0.021699408,225.0
0.031638473,226.0
0.022508183,227.0
0.023360264,228.0
0.037260883,229.0
0.028886205,230.0
0.02821064,231.0
0.09962859,232.0
0.11767819,233.0
0.39160642,234.0
0.34355596,235.0
0.16061814,236.0
0.015690703,237.0
0.03651531,238.0
0.07382932,239.0
0.025745109,240.0
0.03918424,241.0
0.07758832,242.0
0.03528026,243.0
0.02182101,244.0
0.043260712,245.0
0.018664222,246.0
0.020403633,247.0
0.018744035,248.0
0.04386738,249.0
0.026651021,250.0
0.031759307,251.0
0.02090828,252.0
0.026883135,253.0
0.028201565,254.0
0.046288207,255.0
0.026768522,256.0
0.014754754,257.0
0.026457125,258.0
0.03278638,259.0
0.017906554,260.0
0.022183921,261.0
0.01895182,262.0
0.021313988,263.0
0.048156686,264.0
0.067327924,265.0
0.20543703,266.0
0.12314918,267.0
0.07767038,268.0
0.015258136,269.0
0.022350933,270.0
0.05316042,271.0
0.038216025,272.0
0.05676072,273.0
0.106749296,274.0
0.039816484,275.0
0.04961338,276.0
0.050417475,277.0
0.02627602,278.0
0.02064496,279.0
0.024710016,280.0
0.06557955,281.0
0.024748504,282.0
0.04117332,283.0
0.052336127,284.0
0.08040639,285.0
0.045422513,286.0
0.075349,287.0
0.045608807,288.0
0.047514006,289.0
0.18436716,290.0
0.08544417,291.0
0.057803024,292.0
0.03282407,293.0
0.030439489,294.0
0.019062689,295.0
0.04877897,296.0
0.045813926,297.0
0.04102973,298.0
0.011077661,299.0
0.007325828,300.0
0.004983265,301.0
0.0041313707,302.0
0.024574708,303.0
0.011101501,304.0
0.0070362743,305.0
0.015500829,306.0
0.008750167,307.0
0.003924997,308.0
0.011398149,309.0
0.0072097913,310.0
0.019563774,311.0
0.0135653885,312.0
0.011957916,313.0
0.014757916,314.0
0.009888027,315.0
0.018461788,316.0
0.021682424,317.0
0.012771667,318.0
0.020261109,319.0
0.01640256,320.0
0.020305263,321.0
0.0334141,322.0
0.017164063,323.0
0.01854241,324.0
0.023540534,325.0
0.014960414,326.0
0.01581553,327.0
0.094684,328.0
0.1352645,329.0
0.3864307,330.0
0.1936324,331.0
0.115097456,332.0
0.010853182,333.0
0.018830547,334.0
0.08132026,335.0
0.024971217,336.0
0.039101113,337.0
0.089422144,338.0
0.028774463,339.0
0.015542649,340.0
0.045686197,341.0
0.014745181,342.0
0.019008145,343.0
0.019117292,344.0
0.04628623,345.0
0.024578515,346.0
0.029019423,347.0
0.019540705,348.0
0.023968847,349.0
0.023928234,350.0
0.04112186,351.0
0.026111025,352.0
0.016269404,353.0
0.026266241,354.0
0.03189094,355.0
0.02097485,356.0
0.02561976,357.0
0.020153353,358.0
0.019508777,359.0
0.045715794,360.0
0.08140005,361.0
0.22361486,362.0
0.16080195,363.0
0.10492671,364.0
0.016069539,365.0
0.025135072,366.0
0.054238398,367.0
0.029001214,368.0
0.045472372,369.0
0.087732516,370.0
0.037611995,371.0
0.043039706,372.0
0.05902533,373.0
0.028291741,374.0
0.023638116,375.0
0.027704379,376.0
0.062104657,377.0
0.02780006,378.0
0.040748484,379.0
0.072248824,380.0
0.10096642,381.0
0.05886028,382.0
0.076399654,383.0
0.0515027,384.0
0.04185821,385.0
0.13414095,386.0
0.067294516,387.0
0.050110634,388.0
0.03272418,389.0
0.025922436,390.0
0.017532267,391.0
0.072192885,392.0
0.07681788,393.0
0.05235232,394.0
0.012395061,395.0
0.010584508,396.0
0.0058794995,397.0
0.0046753795,398.0
0.028597804,399.0
0.0131819425,400.0
0.010149658,401.0
0.0220745,402.0
0.0104816705,403.0
0.0055393754,404.0
0.015453388,405.0
0.008615813,406.0
0.016319888,407.0
0.012557103,408.0
0.015285417,409.0
0.015411071,410.0
0.010227238,411.0
0.01589945,412.0
0.02160975,413.0
0.0127112465,414.0
0.02853702,415.0
0.018537158,416.0
0.019132677,417.0
0.04393052,418.0
0.023305707,419.0
0.016885817,420.0
0.0151421325,421.0
0.010244733,422.0
0.011663006,423.0
0.08976061,424.0
0.121167175,425.0
0.21359813,426.0
0.033192184,427.0
0.029929593,428.0
0.006691793,429.0
0.006267762,430.0
0.06108955,431.0
0.021062737,432.0
0.029335579,433.0
0.0713057,434.0
0.017465737,435.0
0.009547868,436.0
0.028559977,437.0
0.009423644,438.0
0.011236732,439.0
0.010816693,440.0
0.036316574,441.0
0.017816592,442.0
0.022255944,443.0
0.018316213,444.0
0.01428806,445.0
0.014313778,446.0
0.032170214,447.0
0.015829591,448.0
0.016911902,449.0
0.030912803,450.0
0.035828907,451.0
0.02156135,452.0
0.024108691,453.0
0.018479278,454.0
0.016404854,455.0
0.055039793,456.0
0.09968507,457.0
0.2392507,458.0
0.07008076,459.0
0.04531992,460.0
0.0069201034,461.0
0.007923721,462.0
0.043502808,463.0
0.013828044,464.0
0.019605396,465.0
0.045699555,466.0
0.01609799,467.0
0.011499904,468.0
0.033781268,469.0
0.014762783,470.0
0.019335423,471.0
0.022181261,472.0
0.024129119,473.0
0.019393658,474.0
0.014399038,475.0
0.01614064,476.0
0.033440676,477.0
0.019128794,478.0
0.041349225,479.0
0.028268414,480.0
0.023018554,481.0
0.061946586,482.0
0.034979727,483.0
0.021977544,484.0
0.0151833715,485.0
0.011789968,486.0
0.01338418,487.0
0.09585483,488.0
0.15121615,489.0
0.15821993,490.0
0.018688757,491.0
0.02056159,492.0
0.0066076866,493.0
0.005317759,494.0
0.048642218,495.0
0.019949012,496.0
0.017605184,497.0
0.038655497,498.0
0.012850772,499.0
0.006395607,500.0
0.027494812,501.0
0.009414086,502.0
0.015045035,503.0
0.015650798,504.0
0.024396492,505.0
0.019615725,506.0
0.01332394,507.0
0.02030604,508.0
0.017777588,509.0
0.011448058,510.0
0.025946958,511.0
0.015787957,512.0
0.021962551,513.0
0.044082485,514.0
0.031309005,515.0
0.025404332,516.0
0.02420342,517.0
0.015025096,518.0
0.015528186,519.0
0.09495604,520.0
0.15400913,521.0
0.24849178,522.0
0.05145582,523.0
0.040647913,524.0
0.0073241936,525.0
0.0074658007,526.0
0.055617943,527.0
0.01784558,528.0
0.02269209,529.0
0.053237893,530.0
0.016187636,531.0
0.009677648,532.0
0.027834015,533.0
0.010176482,534.0
0.01305882,535.0
0.012622621,536.0
0.029612046,537.0
0.018442204,538.0
0.016147694,539.0
0.014035902,540.0
0.016130999,541.0
0.013630052,542.0
0.03349739,543.0
0.018789414,544.0
0.018901484,545.0
0.037777096,546.0
0.036559474,547.0
0.022513915,548.0
0.020055085,549.0
0.016569613,550.0
0.015862618,551.0
0.08060485,552.0
0.14577205,553.0
0.25398526,554.0
0.06070136,555.0
0.05003962,556.0
0.007793611,557.0
0.00822677,558.0
0.062651254,559.0
0.017957859,560.0
0.028484767,561.0
0.06262839,562.0
0.018332135,563.0
0.012653177,564.0
0.035307616,565.0
0.0125437565,566.0
0.016720368,567.0
0.017223734,568.0
0.035838872,569.0
0.02263884,570.0
0.022589684,571.0
0.030436574,572.0
0.03307483,573.0
0.02481094,574.0
0.04498898,575.0
0.028931793,576.0
0.02584993,577.0
0.059339754,578.0
0.047958024,579.0
0.03307183,580.0
0.033719786,581.0
0.022606162,582.0
0.018788617,583.0
0.11935887,584.0
0.1854071,585.0
0.22990154,586.0
0.051950473,587.0
0.046527237,588.0
0.009520849,589.0
0.009462784,590.0
0.06137963,591.0
0.021520568,592.0
0.025104359,593.0
0.052448247,594.0
0.017962597,595.0
0.009696749,596.0
0.03180694,597.0
0.01138916,598.0
0.019260803,599.0
0.01768541,600.0
0.029561028,601.0
0.025517667,602.0
0.017341679,603.0
0.02201948,604.0
0.022975795,605.0
0.016843084,606.0
0.03892963,607.0
0.022938112,608.0
0.019897308,609.0
0.045987204,610.0
0.0302074,611.0
0.019463722,612.0
0.020651508,613.0
0.0136958575,614.0
0.015227579,615.0
0.08893635,616.0
0.1346861,617.0
0.27295783,618.0
0.061446212,619.0
0.04404239,620.0
0.008306674,621.0
0.00882491,622.0
0.053123556,623.0
0.020482766,624.0
0.026773844,625.0
0.05632492,626.0
0.017759023,627.0
0.011520826,628.0
0.02935964,629.0
0.011406802,630.0
0.012860549,631.0
0.014507934,632.0
0.025808813,633.0
0.018638896,634.0
0.01440135,635.0
0.016184261,636.0
0.016268568,637.0
0.012260462,638.0
0.025731606,639.0
0.013276331,640.0
0.018742021,641.0
0.032033682,642.0
0.033758093,643.0
0.019951493,644.0
0.020739408,645.0
0.01749588,646.0
0.017682062,647.0
0.04518089,648.0
0.04359098,649.0
0.075482704,650.0
0.03866125,651.0
0.02023592,652.0
0.006794332,653.0
0.0078952415,654.0
0.027467847,655.0
0.019446999,656.0
0.011780588,657.0
0.02362933,658.0
0.008399459,659.0
0.0063892924,660.0
0.02277225,661.0
0.010419983,662.0
0.016097011,663.0
0.025251292,664.0
0.026628572,665.0
0.019952549,666.0
0.024501929,667.0
0.0207492,668.0
0.033843722,669.0
0.024177462,670.0
0.056381546,671.0
0.043913253,672.0


==> plots/Sample9.csv <==
a,b
0.05666353,1.0
0.08978203,2.0
0.0526416,3.0
0.04787735,4.0
0.057046283,5.0
0.028666258,6.0
0.03027938,7.0
0.035361763,8.0
0.04430066,9.0
0.03662469,10.0
0.024648719,11.0
0.019641748,12.0
0.02328827,13.0
0.018184751,14.0
0.03892028,15.0
0.027396962,16.0
0.0266331,17.0
0.04048864,18.0
0.0331296,19.0
0.023631398,20.0
0.030940738,21.0
0.022798732,22.0
0.034807958,23.0
0.02226665,24.0
0.030132975,25.0
0.030252896,26.0
0.053487774,27.0
0.14943226,28.0
0.12728125,29.0
0.11707129,30.0
0.051958703,31.0
0.04841867,32.0
0.03311919,33.0
0.040249433,34.0
0.040086936,35.0
0.043302223,36.0
0.08505969,37.0
0.09426622,38.0
0.09778688,39.0
0.22286102,40.0
0.15347041,41.0
0.48256806,42.0
0.30653292,43.0
0.4532148,44.0
0.07634124,45.0
0.14152463,46.0
0.10430046,47.0
0.06398511,48.0
0.052976824,49.0
0.08065306,50.0
0.053982876,51.0
0.03215543,52.0
0.06626975,53.0
0.031966083,54.0
0.04116971,55.0
0.03735654,56.0
0.06403015,57.0
0.041362874,58.0
0.062427763,59.0
0.060671516,60.0
0.06470841,61.0
0.0690823,62.0
0.07356531,63.0
0.048126783,64.0
0.025660075,65.0
0.04216611,66.0
0.034222998,67.0
0.02308025,68.0
0.049841978,69.0
0.036748942,70.0
0.04248443,71.0
0.08518314,72.0
0.069108695,73.0
0.1963629,74.0
0.11780377,75.0
0.12453218,76.0
0.035187006,77.0
0.04986181,78.0
0.061560106,79.0
0.0390895,80.0
0.042440947,81.0
0.06210694,82.0
0.040891644,83.0
0.036633987,84.0
0.056473237,85.0
0.034076277,86.0
0.029181853,87.0
0.030683102,88.0
0.06842868,89.0
0.039202224,90.0
0.07860534,91.0
0.14147387,92.0
0.11231989,93.0
0.10737401,94.0
0.08569505,95.0
0.055934817,96.0
0.036614425,97.0
0.057285164,98.0
0.046320185,99.0
0.042375993,100.0
0.065257944,101.0
0.041804746,102.0
0.03438935,103.0
0.115548685,104.0
0.10202241,105.0
0.13976792,106.0
0.09680701,107.0
0.06359316,108.0
0.020213148,109.0
0.02675634,110.0
0.07192537,111.0
0.0314212,112.0
0.044997778,113.0
0.073169164,114.0
0.03453163,115.0
0.02427386,116.0
0.058617286,117.0
0.024793291,118.0
0.041326676,119.0
0.035016373,120.0
0.05144666,121.0
0.04412314,122.0
0.064033985,123.0
0.10532027,124.0
0.08916382,125.0
0.0853652,126.0
0.06392057,127.0
0.048120655,128.0
0.031398684,129.0
0.045581188,130.0
0.0379623,131.0
0.033325687,132.0
0.06275915,133.0
0.06134579,134.0
0.06206289,135.0
0.19100015,136.0
0.13269484,137.0
0.35795546,138.0
0.23966922,139.0
0.31073132,140.0
0.054121725,141.0
0.09378923,142.0
0.09342059,143.0
0.05144905,144.0
0.05474328,145.0
0.080231346,146.0
0.045232464,147.0
0.03231138,148.0
0.06223752,149.0
0.027099159,150.0
0.0311665,151.0
0.027321117,152.0
0.05618679,153.0
0.03464783,154.0
0.058352903,155.0
0.045470387,156.0
0.047780618,157.0
0.05834153,158.0
0.06444548,159.0
0.04354926,160.0
0.021683956,161.0
0.032330234,162.0
0.02990337,163.0
0.020064238,164.0
0.055022605,165.0
0.033741575,166.0
0.031512,167.0
0.06954528,168.0
0.06911923,169.0
0.20918274,170.0
0.2102906,171.0
0.2797473,172.0
0.049837716,173.0
0.081215404,174.0
0.08119767,175.0
0.043309767,176.0
0.05003219,177.0
0.074808165,178.0
0.05033683,179.0
0.049741097,180.0
0.06692118,181.0
0.03871606,182.0
0.033313636,183.0
0.031769488,184.0
0.06465804,185.0
0.03595215,186.0
0.060829476,187.0
0.062450863,188.0
0.0620499,189.0
0.070219785,190.0
0.07593814,191.0
0.047915563,192.0
0.027431132,193.0
0.039947994,194.0
0.04337059,195.0
0.030302055,196.0
0.06576611,197.0
0.05059197,198.0
0.04978626,199.0
0.14505513,200.0
0.1319351,201.0
0.3348265,202.0
0.24433114,203.0
0.41062793,204.0
0.06889413,205.0
0.12056577,206.0
0.109620936,207.0
0.05463204,208.0
0.059644572,209.0
0.0858546,210.0
0.059611563,211.0
0.058410257,212.0
0.091570586,213.0
0.054148782,214.0
0.045573812,215.0
0.041824058,216.0
0.062456578,217.0
0.04927648,218.0
0.07471116,219.0
0.09115945,220.0
0.0748247,221.0
0.083786145,222.0
0.067932434,223.0
0.0500037,224.0
0.030660866,225.0
0.04523303,226.0
0.039228223,227.0
0.03579285,228.0
0.05925012,229.0
0.039453924,230.0
0.030631604,231.0
0.06614105,232.0
0.075331636,233.0
0.11976546,234.0
0.1058732,235.0
0.1004955,236.0
0.029557426,237.0
0.038033232,238.0
0.07811454,239.0
0.031936023,240.0
0.043675482,241.0
0.07596713,242.0
0.048506994,243.0
0.034564093,244.0
0.060825866,245.0
0.030241637,246.0
0.03803936,247.0
0.031161316,248.0
0.052906226,249.0
0.03924285,250.0
0.057816233,251.0
0.0797703,252.0
0.07967153,253.0
0.0782973,254.0
0.070496075,255.0
0.052767783,256.0
0.027366493,257.0
0.041516922,258.0
0.032772977,259.0
0.02620957,260.0
0.059235733,261.0
0.043382008,262.0
0.042526897,263.0
0.113629825,264.0
0.09025958,265.0
0.24254672,266.0
0.17688501,267.0
0.25870448,268.0
0.055925917,269.0
0.08326787,270.0
0.08020374,271.0
0.04879141,272.0
0.048844337,273.0
0.072146945,274.0
0.046742417,275.0
0.036226418,276.0
0.05806893,277.0
0.030471278,278.0
0.029106602,279.0
0.026484484,280.0
0.059993435,281.0
0.034369987,282.0
0.061214175,283.0
0.049693625,284.0
0.050142612,285.0
0.061306536,286.0
0.067417614,287.0
0.038735498,288.0
0.02407078,289.0
0.035959613,290.0
0.04126674,291.0
0.026361149,292.0
0.048963007,293.0
0.03187937,294.0
0.028320119,295.0
0.084028356,296.0
0.09181289,297.0
0.16699094,298.0
0.088895135,299.0
0.08228371,300.0
0.023099355,301.0
0.02849297,302.0
0.06349779,303.0
0.031429786,304.0
0.045501776,305.0
0.06833795,306.0
0.042335678,307.0
0.034590878,308.0
0.053768203,309.0
0.029191421,310.0
0.028012643,311.0
0.025866969,312.0
0.056809556,313.0
0.03395676,314.0
0.063926026,315.0
0.12870894,316.0
0.115266144,317.0
0.10474441,318.0
0.077752605,319.0
0.05635179,320.0
0.033209443,321.0
0.05679691,322.0
0.043229703,323.0
0.035325326,324.0
0.052659247,325.0
0.02812852,326.0
0.028075038,327.0
0.1164697,328.0
0.121833235,329.0
0.21524929,330.0
0.09235966,331.0
0.06196379,332.0
0.013742345,333.0
0.016694974,334.0
0.06945588,335.0
0.023952287,336.0
0.037187327,337.0
0.070029795,338.0
0.029190931,339.0
0.01734581,340.0
0.04475367,341.0
0.017335474,342.0
0.028220685,343.0
0.024263281,344.0
0.044135407,345.0
0.033784807,346.0
0.040157877,347.0
0.04482753,348.0
0.04301879,349.0
0.04069999,350.0
0.059236567,351.0
0.035799213,352.0
0.024146466,353.0
0.045505952,354.0
0.03219115,355.0
0.023435747,356.0
0.031917956,357.0
0.01892721,358.0
0.01837981,359.0
0.07499631,360.0
0.10502177,361.0
0.26270717,362.0
0.14178942,363.0
0.09580417,364.0
0.013965391,365.0
0.02146149,366.0
0.062426332,367.0
0.024225192,368.0
0.03850286,369.0
0.071497545,370.0
0.029453753,371.0
0.021106618,372.0
0.049470987,373.0
0.01986594,374.0
0.022626009,375.0
0.022136804,376.0
0.05476722,377.0
0.027602702,378.0
0.04720956,379.0
0.03975183,380.0
0.043065555,381.0
0.049600355,382.0
0.057846606,383.0
0.035526272,384.0
0.022549806,385.0
0.036736168,386.0
0.03632239,387.0
0.02367829,388.0
0.034089588,389.0
0.02174463,390.0
0.020684246,391.0
0.07385401,392.0
0.10320895,393.0
0.17766155,394.0
0.08913521,395.0
0.066573985,396.0
0.01490058,397.0
0.018352712,398.0
0.070996396,399.0
0.025380794,400.0
0.04030483,401.0
0.07561854,402.0
0.032129467,403.0
0.021435454,404.0
0.053430036,405.0
0.020059573,406.0
0.028305966,407.0
0.026603196,408.0
0.049665775,409.0
0.03267205,410.0
0.047599085,411.0
0.066043064,412.0
0.06895636,413.0
0.06292747,414.0
0.066428125,415.0
0.04687931,416.0
0.027587358,417.0
0.048694197,418.0
0.034216244,419.0
0.02577406,420.0
0.040734496,421.0
0.025638802,422.0
0.028849151,423.0
0.117865995,424.0
0.12054616,425.0
0.2678512,426.0
0.108464435,427.0
0.07917899,428.0
0.01583637,429.0
0.02139255,430.0
0.08534254,431.0
0.029170841,432.0
0.047186222,433.0
0.08626404,434.0
0.039367706,435.0
0.019868359,436.0
0.05485323,437.0
0.021014638,438.0
0.03341499,439.0
0.029041644,440.0
0.05820506,441.0
0.037000272,442.0
0.05522819,443.0
0.044646278,444.0
0.042084225,445.0
0.048486967,446.0
0.063286856,447.0
0.038388994,448.0
0.022405114,449.0
0.040173043,450.0
0.0306325,451.0
0.019968834,452.0
0.040541425,453.0
0.022995036,454.0
0.028038556,455.0
0.080450505,456.0
0.0977914,457.0
0.32365918,458.0
0.15581596,459.0
0.14178061,460.0
0.02109575,461.0
0.032277163,462.0
0.06436399,463.0
0.033045117,464.0
0.04355805,465.0
0.0740669,466.0
0.034554366,467.0
0.026980137,468.0
0.057879232,469.0
0.026185868,470.0
0.027695606,471.0
0.029703166,472.0
0.070415184,473.0
0.034553673,474.0
0.06663018,475.0
0.07684421,476.0
0.07196692,477.0
0.07542498,478.0
0.07257404,479.0
0.045035362,480.0
0.029996548,481.0
0.047793213,482.0
0.042088136,483.0
0.034741323,484.0
0.043737877,485.0
0.026677314,486.0
0.02228818,487.0
0.10648445,488.0
0.14895862,489.0
0.20121823,490.0
0.0941826,491.0
0.08102652,492.0
0.017186878,493.0
0.020721156,494.0
0.0849585,495.0
0.029377878,496.0
0.048797335,497.0
0.083034985,498.0
0.04031426,499.0
0.025213437,500.0
0.060761128,501.0
0.029611811,502.0
0.0443035,503.0
0.036962617,504.0
0.055865824,505.0
0.05027589,506.0
0.07297998,507.0
0.13254157,508.0
0.097920075,509.0
0.096713245,510.0
0.056114636,511.0
0.04936627,512.0
0.03347506,513.0
0.04928218,514.0
0.036282234,515.0
0.03668778,516.0
0.06448345,517.0
0.03921519,518.0
0.037191972,519.0
0.13372189,520.0
0.14429083,521.0
0.39285657,522.0
0.29152182,523.0
0.24608058,524.0
0.026147682,525.0
0.046973217,526.0
0.09663681,527.0
0.029544462,528.0
0.044578336,529.0
0.085479446,530.0
0.038336664,531.0
0.024492249,532.0
0.05411074,533.0
0.020056404,534.0
0.027817136,535.0
0.021360869,536.0
0.045356825,537.0
0.032560203,538.0
0.04981908,539.0
0.038537502,540.0
0.041108537,541.0
0.050025284,542.0
0.05824797,543.0
0.039159212,544.0
0.020855859,545.0
0.0346516,546.0
0.028755978,547.0
0.018169697,548.0
0.04208187,549.0
0.024635682,550.0
0.023229904,551.0
0.08162078,552.0
0.08290918,553.0
0.23296016,554.0
0.13837875,555.0
0.16030113,556.0
0.026951803,557.0
0.037558474,558.0
0.065852135,559.0
0.030845758,560.0
0.040789016,561.0
0.068842284,562.0
0.03824175,563.0
0.03259097,564.0
0.05547469,565.0
0.028336214,566.0
0.024450243,567.0
0.024188064,568.0
0.06260137,569.0
0.03002481,570.0
0.05891823,571.0
0.07041255,572.0
0.067524254,573.0
0.07217716,574.0
0.06797508,575.0
0.044065267,576.0
0.028551033,577.0
0.04499768,578.0
0.040895578,579.0
0.031228254,580.0
0.04426779,581.0
0.027014084,582.0
0.024631433,583.0
0.08145381,584.0
0.09804686,585.0
0.1643966,586.0
0.09073686,587.0
0.064494856,588.0
0.01569668,589.0
0.019359142,590.0
0.07701332,591.0
0.025175592,592.0
0.042044412,593.0
0.07743165,594.0
0.036044084,595.0
0.021912573,596.0
0.056890585,597.0
0.022143936,598.0
0.036102284,599.0
0.032008212,600.0
0.053970147,601.0
0.04572114,602.0
0.07168756,603.0
0.08985976,604.0
0.08354059,605.0
0.085408695,606.0
0.07139016,607.0
0.054150347,608.0
0.02866458,609.0
0.047616046,610.0
0.03429127,611.0
0.029231088,612.0
0.055224173,613.0
0.04295555,614.0
0.03926978,615.0
0.13701607,616.0
0.14669384,617.0
0.35676312,618.0
0.22563721,619.0
0.32384115,620.0
0.04242769,621.0
0.07167343,622.0
0.09909716,623.0
0.043107502,624.0
0.053133223,625.0
0.08779355,626.0
0.045816675,627.0
0.02975119,628.0
0.06328073,629.0
0.024765393,630.0
0.031867757,631.0
0.026888737,632.0
0.05372612,633.0
0.034385502,634.0
0.057297245,635.0
0.054395,636.0
0.05775626,637.0
0.063079365,638.0
0.06714102,639.0
0.044352192,640.0
0.024793966,641.0
0.037785087,642.0
0.034211356,643.0
0.024422463,644.0
0.046598915,645.0
0.037373755,646.0
0.028998388,647.0
0.06688643,648.0
0.05784264,649.0
0.12426475,650.0
0.13677324,651.0
0.08090574,652.0
0.022975074,653.0
0.041549884,654.0
0.053095922,655.0
0.04712232,656.0
0.04627002,657.0
0.07803871,658.0
0.0322316,659.0
0.036954533,660.0
0.053006865,661.0
0.028471244,662.0
0.023441507,663.0
0.03076761,664.0
0.054081935,665.0
0.05266005,666.0
0.10127097,667.0
0.10695218,668.0
0.07343186,669.0
0.08855079,670.0
0.07581344,671.0
0.058551293,672.0

